Robust and parallel scalable iterative solutions for large-scale finite cell analyses

The finite cell method is a highly flexible discretization technique for numerical analysis on domains with complex geometries. By using a non-boundary conforming computational domain that can be easily meshed, automatized computations on a wide range of geometrical models can be performed. Application of the finite cell method, and other immersed methods, to large real-life and industrial problems is often limited due to the conditioning problems associated with these methods. These conditioning problems have caused researchers to resort to direct solution methods, which signifi- cantly limit the maximum size of solvable systems. Iterative solvers are better suited for large-scale computations than their direct counterparts due to their lower memory requirements and suitability for parallel computing. These benefits can, however, only be exploited when systems are properly conditioned. In this contribution we present an Additive-Schwarz type preconditioner that enables efficient and parallel scalable iterative solutions of large-scale multi-level hp-refined finite cell analyses.

==> algorithm/pics/second-layer/second-layer.tikz <==
\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      %x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      %      
      processor0/.style={black,fill=blue!50},
      proc0ghost0/.style={black,fill=blue!30,pattern=north east lines,pattern color=black,preaction={fill=blue!30}},
      proc0ghost1/.style={black,fill=blue!30,pattern=crosshatch dots,pattern color=black,preaction={fill=blue!10}},
      processor1/.style={black,fill=red!50},
      proc1ghost0/.style={black,fill=red!30,pattern=north east lines,pattern color=black,preaction={fill=red!30}},
      proc1ghost1/.style={black,fill=red!30,pattern=crosshatch dots,pattern color=black,preaction={fill=red!10}},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};


%  %% full plate with a hole mesh
%  
%  % cubes   
%  \pgfmathsetmacro{\lengthx}{1}
%  \pgfmathsetmacro{\lengthy}{1}
%  \pgfmathsetmacro{\cubeNumberx}{10}
%  \pgfmathsetmacro{\cubeNumbery}{10}
%  \pgfmathparse{\lengthx / \cubeNumberx} 
%  \pgfmathsetmacro{\cubex}{0.1}
%  \pgfmathsetmacro{\cubey}{0.1}
%
%  % full mesh
%  \foreach \n in { 0, 1, ..., 99}
%  {
%    \pgfmathsetmacro{\xo}{-1.5 + -0.5*\cubeNumberx*\cubex }
%    \pgfmathsetmacro{\yo}{ 0.3 + -0.5*\cubeNumbery*\cubey }
%    \pgfmathparse{mod(\n,\cubeNumberx)} 
%    \pgfmathsetmacro{\x}{ \xo + \pgfmathresult*\cubex }
%    \pgfmathparse{mod(int(\n/\cubeNumberx),\cubeNumbery)} 
%    \pgfmathsetmacro{\y}{ \yo + \pgfmathresult*\cubey }
%    \pgfmathsetmacro{\z}{ 0.0 }
%    \pgfmathsetmacro{\xc}{ \x + 0.5*\cubex }
%    \pgfmathsetmacro{\yc}{ \y + 0.5*\cubey }
%    \pgfmathsetmacro{\rc}{ (\xc+1.5)*(\xc+1.5) + (\yc-0.3)*(\yc-0.3) }
%    \pgfmathparse{ \rc > 0.07 ? 1 : 0 }
%    \pgfmathsetmacro{\bol}{\pgfmathresult}
%%      \node[]( ) at (\xc,\yc,\z) {\tiny{\bol}};
%     \ifnum \numexpr \bol > 0
%      \draw[black,fill=gray!30] (\x+0,\y+0,0) -- ++(\cubex,0,0) -- ++(0,\cubey,0) -- ++(-\cubex,0,0) -- cycle;
%%      \node[]( ) at (\xc,\yc,\z) {\tiny{\rc}};
%     \fi
%  }
%
%  % draw a circle
%    \draw [thick] (-1.5,0.3) circle (0.34cm);

  %% process 0 view

  % cubes   
  \pgfmathsetmacro{\lengthx}{1}
  \pgfmathsetmacro{\lengthy}{1}
  \pgfmathsetmacro{\cubeNumberx}{10}
  \pgfmathsetmacro{\cubeNumbery}{10}
  \pgfmathparse{\lengthx / \cubeNumberx} 
  \pgfmathsetmacro{\cubex}{0.1}
  \pgfmathsetmacro{\cubey}{0.1}

%  % process0
%  \foreach \n in { 0, 1, ..., 49}
%  {
%    \pgfmathsetmacro{\xo}{ -0.5*\cubeNumberx*\cubex }
%    \pgfmathsetmacro{\yo}{ -0.5*\cubeNumbery*\cubey }
%    \pgfmathparse{mod(\n,\cubeNumberx)} 
%    \pgfmathsetmacro{\x}{ \xo + \pgfmathresult*\cubex }
%    \pgfmathparse{mod(int(\n/\cubeNumberx),\cubeNumbery)} 
%    \pgfmathsetmacro{\y}{ \yo + \pgfmathresult*\cubey }
%    \pgfmathsetmacro{\z}{ 0.0 }
%    \pgfmathsetmacro{\xc}{ \x + 0.5*\cubex }
%    \pgfmathsetmacro{\yc}{ \y + 0.5*\cubey }
%    \pgfmathsetmacro{\rc}{ \xc*\xc + \yc*\yc }
%    \pgfmathparse{ \rc > 0.07 ? 1 : 0 }
%    \pgfmathsetmacro{\bol}{\pgfmathresult}
%%      \node[]( ) at (\xc,\yc,\z) {\tiny{\bol}};
%     \ifnum \numexpr \bol > 0
%      \draw[processor0] (\x+0,\y+0,0) -- ++(\cubex,0,0) -- ++(0,\cubey,0) -- ++(-\cubex,0,0) -- cycle;
%%      \node[]( ) at (\xc,\yc,\z) {\tiny{\rc}};
%     \fi
%  }
%  
%  % process0 ghost elements level 0
%  \foreach \n in { 50, 51, ..., 59}
%  {
%    \pgfmathsetmacro{\xo}{ -0.5*\cubeNumberx*\cubex }
%    \pgfmathsetmacro{\yo}{ -0.5*\cubeNumbery*\cubey }
%    \pgfmathparse{mod(\n,\cubeNumberx)} 
%    \pgfmathsetmacro{\x}{ \xo + \pgfmathresult*\cubex }
%    \pgfmathparse{mod(int(\n/\cubeNumberx),\cubeNumbery)} 
%    \pgfmathsetmacro{\y}{ \yo + \pgfmathresult*\cubey }
%    \pgfmathsetmacro{\z}{ 0.0 }
%    \pgfmathsetmacro{\xc}{ \x + 0.5*\cubex }
%    \pgfmathsetmacro{\yc}{ \y + 0.5*\cubey }
%    \pgfmathsetmacro{\rc}{ \xc*\xc + \yc*\yc }
%    \pgfmathparse{ \rc > 0.07 ? 1 : 0 }
%    \pgfmathsetmacro{\bol}{\pgfmathresult}
%%      \node[]( ) at (\xc,\yc,\z) {\tiny{\bol}};
%     \ifnum \numexpr \bol > 0
%      \draw[proc0ghost0] (\x+0,\y+0,0) -- ++(\cubex,0,0) -- ++(0,\cubey,0) -- ++(-\cubex,0,0) -- cycle;
%%      \node[]( ) at (\xc,\yc,\z) {\tiny{\rc}};
%     \fi
%  }
%  
%  % process0 ghost elements level 1
%  \foreach \n in { 60, 61, ..., 69}
%  {
%    \pgfmathsetmacro{\xo}{ -0.5*\cubeNumberx*\cubex }
%    \pgfmathsetmacro{\yo}{ -0.5*\cubeNumbery*\cubey }
%    \pgfmathparse{mod(\n,\cubeNumberx)} 
%    \pgfmathsetmacro{\x}{ \xo + \pgfmathresult*\cubex }
%    \pgfmathparse{mod(int(\n/\cubeNumberx),\cubeNumbery)} 
%    \pgfmathsetmacro{\y}{ \yo + \pgfmathresult*\cubey }
%    \pgfmathsetmacro{\z}{ 0.0 }
%    \pgfmathsetmacro{\xc}{ \x + 0.5*\cubex }
%    \pgfmathsetmacro{\yc}{ \y + 0.5*\cubey }
%    \pgfmathsetmacro{\rc}{ \xc*\xc + \yc*\yc }
%    \pgfmathparse{ \rc > 0.07 ? 1 : 0 }
%    \pgfmathsetmacro{\bol}{\pgfmathresult}
%%      \node[]( ) at (\xc,\yc,\z) {\tiny{\bol}};
%     \ifnum \numexpr \bol > 0
%      \draw[proc0ghost1] (\x+0,\y+0,0) -- ++(\cubex,0,0) -- ++(0,\cubey,0) -- ++(-\cubex,0,0) -- cycle;
%%      \node[]( ) at (\xc,\yc,\z) {\tiny{\rc}};
%     \fi
%  }


  %% process 1 view

  % cubes upper part   
  \pgfmathsetmacro{\lengthx}{1}
  \pgfmathsetmacro{\lengthy}{1}
  \pgfmathsetmacro{\cubeNumberx}{10}
  \pgfmathsetmacro{\cubeNumbery}{10}
  \pgfmathparse{\lengthx / \cubeNumberx} 
  \pgfmathsetmacro{\cubex}{0.1}
  \pgfmathsetmacro{\cubey}{0.1}

  % process0
  \foreach \n in { 50, 51, ..., 99}
  {
    \pgfmathsetmacro{\xo}{ 0 + -0.5*\cubeNumberx*\cubex }
    \pgfmathsetmacro{\yo}{ 0.65 + -0.5*\cubeNumbery*\cubey }
    \pgfmathparse{mod(\n,\cubeNumberx)} 
    \pgfmathsetmacro{\x}{ \xo + \pgfmathresult*\cubex }
    \pgfmathparse{mod(int(\n/\cubeNumberx),\cubeNumbery)} 
    \pgfmathsetmacro{\y}{ \yo + \pgfmathresult*\cubey }
    \pgfmathsetmacro{\z}{ 0.0 }
    \pgfmathsetmacro{\xc}{ \x + 0.5*\cubex }
    \pgfmathsetmacro{\yc}{ \y + 0.5*\cubey }
    \pgfmathsetmacro{\rc}{ \xc*\xc + (\yc-0.65)*(\yc-0.65) }
    \pgfmathparse{ \rc > 0.07 ? 1 : 0 }
    \pgfmathsetmacro{\bol}{\pgfmathresult}
%      \node[]( ) at (\xc,\yc,\z) {\tiny{\bol}};
     \ifnum \numexpr \bol > 0
      \draw[processor1] (\x+0,\y+0,0) -- ++(\cubex,0,0) -- ++(0,\cubey,0) -- ++(-\cubex,0,0) -- cycle;
%      \node[]( ) at (\xc,\yc,\z) {\tiny{\rc}};
     \fi
  }
 
  % process0 ghost level 1
  \foreach \n in { 40, 41, ..., 49}
  {
    \pgfmathsetmacro{\xo}{ 0 + -0.5*\cubeNumberx*\cubex }
    \pgfmathsetmacro{\yo}{ 0.65 + -0.5*\cubeNumbery*\cubey }
    \pgfmathparse{mod(\n,\cubeNumberx)} 
    \pgfmathsetmacro{\x}{ \xo + \pgfmathresult*\cubex }
    \pgfmathparse{mod(int(\n/\cubeNumberx),\cubeNumbery)} 
    \pgfmathsetmacro{\y}{ \yo + \pgfmathresult*\cubey }
    \pgfmathsetmacro{\z}{ 0.0 }
    \pgfmathsetmacro{\xc}{ \x + 0.5*\cubex }
    \pgfmathsetmacro{\yc}{ \y + 0.5*\cubey }
    \pgfmathsetmacro{\rc}{ \xc*\xc + (\yc-0.65)*(\yc-0.65) }
    \pgfmathparse{ \rc > 0.07 ? 1 : 0 }
    \pgfmathsetmacro{\bol}{\pgfmathresult}
%      \node[]( ) at (\xc,\yc,\z) {\tiny{\bol}};
     \ifnum \numexpr \bol > 0
      \draw[proc1ghost0] (\x+0,\y+0,0) -- ++(\cubex,0,0) -- ++(0,\cubey,0) -- ++(-\cubex,0,0) -- cycle;
%      \node[]( ) at (\xc,\yc,\z) {\tiny{\rc}};
     \fi
  }
  
  % process0 ghost level 1
  \foreach \n in { 30, 31, ..., 39}
  {
    \pgfmathsetmacro{\xo}{ 0 + -0.5*\cubeNumberx*\cubex }
    \pgfmathsetmacro{\yo}{ 0.65 + -0.5*\cubeNumbery*\cubey }
    \pgfmathparse{mod(\n,\cubeNumberx)} 
    \pgfmathsetmacro{\x}{ \xo + \pgfmathresult*\cubex }
    \pgfmathparse{mod(int(\n/\cubeNumberx),\cubeNumbery)} 
    \pgfmathsetmacro{\y}{ \yo + \pgfmathresult*\cubey }
    \pgfmathsetmacro{\z}{ 0.0 }
    \pgfmathsetmacro{\xc}{ \x + 0.5*\cubex }
    \pgfmathsetmacro{\yc}{ \y + 0.5*\cubey }
    \pgfmathsetmacro{\rc}{ \xc*\xc + (\yc-0.65)*(\yc-0.65) }
    \pgfmathparse{ \rc > 0.07 ? 1 : 0 }
    \pgfmathsetmacro{\bol}{\pgfmathresult}
%      \node[]( ) at (\xc,\yc,\z) {\tiny{\bol}};
     \ifnum \numexpr \bol > 0
      \draw[proc1ghost1] (\x+0,\y+0,0) -- ++(\cubex,0,0) -- ++(0,\cubey,0) -- ++(-\cubex,0,0) -- cycle;
%      \node[]( ) at (\xc,\yc,\z) {\tiny{\rc}};
     \fi
  }
%
%%\def\voffset{0.6cm}
%%\def\hoffset{0.1cm}
%
%
%
%%% Legend
% \node[](mesh) at (-1.5,-0.32,0) {(a) Computational mesh $\mathcal{T}$. };
% \node[](meshp0) at (0.0,0.35,0) {(b) Active elements in $\mathcal{T}_0$. };
% \node[](meshp1) at (0.0,-0.65,0) {(c) Active elements in $\mathcal{T}_1$. };
% 
% \pgfmathsetmacro{\xl}{ 0.8 }
% \pgfmathsetmacro{\yl}{ 0.4 }
% \pgfmathsetmacro{\dxl}{ 0.07 }
% \pgfmathsetmacro{\dyl}{ 0.07 }
% 
% \draw[black,pattern=north east lines,pattern color=black] (\xl,\yl - 0.3*\dyl,0) -- ++(\dxl,0,0) -- ++(0,\dyl,0) -- ++(-\dxl,0,0) -- cycle;
% \node[] (firstbox) at ( \xl, \yl, 0 )  {};
% \node[] (legend) at ( \xl + \dxl, \yl, 0 )  {};
% \node[right = 0.02 of legend] (legend1) {ghost elements for};
% \node[below = 0.02 of legend1] ( ) {the setup of $\mathbf{A}$};
% \node[] (secondbox) at (\xl + \dxl,\yl-5.5*\dxl,0) {};
% \draw[black,pattern=crosshatch dots,pattern color=black] (\xl,\yl-5.8*\dxl,0) -- ++(\dxl,0,0) -- ++(0,\dyl,0) -- ++(-\dxl,0,0) -- cycle;
% \node[right = 0.02 of secondbox] (legend2) {ghost elements for};
% \node[below = 0.02 of legend2] ( ) {the setup of $\mathbf{S}$};



%% circle
\pgfmathsetmacro\radius{0.010};

\filldraw[brown,minimum size=1] 
(4*\cubex,6*\cubey + 0.5*\cubey) circle (\radius);
\node[draw, violet, circle,inner sep=0pt,minimum size=1pt] at (4*\cubex,6*\cubey + 0.5*\cubey) {};
 
\filldraw[brown,minimum size=1] 
(3*\cubex,5*\cubey + 0.5*\cubey) circle (\radius)
(4*\cubex,5*\cubey + 0.5*\cubey) circle (\radius)
(5*\cubex,5*\cubey + 0.5*\cubey) circle (\radius);

\end{tikzpicture}


==> numericalresults/data/bone/boneEtaStudy.dat <==
1.0     1815     1181    528     6674     75821
0.9     1848      724     84     1264     11578
0.8     1801      737     75     1157     10407
0.7     1794      712     66     1052      9315
0.6     1810      711     58      943      8194
0.5     2068      796     52      851      7258
0.4     2308      926     43      745      6206
0.3     4747     1723     43      644      5226
0.2     7022     2497     29      535      4194
0.1   116228    40065     21      400      2976		     


==> numericalresults/data/bone/en-A.dat <==
1	1.0
2	0.999995216745
3	0.99999043349
4	0.999987244654
5	0.999984055817
6	0.999979272563
7	0.999974489308
8	0.999969706053
9	0.999964922798
10	0.999960139543
11	0.999955356289
12	0.999948978616
13	0.999942600943
14	0.99993622327
15	0.999931440015
16	0.999925062342
17	0.999918684669
18	0.999912306996
19	0.999904334904
20	0.999897957231
21	0.999891579558
22	0.999885201885
23	0.999878824212
24	0.999870852121
25	0.999864474448
26	0.999856502357
27	0.999850124684
28	0.999842152592
29	0.999835774919
30	0.999829397246
31	0.999823019573
32	0.999815047482
33	0.999808669809
34	0.999802292136
35	0.999795914463
36	0.999787942371
37	0.999787942371
38	0.999783159117
39	0.99977997028
40	0.99977997028
41	0.999776781444
42	0.999773592607
43	0.999771998189
44	0.99977040377
45	0.999765620516
46	0.999765620516
47	0.999764026097
48	0.999760837261
49	0.999757648424
50	0.999756054006
51	0.999756054006
52	0.99975286517
53	0.999749676333
54	0.999748081915
55	0.999746487497
56	0.999744893078
57	0.999741704242
58	0.999740109824
59	0.999738515405
60	0.999736920987
61	0.99973373215
62	0.999732137732
63	0.999730543314
64	0.999728948896
65	0.999727354477
66	0.999724165641
67	0.999722571223
68	0.999720976804
69	0.999719382386
70	0.999717787968
71	0.999714599131
72	0.999713004713
73	0.999713004713
74	0.999709815877
75	0.999708221458
76	0.999705032622
77	0.999705032622
78	0.999703438204
79	0.999700249367
80	0.999698654949
81	0.99969706053
82	0.999695466112
83	0.999693871694
84	0.999692277276
85	0.999690682857
86	0.999687494021
87	0.999687494021
88	0.999685899603
89	0.999682710766
90	0.999681116348
91	0.99967952193
92	0.999677927511
93	0.999676333093
94	0.999674738675
95	0.999673144257
96	0.999671549838
97	0.99966995542
98	0.99966995542
99	0.999666766584
100	0.999665172165
101	0.999663577747
102	0.999663577747
103	0.999661983329
104	0.999660388911
105	0.999658794492
106	0.999657200074
107	0.999655605656
108	0.999654011237
109	0.999652416819
110	0.999652416819
111	0.999650822401
112	0.999649227983
113	0.999647633564
114	0.999646039146
115	0.999644444728
116	0.999644444728
117	0.99964285031
118	0.999641255891
119	0.999641255891
120	0.999639661473
121	0.999638067055
122	0.999636472637
123	0.999636472637
124	0.999634878218
125	0.9996332838
126	0.999631689382
127	0.999631689382
128	0.999630094964
129	0.999630094964
130	0.999628500545
131	0.999626906127
132	0.999626906127
133	0.999625311709
134	0.999625311709
135	0.999623717291
136	0.999623717291
137	0.999622122872
138	0.999620528454
139	0.999620528454
140	0.999618934036
141	0.999618934036
142	0.999617339617
143	0.999617339617
144	0.999615745199
145	0.999615745199
146	0.999615745199
147	0.999614150781
148	0.999614150781
149	0.999612556363
150	0.999612556363
151	0.999610961944
152	0.999610961944
153	0.999610961944
154	0.999609367526
155	0.999609367526
156	0.999609367526
157	0.999607773108
158	0.999607773108
159	0.99960617869
160	0.99960617869
161	0.99960617869
162	0.999604584271
163	0.999604584271
164	0.999604584271
165	0.999602989853
166	0.999602989853
167	0.999602989853
168	0.999602989853
169	0.999601395435
170	0.999601395435
171	0.999601395435
172	0.999599801017
173	0.999599801017
174	0.999599801017
175	0.999599801017
176	0.999598206598
177	0.999598206598
178	0.999598206598
179	0.999598206598
180	0.99959661218
181	0.99959661218
182	0.99959661218
183	0.99959661218
184	0.999595017762
185	0.999595017762
186	0.999595017762
187	0.999595017762
188	0.999595017762
189	0.999593423344
190	0.999593423344
191	0.999593423344
192	0.999593423344
193	0.999593423344
194	0.999591828925
195	0.999591828925
196	0.999591828925
197	0.999591828925
198	0.999591828925
199	0.999590234507
200	0.999590234507
201	0.999590234507
202	0.999590234507
203	0.999590234507
204	0.999588640089
205	0.999588640089
206	0.999588640089
207	0.999588640089
208	0.999588640089
209	0.999588640089
210	0.999587045671
211	0.999587045671
212	0.999587045671
213	0.999587045671
214	0.999587045671
215	0.999587045671
216	0.999585451252
217	0.999585451252
218	0.999585451252
219	0.999585451252
220	0.999585451252
221	0.999585451252
222	0.999583856834
223	0.999583856834
224	0.999583856834
225	0.999583856834
226	0.999583856834
227	0.999583856834
228	0.999583856834
229	0.999582262416
230	0.999582262416
231	0.999582262416
232	0.999582262416
233	0.999582262416
234	0.999582262416
235	0.999582262416
236	0.999580667997
237	0.999580667997
238	0.999580667997
239	0.999580667997
240	0.999580667997
241	0.999580667997
242	0.999580667997
243	0.999580667997
244	0.999579073579
245	0.999579073579
246	0.999579073579
247	0.999579073579
248	0.999579073579
249	0.999579073579
250	0.999579073579
251	0.999579073579
252	0.999577479161
253	0.999577479161
254	0.999577479161
255	0.999577479161
256	0.999577479161
257	0.999577479161
258	0.999577479161
259	0.999577479161
260	0.999575884743
261	0.999575884743
262	0.999575884743
263	0.999575884743
264	0.999575884743
265	0.999575884743
266	0.999575884743
267	0.999575884743
268	0.999575884743
269	0.999574290324
270	0.999574290324
271	0.999574290324
272	0.999574290324
273	0.999574290324
274	0.999574290324
275	0.999574290324
276	0.999574290324
277	0.999574290324
278	0.999574290324
279	0.999572695906
280	0.999572695906
281	0.999572695906
282	0.999572695906
283	0.999572695906
284	0.999572695906
285	0.999572695906
286	0.999572695906
287	0.999572695906
288	0.999572695906
289	0.999571101488
290	0.999571101488
291	0.999571101488
292	0.999571101488
293	0.999571101488
294	0.999571101488
295	0.999571101488
296	0.999571101488
297	0.999571101488
298	0.999571101488
299	0.999571101488
300	0.99956950707
301	0.99956950707
302	0.99956950707
303	0.99956950707
304	0.99956950707
305	0.99956950707
306	0.99956950707
307	0.99956950707
308	0.99956950707
309	0.99956950707
310	0.99956950707
311	0.99956950707
312	0.999567912651
313	0.999567912651
314	0.999567912651
315	0.999567912651
316	0.999567912651
317	0.999567912651
318	0.999567912651
319	0.999567912651
320	0.999567912651
321	0.999567912651
322	0.999567912651
323	0.999567912651
324	0.999566318233
325	0.999566318233
326	0.999566318233
327	0.999566318233
328	0.999566318233
329	0.999566318233
330	0.999566318233
331	0.999566318233
332	0.999566318233
333	0.999566318233
334	0.999566318233
335	0.999566318233
336	0.999564723815
337	0.999564723815
338	0.999564723815
339	0.999564723815
340	0.999564723815
341	0.999564723815
342	0.999564723815
343	0.999564723815
344	0.999564723815
345	0.999564723815
346	0.999564723815
347	0.999564723815
348	0.999563129397
349	0.999563129397
350	0.999563129397
351	0.999563129397
352	0.999563129397
353	0.999563129397
354	0.999563129397
355	0.999563129397
356	0.999563129397
357	0.999563129397
358	0.999563129397
359	0.999563129397
360	0.999561534978
361	0.999561534978
362	0.999561534978
363	0.999561534978
364	0.999561534978
365	0.999561534978
366	0.999561534978
367	0.999561534978
368	0.999561534978
369	0.999561534978
370	0.99955994056
371	0.99955994056
372	0.99955994056
373	0.99955994056
374	0.99955994056
375	0.99955994056
376	0.99955994056
377	0.99955994056
378	0.99955994056
379	0.99955994056
380	0.999558346142
381	0.999558346142
382	0.999558346142
383	0.999558346142
384	0.999558346142
385	0.999558346142
386	0.999558346142
387	0.999558346142
388	0.999558346142
389	0.999556751724
390	0.999556751724
391	0.999556751724
392	0.999556751724
393	0.999556751724
394	0.999556751724
395	0.999556751724
396	0.999556751724
397	0.999556751724
398	0.999555157305
399	0.999555157305
400	0.999555157305
401	0.999555157305
402	0.999555157305
403	0.999555157305
404	0.999555157305
405	0.999555157305
406	0.999553562887
407	0.999553562887
408	0.999553562887
409	0.999553562887
410	0.999553562887
411	0.999553562887
412	0.999553562887
413	0.999551968469
414	0.999551968469
415	0.999551968469
416	0.999551968469
417	0.999551968469
418	0.999551968469
419	0.999551968469
420	0.999550374051
421	0.999550374051
422	0.999550374051
423	0.999550374051
424	0.999550374051
425	0.999550374051
426	0.999550374051
427	0.999548779632
428	0.999548779632
429	0.999548779632
430	0.999548779632
431	0.999548779632
432	0.999548779632
433	0.999547185214
434	0.999547185214
435	0.999547185214
436	0.999547185214
437	0.999547185214
438	0.999547185214
439	0.999545590796
440	0.999545590796
441	0.999545590796
442	0.999545590796
443	0.999545590796
444	0.999543996377
445	0.999543996377
446	0.999543996377
447	0.999543996377
448	0.999543996377
449	0.999542401959
450	0.999542401959
451	0.999542401959
452	0.999542401959
453	0.999542401959
454	0.999540807541
455	0.999540807541
456	0.999540807541
457	0.999540807541
458	0.999540807541
459	0.999539213123
460	0.999539213123
461	0.999539213123
462	0.999539213123
463	0.999539213123
464	0.999537618704
465	0.999537618704
466	0.999537618704
467	0.999537618704
468	0.999536024286
469	0.999536024286
470	0.999536024286
471	0.999536024286
472	0.999534429868
473	0.999534429868
474	0.999534429868
475	0.999534429868
476	0.99953283545
477	0.99953283545
478	0.99953283545
479	0.99953283545
480	0.999531241031
481	0.999531241031
482	0.999531241031
483	0.999531241031
484	0.999529646613
485	0.999529646613
486	0.999529646613
487	0.999529646613
488	0.999528052195
489	0.999528052195
490	0.999528052195
491	0.999528052195
492	0.999526457777
493	0.999526457777
494	0.999526457777
495	0.999526457777
496	0.999524863358
497	0.999524863358
498	0.999524863358
499	0.99952326894
501	0.99952326894
1001	0.998786647704
1501	0.997208173626
2001	0.994666670918
2501	0.991069663323
3001	0.985060300899
3501	0.978701760876
4001	0.969785773963
4501	0.958640790321
5001	0.946539155724
5501	0.931125914399
6001	0.912794887657
6501	0.892745078031
7001	0.872234481527
7501	0.855362347494
8001	0.842640484193
8501	0.830200832924
9001	0.816228945707
9501	0.801295624279
10001	0.788388808459
10501	0.775957129282
11001	0.763163517159
11501	0.750290184123
12001	0.734868970707
12501	0.716627231388
13001	0.699637110404
13501	0.687044394982
14001	0.676159301517
14501	0.664542370071
15001	0.651528728228
15501	0.636555546343
16001	0.622207376417
16501	0.609204895502
17001	0.598263997398
17501	0.587302371857
18001	0.576283347258
18501	0.56667538282
19001	0.558862733343
19501	0.552231547797
20001	0.546577740646
20501	0.541641421711
21001	0.536961804116
21501	0.53194416985
22001	0.526657078898
22501	0.521808452968
23001	0.516688775933
23501	0.510805372552
24001	0.504432482764
24501	0.498907823492
25001	0.49440837516
25501	0.490709324796
26001	0.487276542281
26501	0.483293685466
27001	0.478805398062
27501	0.474207095799
28001	0.469457323801
28501	0.464640586236
29001	0.460490315503
29501	0.456705166553
30001	0.452986983169
30501	0.449551011818
31001	0.446631631983
31501	0.443882854902
32001	0.44118031595
32501	0.438469804907
33001	0.435789587811
33501	0.432841508447
34001	0.429631944489
34501	0.426808229749
35001	0.424735486011
35501	0.42292103803
36001	0.42070320223
36501	0.418313169257
37001	0.416141571586
37501	0.414044911574
38001	0.41189404134
38501	0.409403560017
39001	0.407139486087
39501	0.405171973954
40001	0.403375064574
40501	0.401619610069
41001	0.3998498058
41501	0.397844027628
42001	0.395704318322
42501	0.393652302021
43001	0.391727839181
43501	0.390015433969
44001	0.388542191496
44501	0.387086487624
45001	0.385512796801
45501	0.383875329247
46001	0.382059286849
46501	0.380171495628
47001	0.378344292302
47501	0.376759440551
48001	0.375362730154
48501	0.374139811348
49001	0.373141705517
49501	0.372218537344
50001	0.371137521764
50501	0.370035778746
51001	0.368937224564
51501	0.367733438778
52001	0.366614157159
52501	0.365573002034
53001	0.364393132522
53501	0.363176591389
54001	0.361885112598
54501	0.360474052437
55001	0.359016754147
55501	0.35771252001
56001	0.356566133281
56501	0.355523383738
57001	0.354598621147
57501	0.353739229705
58001	0.352892593608
58501	0.351994936128
59001	0.35103031308
59501	0.350068878869
60001	0.349040479091
60501	0.348072667207
61001	0.347254730639
61501	0.346368234086
62001	0.345488115206
62501	0.344773815826
63001	0.344129670848
63501	0.343483931453
64001	0.342783981836
64501	0.34209359873
65001	0.341353788657
65501	0.340503963724
66001	0.33959992857
66501	0.338767642238
67001	0.33792260056
67501	0.337077558882
68001	0.336184684656
68501	0.335239194627
69001	0.334212389268
69501	0.333118618341
70001	0.331938748828
70501	0.330695102585
71001	0.32945305076
71501	0.328327391468
72001	0.327204921013
72501	0.325989974298
73001	0.324693712252
73501	0.323287435346
74001	0.321756793816
74501	0.320034822095
75001	0.318319228046
75501	0.316420275898
76001	0.314491029803
76501	0.312831240394
77001	0.311278277008
77501	0.309586599233
78001	0.308047985612
78501	0.306654464052
79001	0.305221082036
79501	0.303599558665
80001	0.301941363674
80501	0.300275196592
81001	0.29853568627
81501	0.296930107081
82001	0.295507885993
82501	0.293975650044
83001	0.292126124862
83501	0.290263844334
84001	0.28862637678
84501	0.287044713866
85001	0.285392896548
85501	0.283575259731
86001	0.281642824799
86501	0.279718361958
87001	0.278005956747
87501	0.276285579443
88001	0.274603468179
88501	0.272996294572
89001	0.271236056812
89501	0.269376965121
90001	0.267658182236
90501	0.265823006818
91001	0.263622709618
91501	0.261299642213
92001	0.259174282671
92501	0.257150965899
93001	0.255110110525
93501	0.253276529525
94001	0.251659789409
94501	0.250202491119
95001	0.248887096054
95501	0.247657799575
96001	0.246479524481
96501	0.245293277295
97001	0.244150079402
97501	0.243092980095
98001	0.241999209169
98501	0.240902249405
99001	0.239892982646
99501	0.238869366123
100001	0.237727762649
100501	0.236501655006
101001	0.235339324094
101501	0.23433484059
102001	0.23345472171
102501	0.232604896777
103001	0.231761449518
103501	0.230828714835
104001	0.229921490845
104501	0.22915617008
105001	0.228421143262
105501	0.227620745295
106001	0.226780486872
106501	0.225959361467
107001	0.225112725371
107501	0.224274061366
108001	0.223460908053
108501	0.222679643105
109001	0.221978099071
109501	0.221343520603
110001	0.220766341193
110501	0.22016365109
111001	0.21947645682
111501	0.218733457911
112001	0.217918710179
112501	0.217118312213
113001	0.216316319828
113501	0.215514327442
114001	0.214787272716
114501	0.214100078445
115001	0.213357079536
115501	0.21261089179
116001	0.211901375664
116501	0.211246069759
117001	0.210526987123
117501	0.209788771469
118001	0.209055339069
118501	0.208369739217
119001	0.20767935611
119501	0.206966651148
120001	0.20626829595
120501	0.205593857025
121001	0.204933767865
121501	0.204345427527
122001	0.203768248117
122501	0.203111347794
123001	0.202357187956
123501	0.201542440225
124001	0.200780308297
124501	0.200118624719
125001	0.199448969049
125501	0.198787285471
126001	0.198079363763
126501	0.197366658801
127001	0.196730485915
127501	0.196174033942
128001	0.195620770806
128501	0.195013297448
129001	0.194405824091
129501	0.193790378642
130001	0.193192471795
130501	0.192639208658
131001	0.192132183651
131501	0.191652263755
132001	0.191189882459
132501	0.190733878837
133001	0.190284252887
133501	0.189847382284
134001	0.189410511681
134501	0.188933780621
135001	0.188455455143
135501	0.187969157573
136001	0.187473293494
136501	0.186924813613
137001	0.186312557
137501	0.1857449441
138001	0.185239513511
138501	0.184726110831
139001	0.184185603041
139501	0.183665822688
140001	0.183184308373
140501	0.182686849876
141001	0.182125614648
141501	0.181593078949
142001	0.181087648361
142501	0.180574245681
143001	0.180060843001
143501	0.179475691499
144001	0.178829952104
144501	0.178174646199
145001	0.177573550514
145501	0.176989993431
146001	0.176443107968
146501	0.17588187274
147001	0.175280777056
147501	0.174684464626
148001	0.174049886159
148501	0.173450384893
149001	0.172822184098
149501	0.172134989828
150001	0.171433445793
150501	0.17081321709
151001	0.170205743732
151501	0.169612620139
152001	0.169037035147
152501	0.168447100391
153001	0.167834843779
153501	0.167246503441
154001	0.166659757521
154501	0.166025179053
155001	0.165396978259
155501	0.164797476993
156001	0.164156520852
156501	0.16349802611
157001	0.162818803931
157501	0.162131609661
158001	0.161487464684
158501	0.160817809014
159001	0.160121048234
159501	0.159418866432
160001	0.158768343782
160501	0.158145882893
161001	0.157474473364
161501	0.156738808778
162001	0.156076327991
162501	0.155461041984
163001	0.154839378304
163501	0.154229672762
164001	0.153665408139
164501	0.153142757833
165001	0.152649285382
165501	0.15218196139
166001	0.15175417897
166501	0.151367213658
167001	0.150990452623
167501	0.150617996518
168001	0.150219870278
168501	0.14983848543
169001	0.149462202721
169501	0.149086557779
170001	0.148704854047
170501	0.148317729293
171001	0.147926140168
171501	0.147503459888
172001	0.147020032271
172501	0.146475378993
173001	0.145870137822
173501	0.145257881209
174001	0.144668265337
174501	0.144120423222
175001	0.143597772917
175501	0.143110997022
176001	0.142616727361
176501	0.142093758171
177001	0.141566962378
177501	0.141076359879
178001	0.14060233933
178501	0.140127043247
179001	0.139636281306
179501	0.139134677322
180001	0.138662251191
180501	0.138167822088
181001	0.137678654566
181501	0.137207025645
182001	0.136706218869
182501	0.136182611912
183001	0.135725013871
183501	0.135299941963
184001	0.13486657908
184501	0.134438956102
185001	0.134033973864
185501	0.133612569118
186001	0.133141737406
186501	0.132632480213
187001	0.132149052597
187501	0.131681569163
188001	0.131201808708
188501	0.13070865514
189001	0.130187918136
189501	0.129652193601
190001	0.129138153153
190501	0.128633519774
191001	0.128126335325
191501	0.127602409485
192001	0.127093311734
192501	0.126576401334
193001	0.126105569622
193501	0.125701862918
194001	0.12528556031
194501	0.124841195941
195001	0.124426487752
195501	0.124047016206
196001	0.123699114141
196501	0.123369069561
197001	0.123080160972
197501	0.122802572753
198001	0.122519244628
198501	0.12222603111
199001	0.121908901318
199501	0.121579653947
200001	0.121267945178
200501	0.120990675842
201001	0.120711174321
201501	0.120397552249
202001	0.12005012851
202501	0.119702704771
203001	0.11935767266
203501	0.118977403904
204001	0.118558550227
204501	0.118154684082
205001	0.117757673935
205501	0.117377724064
206001	0.117026633163
206501	0.116704401232
207001	0.116382966511
207501	0.116040485468
208001	0.11569051066
208501	0.11533686869
209001	0.114954527191
209501	0.114576809505
210001	0.11420259954
210501	0.113815155902
211001	0.113447483051
211501	0.113121105633
212001	0.112841285229
212501	0.112590323794
213001	0.112372047935
213501	0.112174180628
214001	0.111962601325
214501	0.111730613468
215001	0.111509786539
215501	0.111307614304
216001	0.111114370811
216501	0.110913314668
217001	0.110700300388
217501	0.110472298577
218001	0.110244456208
218501	0.110001626307
219001	0.109751462082
219501	0.109507356646
220001	0.109262613443
220501	0.109019145774
221001	0.1087699382
221501	0.108511164117
222001	0.108248722871
222501	0.107985324974
223001	0.107733247447
223501	0.107500781265
224001	0.107271503919
224501	0.107046053177
225001	0.106816138064
225501	0.106571713745
226001	0.106323781705
226501	0.106080314037
227001	0.10583525195
227501	0.105589552096
228001	0.105334445174
228501	0.105073279463
229001	0.104816578123
229501	0.104561471202
230001	0.104310509767
230501	0.104054127311
231001	0.103806195272
231501	0.103571018578
232001	0.103348916114
232501	0.10312936472
233001	0.102909972767
233501	0.102684681467
234001	0.102456839098
234501	0.102217516917
235001	0.101973570923
235501	0.101747482414
236001	0.101530163205
236501	0.101302001952
237001	0.101077348419
237501	0.100847433305
238001	0.100614010472
238501	0.100374688291
239001	0.100129466763
239501	0.0998853613271
240001	0.0996390237058
240501	0.0993818440404
241001	0.0990886305223
241501	0.098776283985
242001	0.0984653724242
242501	0.0981716805806
243001	0.0978722488313
243501	0.0975591050849
244001	0.0972496285005
244501	0.0969639087483
245001	0.0966748407176
245501	0.0963744523173
246001	0.0960767744281
246501	0.0958031722546
247001	0.0955381799397
247501	0.0952897695747
248001	0.095052998463
248501	0.0948165462349
249001	0.0945678169863
249501	0.0942972442075
250001	0.0940266714287
250501	0.0937927702698
251001	0.0935923518945
251501	0.0934026161215
252001	0.0932039516062
252501	0.0930137375077
253001	0.0928413808938
253501	0.0926693431635
254001	0.0924729108338
254501	0.092282058968
255001	0.0920918448695
255501	0.0918962097489
256001	0.09167889054
256501	0.0914402061264
257001	0.0912072616185
257501	0.0909883479914
258001	0.090772304317
258501	0.0905573767355
259001	0.0903379847829
259501	0.09015000287
260001	0.0899805162089
260501	0.0898115078732
261001	0.089644891165
261501	0.089487203199
262001	0.0893290369076
262501	0.0891611446648
263001	0.088969336148
263501	0.0887483497771
264001	0.0885115786654
264501	0.0882689082062
265001	0.0880507917881
265501	0.0878542000166
266001	0.087655854385
266501	0.0874634081009
267001	0.0872725562351
267501	0.08707564558
268001	0.0868782565993
268501	0.0866606185067
269001	0.0864232096277
269501	0.0861859601906
270001	0.0859560450774
270501	0.0857238977787
271001	0.0854909532708
271501	0.0852787362003
272001	0.0850665191298
272501	0.0848330962965
273001	0.0845934552319
273501	0.0843597135149
274001	0.0841135353355
274501	0.0838383387437
275001	0.0835545322933
275501	0.0832737552377
276001	0.0829985586459
276501	0.0827134766609
277001	0.0824086238895
277501	0.0820771443331
278001	0.081776596491
278501	0.0815092125487
279001	0.0812544245107
279501	0.0809782712679
280001	0.080693189283
280501	0.0804162388311
281001	0.080141361123
281501	0.0798573952308
282001	0.0795903301721
282501	0.0793487758057
283001	0.0791145557632
283501	0.0788760307914
284001	0.0786218805207
284501	0.0783873415945
285001	0.0781661957818
285501	0.0779439338763
286001	0.0777028578353
286501	0.0774772476514
287001	0.0772643928136
287501	0.0770537701614
288001	0.076857975599
288501	0.0766617027111
289001	0.0764555444301
289501	0.0762388629885
290001	0.0760429089842
290501	0.0758536515367
291001	0.0756494065575
291501	0.0754435671601
292001	0.0752608468274
292501	0.0750985350485
293001	0.0749371799205
293501	0.07477821642
294001	0.074630573289
294501	0.0744763930432
295001	0.0743148784734
295501	0.0741490589743
296001	0.07396968692
296501	0.0737965330969
297001	0.0736364535036
297501	0.0734845054433
298001	0.0733403700326
298501	0.0731971912728
299001	0.0730524180947
299501	0.0729117904042
300001	0.0727847152688
300501	0.0726702360377
301001	0.0725554379229
301501	0.0724377698553
302001	0.0723153185329
302501	0.072191432234
303001	0.0720729669573
303501	0.0719664598175
304001	0.0718628226305
304501	0.0717555182816
305001	0.0716427929106
305501	0.0715284731213
306001	0.0714144722157
306501	0.0713076461922
307001	0.0712068789581
307501	0.0711022851203
308001	0.0709914730511
308501	0.0708677461941
309001	0.0707438598953
309501	0.0706309750824
310001	0.0705198441297
310501	0.0704042488058
311001	0.0702902479002
311501	0.0701882051315
312001	0.0700922211522
312501	0.069997034382
313001	0.0698981804499
313501	0.0697923110774
314001	0.0696834123102
314501	0.0695668603353
315001	0.0694404229673
315501	0.0693072890425
316001	0.0691813299999
316501	0.0690497904934
317001	0.0689102788956
317501	0.0687658246012
318001	0.0686205730977
318501	0.0684716544322
319001	0.0683182713955
319501	0.0681492630599
320001	0.067981370817
320501	0.0678114058305
321001	0.0676449485641
321501	0.0674869417144
322001	0.0673349936542
322501	0.0671686958296
323001	0.0670041518652
323501	0.0668491744102
324001	0.0666970669082
324501	0.0665345956874
325001	0.0663655873518
325501	0.0661981734344
326001	0.0660439931886
326501	0.0658902912683
327001	0.0657392998591
327501	0.0656063253761
328001	0.0654910489359
328501	0.0653670031952
329001	0.0652222300172
329501	0.0650624693074
330001	0.0649065352016
330501	0.06476495086
331001	0.064623844844
331501	0.0644776366895
332001	0.0643384439753
332501	0.0641990918194
333001	0.0640629284999
333501	0.0639170392291
334001	0.0637537707992
334501	0.0635809358597
335001	0.063399172178
335501	0.06321772738
336001	0.0630503134626
336501	0.0629026703317
337001	0.0627527950152
337501	0.0625955853747
338001	0.0624378974088
338501	0.0622811660937
339001	0.0621335229628
339501	0.061997678527
340001	0.0618785754829
340501	0.0617546891841
341001	0.0616142209353
341501	0.0614659400371
342001	0.0613300956013
342501	0.0612034987914
343001	0.0610823230036
343501	0.0609627416341
344001	0.0608450735665
344501	0.0607313915445
345001	0.0606236088701
345501	0.0605137534519
346001	0.0604023036155
346501	0.0602921293137
347001	0.0601891298941
347501	0.0600979291696
348001	0.0600081634215
348501	0.0599072367456
349001	0.0598028023495
349501	0.0597017162318
350001	0.0596050944852
350501	0.059511821017
351001	0.0594231713617
351501	0.0593375511011
352001	0.0592548007934
352501	0.0591710938347
353001	0.0590835602722
353501	0.0589914028967
354001	0.0588992455213
354501	0.0588126686097
355001	0.0587214678852
355501	0.0586280349752
356001	0.0585371531343
356501	0.0584483440372
357001	0.0583573027545
357501	0.0582584488224
358001	0.0581541738681
358501	0.0580518122158
359001	0.0579547121437
359501	0.057865584163
360001	0.0577770939495
360501	0.0576903575961
361001	0.0576063317538
361501	0.0575231031206
362001	0.05743748286
362501	0.057353138134
363001	0.0572646479206
363501	0.0571724905451
364001	0.0570798548442
364501	0.0569821170048
365001	0.0568736965631
365501	0.0567676677487
366001	0.0566621172599
366501	0.0565524212836
367001	0.0564345937741
367501	0.0563140557536
368001	0.0561901694548
368501	0.0560694719924
369001	0.0559513255993
369501	0.055827917626
370001	0.0557033935598
370501	0.0555771156336
371001	0.0554471705454
371501	0.0553205737355
372001	0.0552009923659
372501	0.0550785410435
373001	0.0549562491629
373501	0.0548293334694
374001	0.0546992289393
374501	0.0545582823651
375001	0.0544133497452
375501	0.0542717654037
376001	0.0541311377131
376501	0.053987321186
377001	0.0538557816795
377501	0.0537346058917
378001	0.0536132706621
378501	0.0534973564545
379001	0.0533886171292
379501	0.0532779645019
380001	0.0531682685255
380501	0.0530561809218
381001	0.0529431366672
381501	0.0528270630178
382001	0.0527109893684
382501	0.0526019311594
383001	0.0525018016926
383501	0.052401512784
384001	0.0523005861082
384501	0.0522012538505
385001	0.0521038348948
385501	0.0520121558448
386001	0.0519317971645
386501	0.0518574972735
387001	0.05178558901
387501	0.0517149562811
388001	0.0516483095978
388501	0.0515778363106
389001	0.0515048119543
389501	0.0514360925273
390001	0.0513739102151
390501	0.0513133223212
391001	0.0512439651269
391501	0.0511667952831
392001	0.0510888282301
392501	0.0510138905719
393001	0.0509434172848
393501	0.050879002787
394001	0.0508166610331
394501	0.0507535220699
395001	0.0506871942703
395501	0.0506192720524
396001	0.050555495322
396501	0.0504923563589
397001	0.0504282607448
397501	0.0503673539672
398001	0.0503085199334
398501	0.0502476131559
399001	0.0501863874947
399501	0.0501256401589
400001	0.0500647333814
400501	0.0500049426966
401001	0.0499497758248
401501	0.0498963628131
402001	0.0498427903595
402501	0.0497868262786
403001	0.049729586663
403501	0.0496726659311
404001	0.0496165424083
404501	0.0495601000019
405001	0.0495055708974
405501	0.0494515201184
406001	0.0493982665485
406501	0.0493416647002
407001	0.0492836278755
407501	0.0492214455634
408001	0.0491565527402
408501	0.0490883116386
409001	0.0490199110952
409501	0.0489497566918
410001	0.0488791239628
410501	0.0488116800704
411001	0.0487474250145
411501	0.0486831699586
412001	0.048615885508
412501	0.0485449338954
413001	0.0484743011665
413501	0.0484017551356
414001	0.0483257013846
414501	0.0482413566586
415001	0.048152069236
415501	0.0480608685115
416001	0.0479642467649
416501	0.0478602906943
417001	0.0477601612276
417501	0.0476652933411
418001	0.0475744115002
418501	0.0474841674267
419001	0.047392169493
419501	0.0472985771411
420001	0.0472062603239
420501	0.0471091602518
421001	0.0470012181356
421501	0.0468985375996
422001	0.046801915853
422501	0.0467014675026
423001	0.0466043674305
423501	0.0465117317296
424001	0.0464195743541
424501	0.046322474282
425001	0.0462175615605
425501	0.0461132866062
426001	0.0460096494193
426501	0.0459015478612
427001	0.0457958379306
427501	0.0456937951619
428001	0.0455920712769
428501	0.0454863613462
429001	0.0453773031372
429501	0.0452623455806
430001	0.045151055186
430501	0.0450477368827
431001	0.0449488829506
431501	0.0448511451112
432001	0.0447594660612
432501	0.0446687436622
433001	0.0445778618213
433501	0.0444853855622
434001	0.0443935470704
434501	0.0443002736022
435001	0.0442041301811
435501	0.0441032035052
436001	0.0440027551548
436501	0.0438991179678
437001	0.0437937269208
437501	0.0436905680593
438001	0.0435870903142
438501	0.0434942951715
439001	0.0434081965854
439501	0.0433182713955
440001	0.0432269112292
440501	0.043140015434
441001	0.0430555112662
441501	0.0429726015166
442001	0.0428893728834
442501	0.042806303692
443001	0.0427253072444
443501	0.0426470213078
444001	0.0425733591842
444501	0.0425014509206
445001	0.0424292237734
445501	0.0423569966262
446001	0.0422854072463
446501	0.042216050052
447001	0.0421508383451
447501	0.0420888154748
448001	0.042026314279
448501	0.0419591892702
449001	0.041893339796
449501	0.0418303602748
450001	0.0417718451246
450501	0.0417141271836
451001	0.0416572064517
451501	0.0415996479524
452001	0.0415396978259
452501	0.0414741672353
453001	0.0414056072501
453501	0.0413344961957
454001	0.041260036863
454501	0.0411812726009
455001	0.0411005950369
455501	0.0410208741239
456001	0.0409437042801
456501	0.0408662155526
457001	0.040785219105
457501	0.0406959316824
458001	0.0406021798886
458501	0.0405090658622
459001	0.0404240833689
459501	0.0403480296179
460001	0.0402783535399
460501	0.0402051697418
461001	0.040139001384
461501	0.04007665963
462001	0.0400151150851
462501	0.0399550055167
463001	0.0398974470175
463501	0.0398413234947
464001	0.0397867943902
464501	0.0397346569131
465001	0.0396841138542
465501	0.0396313386098
466001	0.0395769689471
466501	0.0395245125863
467001	0.0394773178058
467501	0.0394309202344
468001	0.0393803771756
468501	0.039327761373
469001	0.0392740294776
469501	0.0392218920005
470001	0.0391703922907
470501	0.039118733139
471001	0.0390691467311
471501	0.0390166903704
472001	0.038962958475
472501	0.0389111398815
473001	0.0388610751481
473501	0.0388095754383
474001	0.0387553652174
474501	0.038698922811
475001	0.0386392915681
475501	0.0385763120468
476001	0.0385147675019
476501	0.0384580062119
477001	0.03840283934
477501	0.0383449619572
478001	0.038287403458
478501	0.0382317582607
479001	0.0381751564124
479501	0.0381115391238
480001	0.0380432980223
480501	0.0379734625025
481001	0.0379049025173
481501	0.0378384152758
482001	0.0377708119416
482501	0.0377019330727
483001	0.0376376780168
483501	0.0375711907753
484001	0.0374978475353
484501	0.0374222721098
485001	0.0373447833823
485501	0.0372728751188
486001	0.037206706761
486501	0.0371442055652
487001	0.0370826610203
487501	0.0370230297774
488001	0.0369626013253
488501	0.0369037672915
489001	0.036840947212
489501	0.0367762138306
490001	0.0367047838925
490501	0.0366277734906
491001	0.0365491686703
491501	0.0364731149193
492001	0.0363980178192
492501	0.0363248340211
493001	0.0362557957104
493501	0.0361867573997
494001	0.0361170813217
494501	0.0360475646855
495001	0.035982990746
495501	0.0359227217357
496001	0.0358630904928
496501	0.0357997920879
497001	0.03573362373
497501	0.0356666581631
498001	0.0355996925962
498501	0.0355363941912
499001	0.0354753279718
499501	0.0354177694726
500001	0.0353629214845
500501	0.0353088707054
501001	0.0352517905317
501501	0.0351934348234
502001	0.0351322091622
502501	0.0350677946644
503001	0.0350021046321
503501	0.0349301963686
504001	0.0348605202906
504501	0.0347999323967
505001	0.0347422144556
505501	0.0346829020963
506001	0.0346266191317
506501	0.034566828447
507001	0.0345054433439
507501	0.0344442176827
508001	0.0343833109052
508501	0.0343232013368
509001	0.0342622945592
509501	0.0342025038744
510001	0.0341462209098
510501	0.0340929673399
511001	0.0340416270719
511501	0.0339898084785
512001	0.0339362360249
512501	0.0338837796642
513001	0.0338318016289
513501	0.0337793452681
514001	0.0337238595126
514501	0.0336691709663
515001	0.0336132068853
515501	0.0335530973169
516001	0.0334910744466
516501	0.0334252249724
517001	0.0333582594055
517501	0.0332928882568


==> numericalresults/data/bone/en-DA.dat <==
1	1.0
2	0.298928557334
3	0.14244563859
4	0.077695707652
5	0.0505819268867
6	0.0382406043226
7	0.0365472776543
8	0.0350494613189
9	0.0346785014273
10	0.0342991554743
11	0.0341485352346
12	0.034071580789
13	0.0340038345677
14	0.0339520383062
15	0.0339022152357
16	0.0338602849288
17	0.0338076665044
18	0.0337589944619
19	0.0337175574527
20	0.0336799023928
21	0.0336529354503
22	0.0336188979071
23	0.0335828871729
24	0.0335524671464
25	0.0334996842895
26	0.033467291072
27	0.0334383509386
28	0.0334143437825
29	0.0333924742499
30	0.0333735645036
31	0.0333536681619
32	0.0333372249043
33	0.0333219326747
34	0.033311737855
35	0.0333003920073
36	0.033292334811
37	0.0332849353451
38	0.0332775358792
39	0.0332716163064
40	0.0332650390034
41	0.0332604348913
42	0.0332563240769
43	0.0332522132625
44	0.0332487601784
45	0.033245800392
46	0.0332421828753
47	0.0332390586564
48	0.0332356055723
49	0.0332324813533
50	0.0332296859996
51	0.0332265617806
52	0.033224095292
53	0.0332217932359
54	0.0332196556124
55	0.0332176824215
56	0.0332158736632
57	0.03321439377
58	0.0332127494442
59	0.0332109406859
60	0.0332091319275
61	0.0332074876018
62	0.0332066654389
63	0.0332055144109
64	0.0332043633828
65	0.0332032123548
66	0.0332022257593
67	0.0332010747313
68	0.0331999237033
69	0.0331989371078
70	0.0331981149449
71	0.0331974572146
72	0.0331966350518
73	0.0331956484563
74	0.0331948262934
75	0.0331940041305
76	0.0331931819677
77	0.0331923598048
78	0.0331913732093
79	0.0331903866139
80	0.0331897288836
81	0.0331887422881
82	0.0331875912601
83	0.0331867690972
84	0.0331859469343
85	0.0331851247714
86	0.0331843026086
87	0.0331836448783
88	0.0331826582828
89	0.0331815072548
90	0.0331806850919
91	0.033179862929
92	0.0331788763335
93	0.0331780541707
94	0.0331773964404
95	0.0331767387101
96	0.0331760809798
97	0.0331752588169
98	0.0331746010866
99	0.0331739433563
100	0.0331734500585
101	0.0331731211934
102	0.0331726278957
103	0.0331719701654
104	0.033171312435
105	0.0331709835699
106	0.0331703258396
107	0.0331698325419
108	0.0331693392441
109	0.0331686815138
110	0.0331681882161
111	0.0331676949184
112	0.0331670371881
113	0.0331665438903
114	0.0331660505926
115	0.0331653928623
116	0.033164735132
117	0.0331642418343
118	0.033163584104
119	0.0331629263737
120	0.0331624330759
121	0.0331617753456
122	0.0331611176153
123	0.0331606243176
124	0.0331598021547
125	0.0331591444244
126	0.0331584866941
127	0.0331575000987
128	0.0331568423684
129	0.0331561846381
130	0.0331555269077
131	0.0331548691774
132	0.0331542114471
133	0.0331533892843
134	0.0331524026888
135	0.0331514160933
136	0.0331504294979
137	0.033149607335
138	0.0331489496047
139	0.0331482918744
140	0.0331476341441
141	0.0331469764138
142	0.0331464831161
143	0.0331458253858
144	0.0331451676555
145	0.0331446743577
146	0.0331440166274
147	0.0331433588971
148	0.0331427011668
149	0.0331423723017
150	0.0331418790039
151	0.0331413857062
152	0.0331407279759
153	0.0331402346782
154	0.0331397413804
155	0.0331392480827
156	0.033138754785
157	0.0331382614873
158	0.0331379326221
159	0.0331374393244
160	0.0331369460267
161	0.0331364527289
162	0.0331359594312
163	0.0331353017009
164	0.0331349728357
165	0.0331346439706
166	0.0331341506729
167	0.0331336573751
168	0.0331331640774
169	0.0331325063471
170	0.0331318486168
171	0.0331311908865
172	0.0331305331562
173	0.0331297109933
174	0.0331292176956
175	0.0331285599653
176	0.033127902235
177	0.0331274089372
178	0.0331265867744
179	0.0331257646115
180	0.033124778016
181	0.0331239558531
182	0.0331229692577
183	0.0331221470948
184	0.0331211604993
185	0.0331200094713
186	0.033119351741
187	0.0331183651456
188	0.0331173785501
189	0.0331163919546
190	0.0331155697918
191	0.0331145831963
192	0.0331132677357
193	0.0331122811402
194	0.0331114589774
195	0.0331104723819
196	0.033109650219
197	0.0331086636236
198	0.0331080058933
199	0.033107348163
200	0.0331065260001
201	0.0331058682698
202	0.0331052105395
203	0.0331047172417
204	0.0331038950789
205	0.0331032373486
206	0.0331025796183
207	0.0331017574554
208	0.0331012641576
209	0.0331006064273
210	0.0330997842645
211	0.0330986332364
212	0.0330979755061
213	0.0330971533432
214	0.0330963311804
215	0.0330955090175
216	0.033094522422
217	0.033093371394
218	0.0330925492311
219	0.0330913982031
220	0.033090247175
221	0.0330889317144
222	0.033087945119
223	0.0330866296584
224	0.0330854786303
225	0.0330846564675
226	0.033083669872
227	0.0330828477091
228	0.0330818611137
229	0.0330807100856
230	0.0330798879228
231	0.0330789013273
232	0.0330777502993
233	0.0330764348387
234	0.0330752838106
235	0.0330741327826
236	0.0330731461871
237	0.0330719951591
238	0.0330708441311
239	0.033069693103
240	0.0330682132099
241	0.0330670621818
242	0.0330657467212
243	0.0330644312606
244	0.0330631158
245	0.0330614714742
246	0.0330599915811
247	0.0330586761204
248	0.0330575250924
249	0.0330563740644
250	0.0330550586038
251	0.0330542364409
252	0.0330530854129
253	0.0330516055197
254	0.0330504544916
255	0.0330497967613
256	0.0330486457333
257	0.0330474947053
258	0.0330465081098
259	0.0330455215144
260	0.0330443704863
261	0.0330433838909
262	0.0330422328628
263	0.0330410818348
264	0.0330397663742
265	0.0330386153462
266	0.0330374643181
267	0.0330366421553
268	0.0330356555598
269	0.0330346689643
270	0.0330338468015
271	0.0330330246386
272	0.0330318736105
273	0.0330305581499
274	0.0330294071219
275	0.0330282560939
276	0.0330271050658
277	0.0330259540378
278	0.0330248030098
279	0.033023158684
280	0.0330218432234
281	0.0330208566279
282	0.0330193767348
283	0.0330175679764
284	0.0330159236507
285	0.0330144437575
286	0.033012306134
287	0.0330106618082
288	0.0330090174825
289	0.0330070442916
290	0.0330053999658
291	0.0330040845052
292	0.033002604612
293	0.0330009602862
294	0.0329993159605
295	0.0329978360673
296	0.0329961917415
297	0.0329948762809
298	0.0329932319552
299	0.0329919164946
300	0.0329902721688
301	0.0329889567082
302	0.0329878056802
303	0.0329864902196
304	0.0329853391915
305	0.0329841881635
306	0.0329830371355
307	0.0329815572423
308	0.0329804062142
309	0.0329794196188
310	0.0329781041582
311	0.0329767886976
312	0.032975473237
313	0.0329746510741
314	0.0329738289112
315	0.0329728423157
316	0.0329716912877
317	0.0329703758271
318	0.0329692247991
319	0.0329682382036
320	0.0329672516082
321	0.0329661005801
322	0.0329651139847
323	0.0329642918218
324	0.0329631407937
325	0.0329619897657
326	0.0329611676028
327	0.0329601810074
328	0.0329590299793
329	0.0329577145187
330	0.0329567279233
331	0.0329557413278
332	0.0329549191649
333	0.0329539325695
334	0.032952945974
335	0.0329521238112
336	0.0329511372157
337	0.0329501506202
338	0.0329488351596
339	0.0329476841316
340	0.0329468619687
341	0.0329460398058
342	0.0329450532104
343	0.0329440666149
344	0.0329430800195
345	0.0329424222892
346	0.0329414356937
347	0.0329402846657
348	0.0329392980702
349	0.0329384759073
350	0.0329374893119
351	0.0329363382839
352	0.032935516121
353	0.0329346939581
354	0.0329338717952
355	0.0329328851998
356	0.0329317341717
357	0.0329305831437
358	0.0329292676831
359	0.032928116655
360	0.032926965627
361	0.032925814599
362	0.0329244991384
363	0.0329235125429
364	0.0329223615149
365	0.0329210460543
366	0.0329198950262
367	0.0329185795656
368	0.032917264105
369	0.032916113077
370	0.032914962049
371	0.0329136465884
372	0.0329124955603
373	0.0329111800997
374	0.0329100290717
375	0.0329090424762
376	0.0329078914482
377	0.0329069048527
378	0.0329054249595
379	0.0329041094989
380	0.0329027940383
381	0.0329013141451
382	0.0328999986845
383	0.0328983543588
384	0.0328968744656
385	0.032895559005
386	0.0328942435444
387	0.0328925992186
388	0.032891283758
389	0.0328898038648
390	0.0328884884042
391	0.0328871729436
392	0.0328855286178
393	0.0328840487247
394	0.0328825688315
395	0.032881582236
396	0.0328801023428
397	0.0328789513148
398	0.0328779647193
399	0.0328769781239
400	0.0328754982307
401	0.0328741827701
402	0.0328728673095
403	0.0328717162815
404	0.0328708941186
405	0.0328699075231
406	0.0328689209277
407	0.0328677698996
408	0.0328666188716
409	0.0328656322761
410	0.0328648101133
411	0.0328639879504
412	0.0328631657875
413	0.0328623436246
414	0.0328616858943
415	0.032861028164
416	0.0328603704337
417	0.0328597127034
418	0.0328590549731
419	0.0328583972428
420	0.0328575750799
421	0.0328569173496
422	0.0328560951867
423	0.0328552730238
424	0.032854450861
425	0.0328536286981
426	0.0328529709678
427	0.0328521488049
428	0.0328514910746
429	0.0328508333443
430	0.0328500111814
431	0.0328493534511
432	0.0328485312882
433	0.0328478735579
434	0.0328472158276
435	0.0328463936647
436	0.032845900367
437	0.0328454070693
438	0.0328449137716
439	0.0328444204738
440	0.0328439271761
441	0.0328432694458
442	0.0328427761481
443	0.0328422828503
444	0.0328417895526
445	0.0328414606875
446	0.0328409673897
447	0.0328406385246
448	0.0328401452269
449	0.0328398163617
450	0.0328394874965
451	0.0328391586314
452	0.0328388297662
453	0.0328385009011
454	0.0328380076034
455	0.0328376787382
456	0.0328373498731
457	0.0328370210079
458	0.0328365277102
459	0.032836198845
460	0.0328360344124
461	0.0328357055473
462	0.0328353766821
463	0.032835047817
464	0.0328347189518
465	0.0328343900867
466	0.032833896789
467	0.0328335679238
468	0.0328332390587
469	0.0328329101935
470	0.0328325813284
471	0.0328322524632
472	0.032831923598
473	0.0328315947329
474	0.0328312658677
475	0.0328309370026
476	0.0328304437049
477	0.0328299504071
478	0.032829621542
479	0.0328291282443
480	0.0328286349465
481	0.0328281416488
482	0.0328278127836
483	0.0328274839185
484	0.0328269906208
485	0.032826497323
486	0.0328260040253
487	0.032825346295
488	0.0328246885647
489	0.032824195267
490	0.0328235375367
491	0.0328228798064
492	0.0328222220761
493	0.0328213999132
494	0.0328205777503
495	0.0328195911548
496	0.0328189334245
497	0.0328181112617
498	0.0328176179639
499	0.032816795801
500	0.0328159736382
560	0.0327640129441
640	0.0327243846933
720	0.0326829476841
800	0.0326485812757
880	0.0325994159355
960	0.0325352872308
1040	0.0324270905958
1120	0.0322973532933
1200	0.0321304542285
1280	0.031959608782
1360	0.0318392441363
1440	0.0316956944974
1520	0.0315720412002
1600	0.0314618713743
1680	0.0313666649127
1760	0.0312533708678
1840	0.031119851616
1920	0.0309845236059
2000	0.0308625146345
2080	0.0307146897486
2160	0.0305519014983
2240	0.0303772741025
2320	0.0302406306318
2400	0.0301120443573
2480	0.0300143714071
2560	0.0298839763743
2640	0.0297358226233
2720	0.0295866822768
2800	0.029450860969
2880	0.0293214525316
2960	0.0291834936003
3040	0.0290591825728
3120	0.0289480261514
3200	0.0288242084216
3280	0.028753831279
3360	0.0286791788895
3440	0.0285910430287
3520	0.0284992896513
3600	0.0284065496784
3680	0.0282919401729
3760	0.0281612162749
3840	0.028025394967
3920	0.0278961509623
4000	0.0277310606559
4080	0.0275084189479
4160	0.0272670319262
4240	0.0271236467199
4320	0.0269925939568
4400	0.0268386850656
4480	0.0266533695523
4560	0.0264899235717
4640	0.0263531156685
4720	0.0262028242939
4800	0.0260393783133
4880	0.0258650797827
4960	0.0256097159921
5040	0.0253897052053
5120	0.0252512529762
5200	0.025116747129
5280	0.0249791170628
5360	0.024852997277
5440	0.0246685039266
5520	0.0244332009103
5600	0.024180796906
5680	0.0239412186427
5760	0.0237822123417
5840	0.0236508307134
5920	0.0235263552533
6000	0.0234038529841
6080	0.023226265802
6160	0.0230396348281
6240	0.0228312987543
6320	0.022572317447
6400	0.0222913021745
6480	0.0220532038043
6560	0.0218167497599
6640	0.0216092358489
6720	0.021434279588
6800	0.0212455109907
6880	0.0210636485615
6960	0.0208854036491
7040	0.0207380720609
7120	0.0206154053592
7200	0.0204567279233
7280	0.0202585866691
7360	0.0200224614899
7440	0.0197077375393
7520	0.019492988595
7600	0.019341710625
7680	0.0191983254186
7760	0.0190657927623
7840	0.0189150080901
7920	0.0187880661414
8000	0.0186810205343
8080	0.0185960088925
8160	0.0184853457688
8240	0.0183662965837
8320	0.018243629882
8400	0.0181170167984
8480	0.0179838264118
8560	0.0178366592562
8640	0.0177197476947
8720	0.0175918191505
8800	0.0174525447585
8880	0.0172973204067
8960	0.0171365053473
9040	0.0169516831318
9120	0.0168188216104
9200	0.0166917152291
9280	0.016561813494
9360	0.0163920697457
9440	0.0162406766729
9520	0.0160842684066
9600	0.0159475262763
9680	0.0158057525092
9760	0.0157015844723
9840	0.0156155697918
9920	0.015556094529
10000	0.0154899597469
10080	0.0154270478433
10160	0.0153655829464
10240	0.015299875689
10320	0.0152262921112
10400	0.0151331575001
10480	0.0150146509425
10560	0.0148971309804
10640	0.0147853826017
10720	0.0146852760494
10800	0.0145804009524
10880	0.0144775812626
10960	0.0143629224273
11040	0.0142420151541
11120	0.0141441448848
11200	0.0140560747971
11280	0.0139769005117
11360	0.013903514253
11440	0.013835850248
11520	0.0137596850787
11600	0.0136922512793
11680	0.0136319867402
11760	0.0135777733198
11840	0.0135339520383
11920	0.0134877135979
12000	0.0134546297636
12080	0.0134293729199
12160	0.0133992324287
12240	0.0133686315263
12320	0.0133466304477
12400	0.0133204856681
12480	0.0132908384746
12560	0.0132549592865
12640	0.0132190636551
12720	0.0131774128836
12800	0.0131351043818
12880	0.0130844591484
12960	0.0130308705718
13040	0.0129809817283
13120	0.0129321616964
13200	0.0128823715124
13280	0.0128375307489
13360	0.01279458096
13440	0.0127564983754
13520	0.0127185637801
13600	0.0126850853076
13680	0.0126570331101
13760	0.0126316940502
13840	0.0126068482879
13920	0.0125754252226
14000	0.0125483760639
14080	0.0125201265473
14160	0.0124943599626
14240	0.0124650251911
14320	0.0124312342967
14400	0.0123996303556
14480	0.0123644582275
14560	0.0123301247057
14640	0.0123013161183
14720	0.0122738887647
14800	0.0122507202147
14880	0.0122279134164
14960	0.0122016370907
15040	0.0121740288612
15120	0.0121475552165
15200	0.0121190754943
15280	0.0120881292835
15360	0.0120612610005
15440	0.012037352504
15520	0.0120136577698
15600	0.0119862961891
15680	0.0119567476552
15760	0.0119215261974
15840	0.0118862389666
15920	0.0118585978505
16000	0.0118330121417
16080	0.0118081828227
16160	0.011782284692
16240	0.0117529992502
16320	0.0117309323985
16400	0.0117114142517
16480	0.0116877195175
16560	0.0116637945777
16640	0.0116386857233
16720	0.011613774188
16800	0.0115874485326
16880	0.0115624383378
16960	0.0115312948079
17040	0.0114983589629
17120	0.0114631046186
17200	0.0114229501835
17280	0.0113896197003
17360	0.0113608275563
17440	0.0113347321064
17520	0.0113049698102
17600	0.0112753226167
17680	0.0112442941896
17760	0.0112151731804
17840	0.0111847367106
17920	0.0111531327694
18000	0.0111244557282
18080	0.0110991495547
18160	0.0110749615228
18240	0.011052253384
18320	0.0110272431892
18400	0.0110039430932
18480	0.010985740407
18560	0.0109692971494
18640	0.0109515055447
18720	0.0109322340468
18800	0.0109113839961
18880	0.0108919151791
18960	0.0108707527066
19040	0.0108517936305
19120	0.0108283291019
19200	0.0108062129205
19280	0.0107877471422
19360	0.0107703337324
19440	0.0107547290809
19520	0.0107406700956
19600	0.010726907089
19680	0.0107148212947
19760	0.0106977696365
19840	0.0106774622134
19920	0.0106587168997
20000	0.0106393631855
20080	0.0106170496849
20160	0.0105954432445
20240	0.0105759415409
20320	0.0105589556558
20400	0.0105414929162
20480	0.0105261349136
20560	0.0105124212368
20640	0.0104995461661
20720	0.010486835528
20800	0.010475095042
20880	0.0104634696589
20960	0.0104509398966
21040	0.0104381470422
21120	0.0104273273787
21200	0.0104171818887
21280	0.0104055729489
21360	0.0103914317473
21440	0.0103762710638
21520	0.0103629026954
21600	0.0103483010826
21680	0.0103316440627
21760	0.0103130631816
21840	0.0102894506636
21920	0.0102633223273
22000	0.0102386409976
22080	0.0102189584183
22160	0.0102023507281
22240	0.0101835889712
22320	0.0101620154172
22400	0.0101406720688
22480	0.010118407898
22560	0.0100900268354
22640	0.0100557262
22720	0.0100189261895
22800	0.00998043252345
22880	0.00994606611505
22960	0.00990989094832
23040	0.00986654652126
23120	0.00981057367237
23200	0.00975611360318
23280	0.009708165064
23360	0.00966217327247
23440	0.00960671016456
23520	0.00953939146792
23600	0.00948695391941
23680	0.00943793656849
23760	0.00938849169287
23840	0.0093408884621
23920	0.00929815243558
24000	0.00926475617938
24080	0.00923397440114
24160	0.00920296241729
24240	0.00917374274852
24320	0.00914731843355
24400	0.00912225890896
24480	0.00909895881293
24560	0.00907564227364
24640	0.00905005656481
24720	0.00902167550218
24800	0.00898864099765
24880	0.00895108459727
24960	0.00891264026099
25040	0.0088811020929
25120	0.00885045186072
25200	0.00881874926005
25280	0.00878553387969
25360	0.00875335442455
25440	0.0087215696076
25520	0.008685147792
25600	0.00864859443034
25680	0.00861718780831
25760	0.00858976045462
25840	0.00855868269775
25920	0.00852329680738
26000	0.00848745050579
26080	0.00844849642852
26160	0.0084100685355
26240	0.00836886173194
26320	0.00832918415133
26400	0.00829018074429
26480	0.00824946723845
26560	0.00820798089951
26640	0.00817201949513
26720	0.00814066220287
26800	0.00810693708152
26880	0.00807507004828
26960	0.00804502821663
27040	0.00801760086294
27120	0.00799155474289
27200	0.00796276259882
27280	0.00793153685263
27360	0.00790044265249
27440	0.00786163656454
27520	0.00782085728568
27600	0.0077810152725
27680	0.00774656664781
27760	0.00771266065063
27840	0.00768081006064
27920	0.00764708493929
28000	0.00761309672582
28080	0.00757626382878
28160	0.00754270314
28240	0.00751030992252
28320	0.0074796761336
28400	0.00744711848354
28480	0.00741250542628
28560	0.00738103303122
28640	0.00735187913548
28720	0.00732654007551
28800	0.00730569002486
28880	0.00728571146687
28960	0.00726196740289
29040	0.00723891395572
29120	0.00721770215341
29200	0.00719981188913
29280	0.00718297399334
29360	0.0071670898065
29440	0.00715386942738
29520	0.00714194806562
29600	0.0071301253634
29680	0.00711835199095
29760	0.00710620042358
29840	0.00709469014325
29920	0.00708436377748
30000	0.00707398808193
30080	0.00706298754259
30160	0.00705226653863
30240	0.00704170996725
30320	0.007030906747
30400	0.0070197746616
30480	0.00700800128915
30560	0.00699818466436
30640	0.00698766097949
30720	0.00697674265644
30800	0.00696699180468
30880	0.00695636946027
30960	0.00694502361252
31040	0.00693247740696
31120	0.00691843486497
31200	0.00690426077691
31280	0.00688860679567
31360	0.00687303503072
31440	0.00685672331917
31520	0.00683847130323
31600	0.00682140320183
31680	0.00680514082006
31760	0.00679200265723
31840	0.00677860140228
31920	0.00676391757324
32000	0.00674964482564
32080	0.00673404017417
32160	0.00671889593391
32240	0.00670315973638
32320	0.00668829503151
32400	0.00667472934398
32480	0.00666011128797
32560	0.00664593719991
32640	0.0066307765164
32720	0.00661541851379
32800	0.0066009484471
32880	0.00658649482366
32960	0.00657233717886
33040	0.00655762046331
33120	0.00654199936858
33200	0.00652674002552
33280	0.00651161222852
33360	0.00649717504834
33440	0.00648191570528
33520	0.00646511069601
33600	0.00644761506992
33680	0.00643258593246
33760	0.00642015482971
33840	0.00640741130507
33920	0.00639419092595
34000	0.00637852050145
34080	0.00635842684066
34160	0.0063372314816
34240	0.0063147371052
34320	0.00629260448046
34400	0.00626974835239
34480	0.00624893118826
34560	0.00622903484655
34640	0.00620933582394
34720	0.00619154421921
34800	0.00617462410713
34880	0.00615924966127
34960	0.00614528933556
35040	0.00613224983228
35120	0.00612055867612
35200	0.00610719030769
35280	0.00609604177903
35360	0.00608537010484
35440	0.00607507662558
35520	0.00606473381655
35600	0.00605424301819
35680	0.00604470592878
35760	0.00603636919717
35840	0.00602916705034
35920	0.00602339546692
36000	0.00601759099699
36080	0.00601172075402
36160	0.00600632736553
36240	0.00600173969665
36320	0.00599764532551
36400	0.00599322208921
36480	0.00598906194504
36560	0.00598470448177
36640	0.00598061011063
36720	0.00597695970744
36800	0.00597365461266
36880	0.0059703824044
36960	0.00596715952591
37040	0.00596401886371
37120	0.00596107552059
37200	0.0059582801668
37280	0.00595494218551
37360	0.00595101224694
37440	0.00594634236178
37520	0.00594037345927
37600	0.00593381259948
37680	0.00592688998803
37760	0.00592054289059
37840	0.00591350517634
37920	0.00590594127784
38000	0.00589896933661
38080	0.00589158631395
38160	0.0058838086531
38240	0.00587599810574
38320	0.00586766137413
38400	0.00585861758245
38480	0.00584926136887
38560	0.0058406779884
38640	0.00583188084558
38720	0.00582139004723
38800	0.00581045528092
38880	0.00579958628764
38960	0.00578950657073
39040	0.00577871979374
39120	0.00576732461621
39200	0.00575579789263
39280	0.00574323524382
39360	0.00573057393546
39440	0.00571663005301
39520	0.00570321235481
39600	0.00568989331614
39680	0.00567654139097
39760	0.0056628770439
39840	0.00565110367145
39920	0.00563747221089
40000	0.00562208132177
40080	0.00560315513227
40160	0.00558450847814
40240	0.00556844341546
40320	0.00555354582407
40400	0.00553915797366
40480	0.00552496744235
40560	0.00551039871611
40640	0.0054962081848
40720	0.00548040621424
40800	0.00546488377906
40880	0.00544837474842
40960	0.00543227679922
41040	0.00541553756298
41120	0.005402070535
41200	0.00538758402505
41280	0.00537242334153
41360	0.00535745997711
41440	0.00533998079428
41520	0.00532095594522
41600	0.00530336165959
41680	0.00528506031387
41760	0.00526565726989
41840	0.00524298201765
41920	0.00521719898973
42000	0.00519325760665
42080	0.00517424920086
42160	0.00515617806075
42240	0.00513971835988
42320	0.00512090727318
42400	0.00510239216512
42480	0.00508351530538
42560	0.00506273102777
42640	0.00504222628553
42720	0.0050219517489
42800	0.00500409437114
42880	0.00498687828043
42960	0.00497089543404
43040	0.00495312027256
43120	0.00493434207238
43200	0.00491643536484
43280	0.0048995810258
43360	0.00488321998448
43440	0.00486653007801
43520	0.00484832739184
43600	0.00483022336521
43680	0.00481146160828
43760	0.00479472237204
43840	0.00478040029466
43920	0.00476698259646
44000	0.00475297294098
44080	0.00473906194504
44160	0.00472661439903
44240	0.00471577829227
44320	0.00470458043384
44400	0.00469381010011
44480	0.00468414146463
44560	0.00467447282916
44640	0.00466498506952
44720	0.00465605638064
44800	0.00464804851419
44880	0.00464053394546
44960	0.00463351267446
45040	0.00462637630066
45120	0.0046196510083
45200	0.00461394519791
45280	0.00460896289086
45360	0.00460401347032
45440	0.00459904760652
45520	0.00459398308318
45600	0.00458900077612
45680	0.0045843144477
45760	0.00458012141701
45840	0.00457612570542
45920	0.00457237664268
46000	0.00456820005525
46080	0.00456405635433
46160	0.00456004419948
46240	0.00455629513674
46320	0.00455266117681
46400	0.0045487476815
46480	0.00454427511543
46560	0.00453991765217
46640	0.00453565884845
46720	0.00453115339586
46800	0.0045269110354
46880	0.00452217537721
46960	0.00451727528644
47040	0.00451184901143
47120	0.00450620897407
47200	0.00450081558558
47280	0.00449591549481
47360	0.00449126205291
47440	0.00448627974585
47520	0.00448118233599
47600	0.00447596982333
47680	0.00447064220787
47760	0.00446593943619
47840	0.00446074336679
47920	0.00445577750299
48000	0.0044510418448
48080	0.00444637195964
48160	0.00444137320933
48240	0.0044366539944
48320	0.00443208276878
48400	0.00442747865665
48480	0.00442254567937
48560	0.00441759625883
48640	0.00441241663268
48720	0.00440761520146
48800	0.00440297820282
48880	0.00439816032834
48960	0.00439349044318
49040	0.00438798195188
49120	0.00438183217354
49200	0.00437545218958
49280	0.0043690064326
49360	0.00436302108683
49440	0.00435777568766
49520	0.00435284271038
49600	0.00434767952749
49680	0.00434231902551
49760	0.00433713939936
49840	0.00433200910299
49920	0.00432758586669
50000	0.00432288309502
50080	0.00431821320986
50160	0.00431318157303
50240	0.00430831436878
50320	0.00430369381339
50400	0.00429936923664
50480	0.00429446914587
50560	0.00428930596298
50640	0.0042838303582
50720	0.00427873294834
50800	0.004273668425
50880	0.00426814349044
50960	0.00426278298846
51040	0.00425766913535
51120	0.00425197976822
51200	0.00424615885502
51280	0.00424000907668
51360	0.00423357976295
51440	0.00422688735711
51520	0.00422090201134
51600	0.00421610058012
51680	0.00421156224102
51760	0.00420733632381
51840	0.00420251844934
51920	0.00419733882319
52000	0.00419311290598
52080	0.00418906786461
52160	0.00418520369908
52240	0.00418166839869
52320	0.00417805088202
52400	0.00417435114905
52480	0.00417111182731
52560	0.00416808626791
52640	0.00416481405964
52720	0.00416173917047
52800	0.00415795722122
52880	0.00415443836409
52960	0.00415114971257
53040	0.00414746642287
53120	0.00414404622529
53200	0.00414072468725
53280	0.00413699206777
53360	0.00413355542693
53440	0.00413031610518
53520	0.00412676436154
53600	0.004122900196
53680	0.00411916757653
53760	0.00411559938963
53840	0.00411226140833
53920	0.00410920296242
54000	0.00410612807324
54080	0.00410297096778
54160	0.00410010984096
54240	0.00409687051921
54320	0.00409389428959
54400	0.004090474092
54480	0.00408702100791
54560	0.00408351859404
54640	0.00407950643918
54720	0.00407559294387
54800	0.00407149857273
54880	0.00406720688249
54960	0.00406330983044
55040	0.00405965942725
55120	0.00405674897065
55200	0.00405392073034
55280	0.00405087872769
55360	0.00404796827109
55440	0.00404514003078
55520	0.00404203225509
55600	0.00403854628448
55680	0.00403484655152
55760	0.00403091661295
55840	0.00402711822044
55920	0.0040233362712
56000	0.00401989963036
56080	0.00401647943277
56160	0.00401324011102
56240	0.00401005011905
56320	0.00400667925124
56400	0.0040033577132
56480	0.00400011839145
56560	0.00399678041016
56640	0.00399311356371
56720	0.00398918362515
56800	0.00398533590287
56880	0.00398198147831
56960	0.00397879148634
57040	0.00397571659717
57120	0.00397300345966
57200	0.00397043831147
57280	0.003967790947
57360	0.00396532445836
57440	0.00396274286691
57520	0.00395988174009
57600	0.00395744813797
57680	0.00395511319539
57760	0.00395292624212
57840	0.00395088727818
57920	0.00394881542772
58000	0.00394674357726
58080	0.00394472105658
58160	0.00394268209263
58240	0.00394062668543
58320	0.0039383904024
58400	0.00393608834633
58480	0.00393413159868
58560	0.00393220773754
58640	0.00393030031966
58720	0.00392831068549
58800	0.00392623883503
58880	0.00392428208737
58960	0.00392219379366
59040	0.00392015482971
59120	0.00391819808206
59200	0.00391609334508
59280	0.00391374195925
59360	0.0039114727897
59440	0.00390925294992
59520	0.00390665491522
59600	0.00390371157211
59680	0.00390094910483
59760	0.00389844972967
59840	0.00389593391126
59920	0.00389350030913
60000	0.00389085294466
60080	0.00388787671503
60160	0.00388485115563
60240	0.0038820722451
60320	0.00387934266433
60400	0.0038767939594
60480	0.00387399860561
60560	0.00387098948947
60640	0.00386807903287
60720	0.00386521790605
60800	0.00386215946013
60880	0.00385929833331
60960	0.00385643720649
61040	0.00385362540944
61120	0.00385094515845
61200	0.00384826490746
61280	0.00384545311041
61360	0.00384252621055
61440	0.00383968152699
61520	0.00383708349228
61600	0.00383501164183
61680	0.0038328904616
61760	0.00383012799432
61840	0.00382726686749
61920	0.00382433996764
62000	0.00382147884082
62080	0.00381858482748
62160	0.00381600323603
62240	0.00381378339626
62320	0.0038118266486
62400	0.00380993567398
62480	0.00380806114261
62560	0.00380633460056
62640	0.00380465738828
62720	0.00380279930017
62800	0.00380077677949
62880	0.00379885291835
62960	0.00379709348979
63040	0.00379543272077
63120	0.00379380483826
63200	0.00379214406925
63280	0.00379043397045
63360	0.00378874031492
63440	0.00378704665939
63520	0.00378543522014
63600	0.00378375800787
63680	0.00378227811468
63760	0.00378073244847
63840	0.00377917033899
63920	0.00377769044581
64000	0.00377616122285
64080	0.00377464844315
64160	0.00377305344716
64240	0.00377132690512
64320	0.00376930438443
64400	0.00376738052329
64480	0.00376563753798
64560	0.00376391099594
64640	0.0037622173404
64720	0.00376057301464
64800	0.0037590766782
64880	0.00375751456873
64960	0.00375582091319
65040	0.00375404504137
65120	0.00375238427235
65200	0.00375073994659
65280	0.00374911206409
65360	0.00374743485181
65440	0.00374559320696
65520	0.00374370223234
65600	0.00374158105211
65680	0.00373936121233
65760	0.00373674673437
65840	0.00373396782383
65920	0.00373112314027
66000	0.00372814691064
66080	0.00372500624844
66160	0.00372165182389
66240	0.00371834672911
66320	0.00371518962365
66400	0.00371183519909
66480	0.00370816835265
66560	0.00370440284666
66640	0.00370075244347
66720	0.0036972500296
66800	0.00369397782133
66880	0.00369103447822
66960	0.00368827201094
67040	0.00368560820321
67120	0.00368302661177
67200	0.00368051079335
67280	0.00367811007774
67360	0.00367561070259
67440	0.00367302911114
67520	0.00367059550902
67600	0.00366849077204
67680	0.00366648469462
67760	0.00366447861719
67840	0.0036624560965
67920	0.00366059800839
68000	0.00365901945566
68080	0.0036574902327
68160	0.00365602678278
68240	0.00365459621937
68320	0.0036531492127
68400	0.00365189952512
68480	0.00365069916731
68560	0.00364948236625
68640	0.00364833133822
68720	0.0036472131967
68800	0.00364614438496
68880	0.00364505912995
68960	0.00364392454518
69040	0.00364275707389
69120	0.0036415896026
69200	0.00364040568805
69280	0.00363925466002
69360	0.00363795564267
69440	0.00363652507926
69520	0.00363506162933
69600	0.00363361462266
69680	0.00363216761599
69760	0.00363068772281
69840	0.00362919138636
69920	0.00362782659598
70000	0.00362647824886
70080	0.00362516278825
70160	0.00362389665741
70240	0.00362253186703
70320	0.00362115063339
70400	0.00361972006998
70480	0.00361804285771
70560	0.00361633275892
70640	0.0036146719899
70720	0.00361297833436
70800	0.00361135045186
70880	0.0036098212289
70960	0.00360843999526
71040	0.00360700943185
71120	0.00360551309541
71200	0.00360390165616
71280	0.00360230666018
71360	0.0036007445507
71440	0.00359890290585
71520	0.00359686394191
71600	0.00359484142122
71680	0.00359293400334
71760	0.00359109235849
71840	0.00358918494061
71920	0.00358704731712
72000	0.0035845314987
72080	0.00358213078309
72160	0.00357956563491
72240	0.00357690182717
72320	0.00357400781384
72400	0.00357078493535
72480	0.00356703587261
72560	0.00356297438798
72640	0.00355879780055
72720	0.00355445678054
72800	0.00355009931728
72880	0.00354546231863
72960	0.00354062800089
73040	0.00353584301293
73120	0.00353059761375
73200	0.00352513845223
73280	0.00351977795025
73360	0.00351426945895
73440	0.00350828411318
73520	0.00350187124272
73600	0.0034952446099
73680	0.00348848643102
73760	0.00348174469541
73840	0.00347549625751
73920	0.00346885318144
74000	0.00346295005196
74080	0.00345752377695
74160	0.00345255791315
74240	0.00344808534708
74320	0.00344385942988
74400	0.00343978150199
74480	0.00343534182244
74560	0.00343090214289
74640	0.00342633091727
74720	0.00342198989726
74800	0.00341782975309
74880	0.00341399847407
74960	0.00341059471974
75040	0.00340717452216
75120	0.00340349123246
75200	0.0034000217051
75280	0.00339684815638
75360	0.00339370749418
75440	0.00339038595614
75520	0.00338711374788
75600	0.0033838086531
75680	0.00338037201226
75760	0.00337688604165
75840	0.00337356450361
75920	0.00337035806838
76000	0.00336741472527
76080	0.00336438916587
76160	0.00336119917389
76240	0.00335832160381
76320	0.00335578934214
76400	0.00335320775069
76480	0.00335057682948
76560	0.00334799523803
76640	0.00334569318197
76720	0.00334368710454
76800	0.00334171391363
76880	0.00333962561991
76960	0.00333773464529
77040	0.0033358272274
77120	0.00333388692301
77200	0.00333201239164
77280	0.00333015430353
77360	0.00332813178284
77440	0.00332610926216
77520	0.00332411962799
77600	0.00332236019942
77680	0.00332074876018
77760	0.00331908799116
77840	0.00331737789237
77920	0.00331579933964
78000	0.00331436877623
78080	0.00331315197516
78160	0.00331191873084
78240	0.00331075125955
78320	0.00330960023152
78400	0.00330859719281
78480	0.00330774214341
78560	0.00330682132099
78640	0.00330585116879
78720	0.00330474947053
78800	0.00330369710204
78880	0.00330269406333
78960	0.00330162525158
79040	0.00330050711006
79120	0.0032994054118
79200	0.00329838592983
79280	0.00329751443718
79360	0.00329665938778
79440	0.00329585366816
79520	0.00329503150528
79600	0.00329414356937
79680	0.00329328851998
79760	0.00329249924361
79840	0.00329175929702
79920	0.00329108512346
80000	0.00329044383641
80080	0.00328981899262
80160	0.00328927636512
80240	0.00328878306739
80320	0.00328824043989
80400	0.00328763203936
80480	0.00328689209277
80560	0.00328615214617
80640	0.0032854450861
80720	0.00328475446928
80800	0.00328409673897
80880	0.00328347189518
80960	0.00328289638117
81040	0.00328235375367
81120	0.00328172890988
81200	0.00328108762283
81280	0.00328051210881
81360	0.00327992015154
81440	0.00327937752404
81520	0.00327875268025
81600	0.00327817716623
81680	0.00327760165222
81760	0.00327697680843
81840	0.00327633552138
81920	0.00327574356411
82000	0.00327523382312
82080	0.00327475696865
82160	0.00327424722767
82240	0.00327367171365
82320	0.00327301398335
82400	0.00327233980978
82480	0.00327164919296
82560	0.00327092568963
82640	0.00327023507281
82720	0.00326954445599
82800	0.00326887028243
82880	0.00326819610887
82960	0.00326748904879
83040	0.00326683131849
83120	0.00326627224773
83200	0.00326574606348
83280	0.00326515410621
83360	0.00326454570568
83440	0.00326392086189
83520	0.00326323024507
83600	0.00326253962825
83680	0.0032617832384
83760	0.00326102684855
83840	0.00326031978847
83920	0.0032596127284
84000	0.00325890566832
84080	0.00325814927847
84160	0.00325737644536
84240	0.00325657072574
84320	0.00325569923309
84400	0.0032547619674
84480	0.00325382470172
84560	0.00325290387929
84640	0.00325196661361
84720	0.00325101290467
84800	0.00325014141202
84880	0.00324933569239
84960	0.00324857930254
85040	0.00324779002618
85120	0.00324700074981
85200	0.00324632657625
85280	0.00324575106223
85360	0.00324512621845
85440	0.00324441915837
85520	0.00324364632526
85600	0.00324292282193
85680	0.00324223220511
85760	0.00324147581526
85840	0.00324071942541
85920	0.00323996303556
86000	0.00323920664571
86080	0.00323840092608
86160	0.0032375787632
86240	0.00323677304358
86320	0.00323591799419
86400	0.00323491495547
86480	0.00323379681395
86560	0.00323274444547
86640	0.00323170852024
86720	0.00323049171918
86800	0.00322915981531
86880	0.00322779502493
86960	0.00322643023455
87040	0.00322503255765
87120	0.00322370065378
87200	0.00322235230666
87280	0.00322106973257
87360	0.00321968849893
87440	0.0032183401518
87520	0.00321705757771
87600	0.00321587366316
87680	0.00321460753233
87760	0.00321337428801
87840	0.00321209171391
87920	0.00321080913982
88000	0.0032095758955
88080	0.00320822754838
88160	0.00320691208777
88240	0.00320564595693
88320	0.00320452781541
88400	0.00320347544693
88480	0.00320242307844
88560	0.00320122272064
88640	0.00320003880609
88720	0.00319890422131
88800	0.00319783540957
88880	0.00319679948434
88960	0.0031957306726
89040	0.00319472763388
89120	0.00319377392494
89200	0.00319278732948
89280	0.00319180073403
89360	0.00319081413857
89440	0.00318994264592
89520	0.00318910403978
89600	0.00318833120667
89680	0.00318757481682
89760	0.00318675265394
89840	0.00318593049106
89920	0.00318509188492
90000	0.00318433549507
90080	0.00318366132151
90160	0.00318305292098
90240	0.00318254317999
90320	0.00318208276878
90400	0.00318163880083
90480	0.00318116194636
90560	0.00318065220537
90640	0.00318009313461
90720	0.00317953406385
90800	0.00317897499309
90880	0.00317846525211
90960	0.00317797195438
91040	0.00317749509991
91120	0.00317701824544
91200	0.00317652494771
91280	0.00317603164998
91360	0.00317548902248
91440	0.00317496283824
91520	0.00317446954051
91600	0.00317395979952
91680	0.00317341717202
91760	0.00317285810126
91840	0.00317226614399
91920	0.00317169062997
92000	0.00317101645641
92080	0.00317034228285
92160	0.00316963522277
92240	0.00316891171944
92320	0.00316820465936
92400	0.00316748115603
92480	0.00316674120943
92560	0.0031660177061
92640	0.00316527775951
92720	0.00316453781292
92800	0.00316383075284
92880	0.0031631072495
92960	0.00316240018943
93040	0.00316167668609
93120	0.0031608216367
93200	0.00315986792775
93280	0.00315893066207
93360	0.00315796050987
93440	0.00315710546048
93520	0.00315625041108
93600	0.00315537891843
93680	0.00315454031229
93760	0.00315363593312
93840	0.00315273155395
93920	0.00315184361804
94000	0.0031510050119
94080	0.00315021573554
94160	0.00314945934569
94240	0.00314870295584
94320	0.00314797945251
94400	0.0031472066194
94480	0.00314645022955
94560	0.00314575961273
94640	0.00314503610939
94720	0.00314431260606
94800	0.00314360554598
94880	0.00314294781568
94960	0.00314233941515
95040	0.00314176390113
95120	0.00314122127363
95200	0.00314066220287
95280	0.00314016890514
95360	0.00313967560741
95440	0.00313919875294
95520	0.00313875478499
95600	0.00313827793052
95680	0.00313775174627
95760	0.00313720911877
95840	0.0031366171615
95920	0.00313604164748
96000	0.00313544969021
96080	0.00313480840316
96160	0.00313408489983
96240	0.00313344361278
96320	0.00313281876899
96400	0.00313214459543
96480	0.00313143753535
96560	0.00313073047528
96640	0.00313003985846
96720	0.00312939857141
96800	0.00312877372762
96880	0.00312818177035
96960	0.00312762269959
97040	0.00312708007209
97120	0.00312655388784
97200	0.00312604414686
97280	0.00312555084913
97360	0.00312507399466
97440	0.00312458069693
97520	0.0031240873992
97600	0.00312365987451
97680	0.00312329812284
97760	0.0031230021442
97840	0.00312268972231
97920	0.00312236085715
98000	0.00312201554874
98080	0.00312168668359
98160	0.00312132493192
98240	0.003120946737
98320	0.00312053565556
98400	0.00312012457412
98480	0.00311974637919
98560	0.0031193188545
98640	0.00311890777306
98720	0.0031184638051
98800	0.00311798695063
98880	0.00311751009616
98960	0.00311703324169
99040	0.00311660571699
99120	0.00311612886252
99200	0.00311558623502
99280	0.003115010721
99360	0.00311441876373
99440	0.00311384324971
99520	0.00311328417896
99600	0.00311274155145
99680	0.00311219892395
99760	0.00311157408016
99840	0.00311094923638
99920	0.00311030794933
100000	0.00310968310554
100080	0.00310905826175
100160	0.00310846630448
100240	0.00310785790395
100320	0.00310723306016
100400	0.00310662465962
100480	0.00310606558887
100560	0.00310547363159
100640	0.00310489811758
100720	0.0031043061603
100800	0.00310366487326
100880	0.00310295781318
100960	0.00310221786659
101040	0.00310141214696
101120	0.00310058998408
101200	0.00309978426446
101280	0.00309897854484
101360	0.00309812349544
101440	0.00309721911627
101520	0.00309628185059
101600	0.00309532814165
101680	0.00309434154619
101760	0.00309335495074
101840	0.00309240124179
101920	0.00309139820308
102000	0.00309031294808
102080	0.00308912903353
102160	0.00308784645944
102240	0.00308661321512
102320	0.00308534708428
102400	0.00308401518042
102480	0.00308260106026
102560	0.00308117049685
102640	0.00307972349018
102720	0.00307840802957
102800	0.00307712545548
102880	0.00307590865442
102960	0.00307470829661
103040	0.00307357371184
103120	0.0030724226838
103200	0.00307132098554
103280	0.00307016995751
103360	0.00306900248622
103440	0.00306781857167
103520	0.00306661821387
103600	0.00306551651561
103680	0.00306439837409
103760	0.00306326378932
103840	0.00306217853431
103920	0.0030611754956
104000	0.00306025467317
104080	0.00305939962378
104160	0.00305852813113
104240	0.00305767308173
104320	0.00305680158908
104400	0.00305601231271
104480	0.00305525592286
104560	0.00305449953301
104640	0.00305382535945
104720	0.00305315118589
104800	0.00305247701233
104880	0.00305183572528
104960	0.00305117799497
105040	0.00305056959444
105120	0.00305002696694
105200	0.00304946789618
105280	0.00304885949565
105360	0.00304820176535
105440	0.00304749470527
105520	0.00304673831542
105600	0.00304594903906
105680	0.0030450775464
105760	0.00304414028072
105840	0.00304326878807
105920	0.00304239729541
106000	0.00304155868928
106080	0.00304067075336
106160	0.00303970060117
106240	0.00303871400571
106320	0.00303772741025
106400	0.00303672437154
106480	0.0030357706626
106560	0.00303476762388
106640	0.00303373169865
106720	0.00303266288691
106800	0.00303162696168
106880	0.00303064036622
106960	0.00302970310054
107040	0.00302878227811
107120	0.0030277792394
107200	0.00302679264394
107280	0.00302577316197
107360	0.00302472079349
107440	0.00302373419803
107520	0.00302286270538
107600	0.00302195832621
107680	0.00302110327681
107760	0.00302026467067
107840	0.00301945895105
107920	0.00301871900446
108000	0.00301792972809
108080	0.00301720622476
108160	0.00301649916468
108240	0.00301580854786
108320	0.00301506860127
108400	0.00301427932491
108480	0.00301353937831
108560	0.00301286520475
108640	0.00301224036096
108720	0.00301166484695
108800	0.00301115510596
108880	0.00301067825149
108960	0.00301021784028
109040	0.00300979031558
109120	0.00300931346111
109200	0.00300888593641
109280	0.00300844196846
109360	0.00300798155724
109440	0.00300750470277
109520	0.00300706073482
109600	0.00300666609663
109680	0.00300632078822
109760	0.0030059425933
109840	0.00300556439837
109920	0.00300520264671
110000	0.00300484089504
110080	0.00300451202989
110160	0.00300421605125
110240	0.00300392007261
110320	0.00300364053723
110400	0.0030033445586
110480	0.00300304857996
110560	0.00300273615807
110640	0.00300240729291
110720	0.00300207842776
110800	0.00300171667609
110880	0.00300132203791
110960	0.00300091095647
111040	0.00300048343177
111120	0.00300002302056
111200	0.00299954616609
111280	0.00299911864139
111360	0.00299867467344
111440	0.00299824714874
111520	0.00299781962404
111600	0.0029974085426
111680	0.0029969810179
111760	0.00299652060669
111840	0.00299606019548
111920	0.00299555045449
112000	0.00299500782699
112080	0.00299439942646
112160	0.00299374169615
112240	0.00299305107934
112320	0.00299229468949
112400	0.00299148896986
112480	0.0029906996935
112560	0.00298992686039
112640	0.0029891869138
112720	0.00298851274024
112800	0.00298785500993
112880	0.00298714794985
112960	0.00298635867349
113040	0.00298553651061
113120	0.00298468146121
113200	0.0029837935253
113280	0.00298283981636
113360	0.00298191899394
113440	0.00298101461477
113520	0.00298009379234
113600	0.00297912364014
113680	0.00297812060143
113760	0.00297715044923
113840	0.00297614741052
113920	0.00297516081506
114000	0.00297422354938
114080	0.00297330272695
114160	0.0029724312343
114240	0.00297152685513
114320	0.0029706060327
114400	0.00296973454005
114480	0.00296887949065
114560	0.00296799155474
114640	0.00296710361883
114720	0.00296619923966
114800	0.00296517975769
114880	0.00296420960549
114960	0.00296322301004
115040	0.00296220352807
115120	0.00296113471632
115200	0.0029600165748
115280	0.00295878333048
115360	0.00295745142662
115440	0.00295620173904
115520	0.00295508359752
115600	0.002953965456
115680	0.00295299530381
115760	0.00295209092464
115840	0.00295117010221
115920	0.00295026572304
116000	0.00294929557084
116080	0.00294825964561
116160	0.00294712506084
116240	0.00294594114629
116320	0.00294475723174
116400	0.00294367197674
116480	0.00294253739197
116560	0.00294135347742
116640	0.00294021889265
116720	0.0029390349781
116800	0.00293791683658
116880	0.00293688091135
116960	0.00293594364567
117040	0.00293513792604
117120	0.00293439797945
117200	0.00293369091938
117280	0.00293295097278
117360	0.00293222746945
117440	0.0029314710796
117520	0.00293068180323
117600	0.00292990897013
117680	0.00292915258028
117760	0.0029283304174
117840	0.00292752469777
117920	0.00292671897815
118000	0.00292594614504
118080	0.00292525552822
118160	0.00292458135466
118240	0.00292385785133
118320	0.00292318367776
118400	0.00292246017443
118480	0.00292168734132
118560	0.00292093095147
118640	0.00292014167511
118720	0.00291941817177
118800	0.00291872755495
118880	0.00291802049488
118960	0.00291729699154
119040	0.00291657348821
119120	0.00291586642813
119200	0.00291519225457
119280	0.00291456741078
119360	0.00291394256699
119440	0.00291333416646
119520	0.0029127750957
119600	0.0029122324682
119680	0.00291164051092
119760	0.00291099922388
119840	0.00291032505032
119920	0.00290973309304
120000	0.00290914113577
120080	0.00290848340546
120160	0.00290784211842
120240	0.00290725016114
120320	0.00290665820387
120400	0.00290608268985
120480	0.00290550717584
120560	0.00290498099159
120640	0.00290445480735
120720	0.00290394506636
120800	0.00290345176864
120880	0.00290297491417
120960	0.00290251450295
121040	0.00290203764848
121120	0.00290154435075
121200	0.00290105105303
121280	0.00290060708507
121360	0.0029001302306
121440	0.00289963693287
121520	0.00289912719189
121600	0.00289866678067
121680	0.00289822281272
121760	0.00289781173128
121840	0.00289736776332
121920	0.00289692379537
122000	0.00289651271393
122080	0.00289608518923
122160	0.00289564122127
122240	0.00289521369658
122320	0.00289476972862
122400	0.00289430931741
122480	0.00289384890619
122560	0.00289338849498
122640	0.00289296097028
122720	0.00289250055907
122800	0.00289204014786
122880	0.00289156329339
122960	0.00289111932543
123040	0.00289069180073
123120	0.00289026427604
123200	0.00288986963785
123280	0.00288944211316
123360	0.00288904747497
123440	0.00288866928005
123520	0.0028883404149
123600	0.00288799510649
123680	0.00288763335482
123760	0.00288725515989
123840	0.00288686052171
123920	0.00288644944027
124000	0.00288603835883
124080	0.00288562727739
124160	0.00288524908247
124240	0.00288487088754
124320	0.00288444336284
124400	0.00288393362186
124480	0.00288345676739
124560	0.00288299635617
124640	0.00288253594496
124720	0.00288209197701
124800	0.00288159867928
124880	0.00288110538155
124960	0.00288059564056
125040	0.00288010234284
125120	0.00287959260185
125200	0.00287909930412
125280	0.00287862244965
125360	0.00287814559518
125440	0.00287766874071
125520	0.00287714255647
125600	0.00287661637222
125680	0.00287609018798
125760	0.00287553111722
125840	0.00287497204646
125920	0.00287439653245
126000	0.00287382101843
126080	0.00287326194767
126160	0.0028726699904
126240	0.00287206158987
126320	0.00287143674608
126400	0.002870729686
126480	0.00287000618266
126560	0.00286928267933
126640	0.002868559176
126720	0.00286780278615
126800	0.00286702995304
126880	0.00286629000645
126960	0.00286558294637
127040	0.00286487588629
127120	0.00286416882621
127200	0.00286349465265
127280	0.00286286980886
127360	0.00286227785159
127440	0.00286166945106
127520	0.00286104460727
127600	0.00286048553651
127680	0.00285992646575
127760	0.00285940028151
127840	0.00285889054052
127920	0.00285834791302
128000	0.00285783817204
128080	0.00285726265802
128160	0.00285660492772
128240	0.00285594719741
128320	0.00285524013733
128400	0.00285445086097
128480	0.0028536615846
128560	0.0028528887515
128640	0.00285219813468
128720	0.00285150751786
128800	0.00285076757127
128880	0.00284999473816
128960	0.00284918901853
129040	0.00284841618543
129120	0.00284762690906
129200	0.00284688696247
129280	0.0028460976861
129360	0.00284525907997
129440	0.00284438758731
129520	0.00284356542443
129600	0.0028428419211
129680	0.00284211841776
129760	0.00284139491443
129840	0.00284060563806
129920	0.00283973414541
130000	0.00283891198253
130080	0.00283802404662
130160	0.00283708678094
130240	0.00283603441245
130320	0.00283494915745
130400	0.00283391323222
130480	0.00283292663676
130560	0.00283194004131
130640	0.00283103566214
130720	0.002830197056
130800	0.00282939133638
130880	0.00282858561675
130960	0.00282777989713
131040	0.00282699062077
131120	0.00282621778766
131200	0.00282542851129
131280	0.00282465567819
131360	0.00282394861811
131440	0.00282330733106
131520	0.00282271537379
131600	0.00282209053
131680	0.00282146568621
131760	0.00282084084242
131840	0.00282019955537
131920	0.00281954182507
132000	0.00281888409477
132080	0.00281816059143
132160	0.0028174370881
132240	0.00281673002802
132320	0.00281594075165
132400	0.00281511858877
132480	0.00281434575567
132560	0.00281360580907
132640	0.00281284941922
132720	0.00281214235915
132800	0.00281141885581
132880	0.00281072823899
132960	0.00281000473566
133040	0.00280926478907
133120	0.00280850839922
133200	0.00280773556611
133280	0.00280694628974
133360	0.00280617345664
133440	0.0028053348505
133520	0.00280449624436
133600	0.00280367408148
133680	0.0028028519186
133760	0.00280209552875
133840	0.00280130625238
133920	0.00280053341928
134000	0.00279977702943
134080	0.00279900419632
134160	0.00279826424973
134240	0.00279747497336
134320	0.00279661992397
134400	0.00279573198806
134480	0.00279479472237
134560	0.00279387389995
134640	0.00279293663426
134720	0.00279196648206
134800	0.00279099632986
134880	0.00278999329115
134960	0.00278894092266
135040	0.00278785566766
135120	0.0027867539694
135200	0.00278560294137
135280	0.0027844683566
135360	0.00278331732856
135440	0.00278224851682
135520	0.00278121259159
135600	0.00278019310962
135680	0.00277923940068
135760	0.00277826924848
135840	0.00277726620976
135920	0.0027761645115
136000	0.00277498059696
136080	0.00277374735264
136160	0.00277251410832
136240	0.00277134663702
136320	0.00277016272248
136400	0.00276881437535
136480	0.00276744958497
136560	0.00276626567042
136640	0.0027652297452
136720	0.00276427603625
136800	0.00276333877057
136880	0.00276250016443
136960	0.00276171088807
137040	0.0027609216117
137120	0.00276006656231
137200	0.00275916218314
137280	0.002758323577
137360	0.0027574685276
137440	0.00275661347821
137520	0.00275579131533
137600	0.00275493626593
137680	0.00275408121654
137760	0.00275322616714
137840	0.00275240400426
137920	0.00275166405767
138000	0.00275090766782
138080	0.0027501019482
138160	0.0027492468988
138240	0.00274840829266
138320	0.0027476190163
138400	0.00274687906971
138480	0.0027461062366
138560	0.00274531696023
138640	0.00274462634341
138720	0.00274401794288
138800	0.00274340954235
138880	0.00274281758508
138960	0.00274215985477
139040	0.00274151856773
139120	0.00274084439416
139200	0.00274013733409
139280	0.0027393973875
139360	0.00273864099765
139440	0.00273791749431
139520	0.00273717754772
139600	0.00273642115787
139680	0.00273564832476
139760	0.00273484260514
139840	0.00273402044226
139920	0.00273318183612
140000	0.00273231034347
140080	0.0027314059643
140160	0.0027305509149
140240	0.00272972875202
140320	0.0027289230324
140400	0.00272811731278
140480	0.00272724582012
140560	0.00272634144096
140640	0.00272543706179
140720	0.00272451623936
140800	0.00272344742762
140880	0.00272229639958
140960	0.00272116181481
141040	0.00271999434352
141120	0.0027187610992
141200	0.00271751141162
141280	0.00271631105382
141360	0.00271522579881
141440	0.0027142227601
141520	0.00271321972139
141600	0.00271224956919
141680	0.00271129586025
141760	0.00271035859456
141840	0.00270948710191
141920	0.00270861560926
142000	0.0027077441166
142080	0.00270690551046
142160	0.00270608334758
142240	0.00270522829819
142320	0.00270437324879
142400	0.00270337021008
142480	0.00270231784159
142560	0.00270124902985
142640	0.0027000651153
142720	0.00269881542772
142800	0.00269743419408
142880	0.00269608584696
142960	0.00269481971612
143040	0.00269357002855
143120	0.00269225456794
143200	0.00269085689104
143280	0.0026894756574
143360	0.00268822596982
143440	0.00268694339573
143520	0.00268574303792
143600	0.00268455912338
143680	0.00268345742512
143760	0.00268240505663
143840	0.00268140201792
143920	0.00268030031966
144000	0.00267906707534
144080	0.00267781738776
144160	0.00267664991647
144240	0.00267553177495
144320	0.00267457806601
144400	0.00267367368684
144480	0.00267280219419
144560	0.00267189781502
144640	0.00267092766282
144720	0.00266987529433
144800	0.00266877359607
144880	0.00266758968153
144960	0.00266633999395
145040	0.00266510674963
145120	0.00266384061879
145200	0.00266265670424
145280	0.00266143990318
145360	0.00266012444257
145440	0.00265869387916
145520	0.00265746063484
145600	0.00265637537984
145680	0.00265535589787
145760	0.00265427064287
145840	0.00265313605809
145920	0.00265200147332
146000	0.00265085044528
146080	0.00264968297399
146160	0.00264853194596
146240	0.00264734803141
146320	0.00264621344664
146400	0.00264509530512
146480	0.00264396072035
146560	0.00264280969231
146640	0.00264165866428
146720	0.00264049119299
146800	0.00263929083519
146880	0.00263820558018
146960	0.00263725187124
147040	0.00263639682185
147120	0.00263557465897
147200	0.00263473605283
147280	0.00263389744669
147360	0.00263300951078
147440	0.0026320722451
147520	0.00263118430919
147600	0.00263031281653
147680	0.00262940843736
147760	0.00262845472842
147840	0.00262743524645
147920	0.00262639932122
148000	0.00262539628251
148080	0.00262442613031
148160	0.00262343953485
148240	0.00262240360962
148320	0.00262143345743
148400	0.00262046330523
148480	0.00261949315303
148560	0.00261853944409
148640	0.00261761862166
148720	0.00261668135598
148800	0.00261567831726
148880	0.00261462594878
148960	0.00261357358029
149040	0.00261250476854
149120	0.00261137018377
149200	0.00261015338271
149280	0.00260893658164
149360	0.00260783488338
149440	0.00260679895816
149520	0.00260576303293
149600	0.00260475999421
149680	0.00260374051224
149760	0.00260281968981
149840	0.00260199752693
149920	0.00260119180731
150000	0.00260040253095
150080	0.00259959681132
150160	0.00259875820519
150240	0.00259798537208
150320	0.002597278312
150400	0.00259652192215
150480	0.00259574908904
150560	0.00259494336942
150640	0.00259417053631
150720	0.00259338125995
150800	0.00259260842684
150880	0.00259188492351
150960	0.00259121074994
151040	0.00259050368987
151120	0.00258974730002
151200	0.00258885936411
151280	0.00258795498494
151360	0.00258693550297
151440	0.00258580091819
151520	0.00258471566319
151600	0.00258348241887
151680	0.00258218340152
151760	0.00258088438417
151840	0.00257956892356
151920	0.00257826990621
152000	0.00257703666189
152080	0.00257580341757
152160	0.00257461950302
152240	0.00257341914521
152320	0.00257225167392
152400	0.00257106775938
152480	0.00256991673134
152560	0.00256891369263
152640	0.00256791065392
152720	0.0025669076152
152800	0.002565937463
152880	0.00256495086755
152960	0.00256401360186
153040	0.00256309277944
153120	0.00256218840027
153200	0.00256125113458
153280	0.00256028098239
153360	0.00255931083019
153440	0.00255834067799
153520	0.00255723897973
153600	0.00255603862192
153680	0.00255478893435
153760	0.00255348991699
153840	0.00255222378616
153920	0.00255102342835
154000	0.00254992173009
154080	0.0025487542588
154160	0.00254753745774
154240	0.00254628777016
154320	0.00254508741236
154400	0.00254375550849
154480	0.00254239071811
154560	0.00254087793841
154640	0.0025393322722
154720	0.00253780304924
154800	0.0025364218156
154880	0.00253515568476
154960	0.00253388955393
155040	0.00253263986635
155120	0.00253130796248
155200	0.00252987739907
155280	0.00252847972217
155360	0.00252699982899
155440	0.00252570081164
155520	0.00252454978361
155600	0.00252336586906
155680	0.002522149068
155760	0.00252089938042
155840	0.00251961680632
155920	0.0025182684592
156000	0.00251688722556
156080	0.00251545666215
156160	0.00251399321222
156240	0.00251246398927
156320	0.0025110169826
156400	0.00250968507873
156480	0.00250840250464
156560	0.00250718570357
156640	0.00250595245925
156720	0.0025046534419
156800	0.00250342019758
156880	0.00250225272629
156960	0.00250123324432
157040	0.00250036175167
157120	0.00249955603204
157200	0.00249879964219
157280	0.00249804325234
157360	0.00249733619227
157440	0.00249661268893
157520	0.00249583985583
157600	0.00249506702272
157680	0.00249422841658
157760	0.00249342269696
157840	0.00249253476105
157920	0.00249163038188
158000	0.00249084110551
158080	0.00249005182915
158160	0.0024892954393
158240	0.00248850616293
158320	0.00248765111354
158400	0.00248679606414
158480	0.002485957458
158560	0.00248520106815
158640	0.00248459266762
158720	0.00248396782383
158800	0.00248332653679
158880	0.00248268524974
158960	0.00248199463292
159040	0.00248128757284
159120	0.00248054762625
159200	0.00247977479314
159280	0.00247900196004
159360	0.0024781633539
159440	0.00247725897473
159520	0.0024762230495
159600	0.00247510490798
159680	0.00247387166366
159760	0.00247255620305
159840	0.00247133940199
159920	0.00247010615767
160000	0.00246882358358
160080	0.00246740946342
160160	0.00246591312698
160240	0.00246428524448
160320	0.00246257514569
160400	0.00246076638735
160480	0.00245889185598
160560	0.00245713242742
160640	0.00245545521514
160720	0.00245376155961
160800	0.00245211723385
160880	0.00245034136203
160960	0.00244851616043
161040	0.00244664162907
161120	0.00244491508702
161200	0.002443254318
161280	0.00244165932201
161360	0.00244009721254
161440	0.00243858443284
161520	0.00243702232337
161600	0.00243550954367
161680	0.00243394743419
161760	0.00243241821124
161840	0.00243106986411
161920	0.00242982017653
162000	0.00242853760244
162080	0.00242725502835
162160	0.0024260711138
162240	0.00242500230206
162320	0.00242391704705
162400	0.00242283179205
162480	0.00242176298031
162560	0.00242079282811
162640	0.00241987200568
162720	0.00241888541023
162800	0.00241781659848
162880	0.00241679711651
162960	0.00241576119128
163040	0.00241470882279
163120	0.00241362356779
163200	0.00241258764256
163280	0.00241161749036
163360	0.00241063089491
163440	0.00240957852642
163520	0.00240852615793
163600	0.00240750667596
163680	0.00240665162657
163760	0.0024058623502
163840	0.00240507307384
163920	0.00240431668399
164000	0.00240359318065
164080	0.00240291900709
164160	0.00240227772004
164240	0.00240166931951
164320	0.00240107736224
164400	0.00240041963193
164480	0.00239979478815
164560	0.00239916994436
164640	0.00239857798708
164720	0.00239796958655
164800	0.00239736118602
164880	0.00239676922875
164960	0.0023961279417
165040	0.00239540443836
165120	0.00239463160526
165200	0.00239379299912
165280	0.00239297083624
165360	0.00239218155987
165440	0.00239145805654
165520	0.00239071810995
165600	0.00238992883358
165680	0.00238905734093
165760	0.00238821873479
165840	0.00238741301517
165920	0.00238657440903
166000	0.00238576868941
166080	0.00238494652653
166160	0.00238412436365
166240	0.00238318709796
166320	0.00238221694576
166400	0.00238123035031
166480	0.00238027664137
166560	0.00237935581894
166640	0.00237843499651
166720	0.00237746484432
166800	0.00237644536234
166880	0.00237540943711
166960	0.00237443928492
167040	0.00237346913272
167120	0.00237254831029
167200	0.00237161104461
167280	0.00237060800589
167360	0.00236960496718
167440	0.00236868414475
167520	0.0023678126521
167600	0.00236702337574
167680	0.00236625054263
167760	0.00236549415278
167840	0.00236477064944
167920	0.00236411291914
168000	0.00236340585906
168080	0.00236266591247
168160	0.00236186019285
168240	0.00236105447322
168320	0.00236021586709
168400	0.00235936081769
168480	0.00235850576829
168560	0.00235770004867
168640	0.00235692721556
168720	0.00235620371223
168800	0.00235554598193
168880	0.00235490469488
168960	0.00235418119154
169040	0.00235345768821
169120	0.00235271774162
169200	0.00235199423828
169280	0.00235132006472
169360	0.00235067877767
169440	0.00235007037714
169520	0.00234951130638
169600	0.00234895223563
169680	0.00234842605138
169760	0.0023479163104
169840	0.00234742301267
169920	0.0023469461582
170000	0.00234646930373
170080	0.002345976006
170160	0.00234551559479
170240	0.00234502229706
170320	0.00234456188584
170400	0.00234410147463
170480	0.00234362462016
170560	0.00234314776569
170640	0.00234262158145
170720	0.00234206251069
170800	0.00234158565622
170880	0.00234110880175
170960	0.00234063194728
171040	0.00234012220629
171120	0.0023396124653
171200	0.00233911916758
171280	0.00233864231311
171360	0.00233819834515
171440	0.00233777082045
171520	0.00233737618227
171600	0.00233696510083
171680	0.00233657046265
171760	0.00233617582446
171840	0.00233576474302
171920	0.0023353865481
172000	0.00233504123969
172080	0.00233471237454
172160	0.0023344163959
172240	0.00233408753075
172320	0.00233369289257
172400	0.00233324892461
172480	0.00233277207014
172560	0.00233226232915
172640	0.00233176903143
172720	0.00233124284718
172800	0.00233070021968
172880	0.00233014114892
172960	0.00232953274839
173040	0.00232889146135
173120	0.00232818440127
173200	0.00232737868165
173280	0.00232650718899
173360	0.00232563569634
173440	0.00232478064694
173520	0.00232390915429
173600	0.00232300477512
173680	0.00232216616898
173760	0.00232129467633
173840	0.00232030808087
173920	0.00231922282587
174000	0.00231800602481
174080	0.00231673989397
174160	0.00231553953617
174240	0.00231442139465
174320	0.00231338546942
174400	0.00231234954419
174480	0.00231136294874
174560	0.0023104092398
174640	0.0023094390876
174720	0.00230845249214
174800	0.00230751522646
174880	0.0023066437338
174960	0.0023058709007
175040	0.00230511451085
175120	0.00230442389403
175200	0.00230370039069
175280	0.00230299333061
175360	0.00230231915705
175440	0.00230162854023
175520	0.0023009050369
175600	0.00230009931728
175680	0.00229929359765
175760	0.00229850432129
175840	0.00229771504492
175920	0.00229684355227
176000	0.00229597205962
176080	0.00229506768045
176160	0.0022941961878
176240	0.00229330825188
176320	0.0022923709862
176400	0.0022912857312
176480	0.00229016758968
176560	0.00228901656165
176640	0.00228791486339
176720	0.00228684605164
176800	0.00228584301293
176880	0.0022848070877
176960	0.00228378760573
177040	0.00228273523724
177120	0.00228160065247
177200	0.00228044962444
177280	0.0022791834936
177360	0.00227793380602
177440	0.00227676633473
177520	0.00227566463647
177600	0.00227459582473
177680	0.00227352701298
177760	0.00227239242821
177840	0.0022711920704
177920	0.00226997526934
178000	0.00226875846828
178080	0.00226752522396
178160	0.00226632486615
178240	0.0022651409516
178320	0.00226389126403
178400	0.00226257580342
178480	0.00226132611584
178560	0.00226009287152
178640	0.00225889251371
178720	0.0022577743722
178800	0.00225663978742
178880	0.0022555216459
178960	0.0022544363909
179040	0.00225343335219
179120	0.00225246319999
179200	0.00225150949105
179280	0.00225055578211
179360	0.00224968428945
179440	0.00224891145635
179520	0.0022481550665
179600	0.00224744800642
179680	0.00224674094634
179760	0.00224595166998
179840	0.00224508017732
179920	0.00224417579816
180000	0.00224327141899
180080	0.00224239992633
180160	0.0022415613202
180240	0.00224068982754
180320	0.00223975256186
180400	0.00223881529618
180480	0.0022377958142
180560	0.00223677633223
180640	0.00223575685026
180720	0.00223463870874
180800	0.0022334547942
180880	0.00223225443639
180960	0.00223113629487
181040	0.00223008392639
181120	0.0022290315579
181200	0.00222796274616
181280	0.00222692682093
181360	0.00222594022547
181440	0.00222497007327
181520	0.0022240656941
181600	0.00222317775819
181680	0.0022223227088
181760	0.00222145121614
181840	0.00222056328023
181920	0.00221962601455
182000	0.0022187545219
182080	0.00221786658599
182160	0.00221691287704
182240	0.00221582762204
182320	0.00221469303727
182400	0.00221355845249
182480	0.00221244031097
182560	0.00221127283968
182640	0.00221012181165
182720	0.00220897078362
182800	0.00220770465278
182880	0.00220627408937
182960	0.00220462976361
183040	0.00220291966482
183120	0.00220109446323
183200	0.00219921993186
183280	0.00219723029769
183360	0.002195207777
183440	0.00219323458609
183520	0.00219124495192
183600	0.00218932109078
183680	0.00218723279706
183760	0.00218499651403
183840	0.00218279311751
183920	0.00218068838054
184000	0.00217871518962
184080	0.00217669266894
184160	0.00217463726174
184240	0.00217274628711
184320	0.00217110196135
184400	0.00216952340862
184480	0.00216794485589
184560	0.00216625120036
184640	0.00216454110157
184720	0.00216288033255
184800	0.00216108801747
184880	0.00215913126981
184960	0.00215709230587
185040	0.0021551026717
185120	0.00215326102685
185200	0.00215150159828
185280	0.00214972572646
185360	0.00214806495744
185440	0.00214665083729
185520	0.00214523671714
185600	0.00214395414304
185680	0.0021427702285
185760	0.00214171786001
185840	0.00214078059433
185920	0.00213982688538
186000	0.00213882384667
186080	0.00213772214841
186160	0.00213647246083
186240	0.00213514055697
186320	0.0021338086531
186400	0.00213259185204
186480	0.00213150659703
186560	0.00213050355832
186640	0.00212951696286
186720	0.00212851392415
186800	0.00212744511241
186880	0.00212637630066
186960	0.00212529104566
187040	0.00212412357437
187120	0.00212275878399
187200	0.00212114734474
187280	0.00211943724595
187360	0.00211774359042
187440	0.00211591838882
187520	0.00211404385746
187600	0.00211210355306
187680	0.00211019613518
187760	0.00210833804707
187840	0.00210649640222
187920	0.00210473697365
188000	0.00210315842092
188080	0.00210166208448
188160	0.00210021507781
188240	0.0020987845144
188320	0.0020973868375
188400	0.00209597271735
188480	0.00209455859719
188560	0.00209317736355
188640	0.0020918783462
188720	0.00209066154514
188800	0.00208946118733
188880	0.00208829371604
188960	0.00208715913127
189040	0.00208607387627
189120	0.00208497217801
189200	0.00208368960391
189280	0.00208239058656
189360	0.00208119022876
189440	0.00208010497376
189520	0.00207901971875
189600	0.00207788513398
189680	0.00207665188966
189760	0.00207538575882
189840	0.00207405385496
189920	0.00207272195109
190000	0.00207147226351
190080	0.00207028834897
190160	0.0020690715479
190240	0.00206783830358
190320	0.00206662150252
190400	0.00206542114471
190480	0.00206418790039
190560	0.00206292176956
190640	0.00206172141175
190720	0.00206055394046
190800	0.00205941935569
190880	0.00205831765743
190960	0.0020572817322
191040	0.00205634446651
191120	0.00205552230363
191200	0.00205460148121
191280	0.00205364777227
191360	0.0020527433931
191440	0.00205190478696
191520	0.00205101685105
191600	0.00205007958537
191680	0.00204910943317
191760	0.00204813928097
191840	0.00204721845854
191920	0.00204629763612
192000	0.00204531104066
192080	0.0020443244452
192160	0.00204338717952
192240	0.00204249924361
192320	0.00204167708073
192400	0.00204088780436
192480	0.002040098528
192560	0.00203932569489
192640	0.00203851997527
192720	0.00203768136913
192800	0.00203692497928
192880	0.00203620147595
192960	0.00203549441587
193040	0.00203477091254
193120	0.00203403096594
193200	0.00203329101935
193280	0.00203255107276
193360	0.00203179468291
193440	0.00203095607677
193520	0.00203010102737
193600	0.00202926242124
193680	0.00202844025836
193760	0.00202771675502
193840	0.00202697680843
193920	0.00202625330509
194000	0.00202552980176
194080	0.00202477341191
194160	0.00202403346532
194240	0.00202324418895
194320	0.00202240558281
194400	0.00202161630645
194480	0.00202079414357
194560	0.00201997198069
194640	0.00201914981781
194720	0.00201829476841
194800	0.00201742327576
194880	0.00201655178311
194960	0.00201569673371
195040	0.00201487457083
195120	0.00201406885121
195200	0.00201321380181
195280	0.00201239163893
195360	0.00201161880582
195440	0.00201084597272
195520	0.00201007313961
195600	0.00200934963628
195680	0.00200865901946
195760	0.00200800128915
195840	0.00200742577514
195920	0.00200689959089
196000	0.00200637340665
196080	0.00200583077915
196160	0.00200523882187
196240	0.00200456464831
196320	0.00200385758823
196400	0.00200319985793
196480	0.00200257501414
196560	0.00200195017035
196640	0.00200125955353
196720	0.00200051960694
196800	0.00199974677383
196880	0.00199897394073
196960	0.00199813533459
197040	0.00199724739868
197120	0.00199639234928
197200	0.00199550441337
197280	0.00199463292072
197360	0.00199371209829
197440	0.00199277483261
197520	0.00199180468041
197600	0.00199075231192
197680	0.00198976571647
197760	0.00198887778055
197840	0.0019880062879
197920	0.00198711835199
198000	0.00198629618911
198080	0.00198550691275
198160	0.00198468474987
198240	0.00198384614373
198320	0.00198297465107
198400	0.00198213604494
198480	0.0019812974388
198560	0.00198049171918
198640	0.00197970244281
198720	0.00197891316645
198800	0.00197807456031
198880	0.00197717018114
198960	0.0019762164722
199040	0.00197527920651
199120	0.00197442415712
199200	0.00197365132401
199280	0.00197292782068
199360	0.00197220431734
199440	0.00197149725726
199520	0.00197080664045
199600	0.00197018179666
199680	0.00196954050961
199760	0.00196889922256
199840	0.00196829082203
199920	0.00196769886476
200000	0.00196717268051
200080	0.00196663005301
200160	0.00196608742551
200240	0.00196554479801
200320	0.00196500217051
200400	0.00196447598627
200480	0.00196396624528
200560	0.00196348939081
200640	0.0019630289796
200720	0.00196255212513
200800	0.0019620588274
200880	0.00196154908641
200960	0.00196100645891
201040	0.00196048027467
201120	0.00195993764717
201200	0.00195937857641
201280	0.00195883594891
201360	0.00195827687815
201440	0.00195770136413
201520	0.00195707652034
201600	0.00195641879004
201680	0.00195574461648
201760	0.00195510332943
201840	0.00195442915587
201920	0.00195377142556
202000	0.001953097252
202080	0.00195239019193
202160	0.00195171601836
202240	0.00195109117457
202320	0.00195048277404
202400	0.00194987437351
202480	0.00194921664321
202560	0.00194859179942
202640	0.00194791762586
202720	0.00194719412252
202800	0.00194645417593
202880	0.00194568134282
202960	0.00194492495297
203040	0.00194423433615
203120	0.00194354371933
203200	0.001942820216
203280	0.00194204738289
203360	0.00194127454978
203440	0.00194050171668
203520	0.00193981109986
203600	0.00193920269933
203680	0.00193861074205
203760	0.00193803522804
203840	0.00193749260053
203920	0.00193696641629
204000	0.00193640734553
204080	0.00193581538826
204160	0.0019352563175
204240	0.00193468080348
204320	0.00193402307318
204400	0.0019333160131
204480	0.00193262539628
204560	0.00193200055249
204640	0.00193139215196
204720	0.00193073442166
204800	0.00193007669135
204880	0.00192936963128
204960	0.00192862968468
205040	0.00192784040832
205120	0.00192710046173
205200	0.00192640984491
205280	0.00192580144438
205360	0.00192524237362
205440	0.00192469974612
205520	0.00192415711862
205600	0.00192361449111
205680	0.00192310475013
205760	0.0019226114524
205840	0.0019221839277
205920	0.001921756403
206000	0.00192132887831
206080	0.00192083558058
206160	0.00192035872611
206240	0.00191989831489
206320	0.00191945434694
206400	0.00191899393573
206480	0.00191854996777
206560	0.00191810599982
206640	0.00191767847512
206720	0.00191720162065
206800	0.0019166754364
206880	0.00191609992239
206960	0.00191552440837
207040	0.00191496533761
207120	0.00191445559663
207200	0.00191399518541
207280	0.00191356766072
207360	0.00191312369276
207440	0.00191266328155
207520	0.00191218642708
207600	0.00191167668609
207680	0.00191119983162
207760	0.00191067364738
207840	0.00191014746313
207920	0.00190965416541
208000	0.00190916086768
208080	0.00190861824018
208160	0.00190804272616
208240	0.00190746721214
208320	0.0019069410279
208400	0.00190643128692
208480	0.00190590510267
208560	0.00190534603191
208640	0.0019047705179
208720	0.0019042278904
208800	0.00190368526289
208880	0.00190319196517
208960	0.00190269866744
209040	0.00190218892645
209120	0.00190161341244
209200	0.0019010050119
209280	0.00190038016812
209360	0.00189975532433
209440	0.00189908115076
209520	0.00189837409069
209600	0.00189760125758
209680	0.0018968941975
209760	0.00189620358068
209840	0.00189551296386
209920	0.00189485523356
210000	0.00189418106
210080	0.00189349044318
210160	0.00189275049659
210240	0.00189199410674
210320	0.00189120483037
210400	0.00189041555401
210480	0.00188959339113
210560	0.00188873834173
210640	0.00188788329233
210720	0.00188702824294
210800	0.00188610742051
210880	0.00188518659809
210960	0.0018842493324
211040	0.00188324629369
211120	0.0018821939252
211200	0.00188117444323
211280	0.00188015496126
211360	0.00187910259277
211440	0.00187793512148
211520	0.00187666899065
211600	0.00187538641655
211680	0.00187405451269
211760	0.00187268972231
211840	0.00187125915889
211920	0.00186971349268
212000	0.00186820071298
212080	0.00186668793328
212160	0.00186509293729
212240	0.00186358015759
212320	0.00186211670767
212400	0.00186081769031
212480	0.00185963377577
212560	0.00185851563425
212640	0.0018574468225
212720	0.00185639445402
212800	0.00185534208553
212880	0.00185424038727
212960	0.00185299069969
213040	0.00185157657954
213120	0.00185011312961
213200	0.00184860034991
213280	0.00184710401347
213360	0.00184549257422
213440	0.00184381536195
213520	0.00184215459293
213600	0.00184049382391
213680	0.00183878372512
213760	0.00183710651285
213840	0.00183556084663
213920	0.00183408095345
214000	0.001832584617
214080	0.00183103895079
214160	0.00182941106829
214240	0.00182784895881
214320	0.00182633617911
214400	0.00182487272919
214480	0.00182349149555
214560	0.00182212670517
214640	0.0018207948013
214720	0.00181936423789
214800	0.00181785145819
214880	0.00181624001894
214960	0.00181449703364
215040	0.00181255672924
215120	0.00181073152764
215200	0.00180890632605
215280	0.00180699890817
215360	0.00180504216051
215440	0.00180305252634
215520	0.00180106289217
215600	0.00179902392823
215680	0.00179703429406
215760	0.00179502821663
215840	0.00179292347966
215920	0.00179080229943
216000	0.00178863178942
216080	0.00178660926874
216160	0.00178465252108
216240	0.00178287664926
216320	0.00178124876676
216400	0.0017797195438
216480	0.00177827253713
216560	0.0017768090872
216640	0.00177531275076
216720	0.00177388218735
216800	0.00177248451045
216880	0.00177105394704
216960	0.00176970559992
217040	0.00176845591234
217120	0.00176732132756
217200	0.00176628540233
217280	0.00176539746642
217360	0.00176455886028
217440	0.00176368736763
217520	0.00176273365869
217600	0.00176176350649
217680	0.00176084268407
217760	0.00175997119141
217840	0.00175914902853
217920	0.00175835975217
218000	0.00175755403254
218080	0.00175668253989
218160	0.00175576171747
218240	0.00175482445178
218320	0.00175387074284
218400	0.00175296636367
218480	0.00175209487102
218560	0.00175120693511
218640	0.00175028611268
218720	0.00174941462003
218800	0.00174859245715
218880	0.0017478360673
218960	0.00174712900722
219040	0.00174640550389
219120	0.00174568200055
219200	0.00174497494048
219280	0.0017442678804
219360	0.00174361015009
219440	0.00174296886305
219520	0.001742327576
219600	0.00174170273221
219680	0.00174102855865
219760	0.00174032149857
219840	0.00173956510872
219920	0.00173880871887
220000	0.00173805232902
220080	0.0017372466094
220160	0.00173637511675
220240	0.00173552006735
220320	0.00173471434773
220400	0.00173394151462
220480	0.00173316868151
220560	0.00173234651863
220640	0.00173154079901
220720	0.00173075152265
220800	0.00172994580302
220880	0.00172915652666
220960	0.00172836725029
221040	0.00172764374696
221120	0.00172690380037
221200	0.00172609808074
221280	0.00172532524764
221360	0.00172456885779
221440	0.00172387824097
221520	0.00172322051066
221600	0.00172259566687
221680	0.00172198726634
221760	0.00172139530907
221840	0.00172073757876
221920	0.0017200634052
222000	0.00171932345861
222080	0.00171851773899
222160	0.00171767913285
222240	0.00171685696997
222320	0.00171601836383
222400	0.00171511398466
222480	0.00171417671898
222560	0.00171330522632
222640	0.00171253239322
222720	0.00171175956011
222800	0.00171092095397
222880	0.00171003301806
222960	0.00170912863889
223040	0.00170820781647
223120	0.00170725410753
223200	0.00170628395533
223280	0.00170541246267
223360	0.00170454097002
223440	0.0017037352504
223520	0.00170299530381
223600	0.0017023375735
223680	0.00170174561623
223760	0.00170118654547
223840	0.00170062747471
223920	0.00170006840395
224000	0.00169944356016
224080	0.00169883515963
224160	0.00169819387258
224240	0.0016975690288
224320	0.00169700995804
224400	0.00169648377379
224480	0.00169599047607
224560	0.00169546429182
224640	0.00169497099409
224720	0.00169449413962
224800	0.00169400084189
224880	0.00169352398742
224960	0.00169304713295
225040	0.001692603165
225120	0.00169215919704
225200	0.00169169878583
225280	0.00169127126113
225360	0.00169084373643
225440	0.00169039976848
225520	0.00168993935727
225600	0.00168951183257
225680	0.00168906786461
225760	0.00168862389666
225840	0.00168821281522
225920	0.00168781817703
226000	0.00168743998211
226080	0.00168707823044
226160	0.00168671647878
226240	0.00168637117037
226320	0.0016860094187
226400	0.00168563122377
226480	0.00168523658559
226560	0.00168484194741
226640	0.00168443086597
226720	0.00168400334127
226800	0.00168355937331
226880	0.00168311540536
226960	0.00168268788066
227040	0.00168229324248
227120	0.0016818986043
227200	0.00168150396611
227280	0.00168117510096
227360	0.00168084623581
227440	0.00168051737066
227520	0.00168018850551
227600	0.0016798431971
227680	0.00167951433194
227760	0.00167918546679
227840	0.00167882371512
227920	0.00167846196346
228000	0.00167810021179
228080	0.00167775490338
228160	0.00167742603823
228240	0.0016770478433
228320	0.00167670253489
228400	0.00167634078323
228480	0.00167601191807
228560	0.00167566660966
228640	0.00167532130125
228720	0.00167494310633
228800	0.00167461424118
228880	0.00167425248951
228960	0.00167392362436
229040	0.00167362764572
229120	0.00167333166708
229200	0.00167306857496
229280	0.0016728219261
229360	0.00167257527723
229440	0.00167232862837
229520	0.00167206553625
229600	0.00167181888738
229680	0.00167158868178
229760	0.00167132558966
229840	0.00167106249753
229920	0.00167078296215
230000	0.00167051987003
230080	0.00167025677791
230160	0.0016700265723
230240	0.00166977992344
230320	0.00166953327458
230400	0.00166930306897
230480	0.00166905642011
230560	0.00166880977124
230640	0.00166854667912
230720	0.001668283587
230800	0.00166802049488
230880	0.00166777384601
230960	0.00166749431063
231040	0.00166718188874
231120	0.00166686946684
231200	0.00166655704495
231280	0.0016662281798
231360	0.00166588287139
231440	0.00166552111972
231520	0.00166517581131
231600	0.00166487983267
231680	0.00166463318381
231760	0.00166437009169
231840	0.00166410699957
231920	0.00166381102093
232000	0.00166351504229
232080	0.0016632026204
232160	0.00166285731199
232240	0.00166249556032
232320	0.0016621173654
232400	0.00166173917047
232480	0.00166134453229
232560	0.00166091700759
232640	0.00166047303963
232720	0.00166002907168
232800	0.00165958510372
232880	0.00165915757903
232960	0.00165871361107
233040	0.00165826964312
233120	0.00165784211842
233200	0.00165739815046
233280	0.00165693773925
233360	0.00165646088478
233440	0.00165600047357
233520	0.0016555236191
233600	0.00165511253766
233680	0.00165475078599
233760	0.00165438903432
233840	0.0016540108394
233920	0.00165359975796
234000	0.00165313934674
234080	0.00165262960576
234160	0.00165210342151
234240	0.00165154435075
234320	0.00165093595022
234400	0.00165031110643
234480	0.00164966981939
234560	0.00164902853234
234640	0.00164840368855
234720	0.00164781173128
234800	0.00164720333075
234880	0.00164661137347
234960	0.00164600297294
235040	0.00164541101567
235120	0.00164486838817
235200	0.00164435864718
235280	0.00164385712782
235360	0.00164339013931
235440	0.00164291821781
235520	0.00164244958497
235600	0.00164202699325
235680	0.00164162084479
235760	0.001641213052
235840	0.00164079210461
235920	0.00164039088912
236000	0.00163999789526
236080	0.00163960654573
236160	0.0016392086189
236240	0.00163879753746
236320	0.00163838481169
236400	0.00163799017351
236480	0.00163759224668
236560	0.00163720089714
236640	0.00163678652705
236720	0.00163636229101
236800	0.00163592654468
236880	0.00163546613347
236960	0.00163498599034
237040	0.00163447296071
237120	0.00163394184349
237200	0.00163346827767
237280	0.00163302759836
237360	0.00163261980557
237440	0.001632238322
237520	0.00163189465791
237600	0.00163156085979
237680	0.00163123692761
237760	0.00163092615004
237840	0.00163062688275
237920	0.00163035885765
238000	0.00163010727581
238080	0.00162986720425
238160	0.00162963206567
238240	0.00162936568489
238320	0.00162909108249
238400	0.00162880003683
238480	0.0016285040582
238560	0.00162819328063
238640	0.00162788250306
238720	0.00162757994712
238800	0.00162728396848
238880	0.00162698305687
238960	0.00162669036688
239040	0.00162640918718
239120	0.00162613787343
239200	0.00162585833805
239280	0.00162559853458
239360	0.00162535188571
239440	0.00162512168011
239520	0.00162488983017
239600	0.00162466455754
239680	0.00162444915087
239760	0.00162424361015
239840	0.00162404464673
239920	0.00162383910601
240000	0.00162362369934
240080	0.00162340664834
240160	0.00162318137571
240240	0.00162295774741
240320	0.00162274891803
240400	0.00162253351136
240480	0.0016223000171
240560	0.00162205994554
240640	0.00162181987398
240720	0.00162159295702
240800	0.00162137097305
240880	0.00162115227772
240960	0.00162093358239
241040	0.00162070830976
241120	0.00162048468146
241200	0.00162026434181
241280	0.0016200275589
241360	0.00161977762138
241440	0.00161952768387
241520	0.00161927939068
241600	0.00161905247372
241680	0.00161883706705
241760	0.00161861837172
241840	0.00161840954235
241920	0.00161819413568
242000	0.00161795899709
242080	0.00161773043581
242160	0.00161751996211
242240	0.0016173209987
242320	0.00161712532393
242400	0.00161692964917
242480	0.00161673561873
242560	0.00161651856773
242640	0.00161626698589
242720	0.00161601211539
242800	0.00161575231192
242880	0.00161550237441
242960	0.00161524421526
243040	0.00161498112314
243120	0.00161472131967
243200	0.0016144680935
243280	0.00161422802194
243360	0.00161399781634
243440	0.00161375445612
243520	0.00161349465265
243600	0.00161321840592
243680	0.00161293887055
243760	0.00161266097949
243840	0.00161238637709
243920	0.00161211835199
244000	0.00161185854852
244080	0.00161158723477
244160	0.00161130934372
244240	0.00161101500941
244320	0.00161073218537
244400	0.00161047073758
244480	0.00161021257843
244560	0.00160995113064
244640	0.00160970119312
244720	0.0016094446783
244800	0.00160919802944
244880	0.0016089464476
244960	0.00160868171115
245040	0.00160840217577
245120	0.00160812099607
245200	0.0016078611926
245280	0.00160762440969
245360	0.00160740900301
245440	0.00160721497257
245520	0.00160702916376
245600	0.00160684171062
245680	0.00160666905642
245760	0.00160650133519
245840	0.00160633690262
245920	0.00160617247004
246000	0.00160601461477
246080	0.00160586498112
246160	0.00160572192478
246240	0.00160558051277
246320	0.00160543745643
246400	0.00160529604441
246480	0.00160515627672
246560	0.00160500499875
246640	0.00160484385483
246720	0.00160468435523
246800	0.00160453307726
246880	0.00160438015496
246960	0.00160422558834
247040	0.00160405293413
247120	0.00160386383667
247200	0.00160365665163
247280	0.00160345439956
247360	0.00160325872479
247440	0.00160306305003
247520	0.00160287395256
247600	0.00160267992212
247680	0.00160248589168
247760	0.00160228857259
247840	0.00160208632053
247920	0.00160187913548
248000	0.00160167688341
248080	0.00160147956432
248160	0.00160129046686
248240	0.00160108328181
248320	0.00160084814323
248400	0.00160062122627
248480	0.00160042061853
248560	0.00160024632
248640	0.00160008846473
248720	0.00159993718676
248800	0.00159978426446
248880	0.00159963134216
248960	0.00159947513122
249040	0.00159931727594
249120	0.00159916435365
249200	0.00159901307568
249280	0.00159887166366
249360	0.0015987335403
249440	0.00159858390665
249520	0.0015984211184
249600	0.00159825668583
249680	0.00159809225325
249760	0.00159791959905
249840	0.00159773707889
249920	0.00159754304845
250000	0.00159733915205
250080	0.00159712867836
250160	0.00159691327168
250240	0.0015966847104
250320	0.00159643148423
250400	0.00159615194885
250480	0.00159586254752
250560	0.00159558465647
250640	0.00159530840974
250720	0.00159504367329
250800	0.00159476742656
250880	0.00159448295821
250960	0.00159419684553
251040	0.00159390415554
251120	0.00159361146555
251200	0.0015933204199
251280	0.00159305732777
251360	0.00159283205514
251440	0.00159261171549
251520	0.0015924078191
251600	0.00159221378866
251680	0.00159201811389
251760	0.0015918273721
251840	0.00159163169734
251920	0.00159143602257
252000	0.00159123870348
252080	0.00159102329681
252160	0.00159080460148
252240	0.00159058755048
252320	0.00159036227785
252400	0.00159011891764
252480	0.00158986240282
252560	0.00158958286744
252640	0.0015892868888
252720	0.00158898926584
252800	0.00158869986451
252880	0.00158843348373
252960	0.00158814737105
253040	0.00158783494916
253120	0.00158752746024
253200	0.00158722654863
253280	0.00158693385864
253360	0.00158664116866
253440	0.00158636656625
253520	0.00158610511846
253600	0.00158585682527
253680	0.00158562004236
253760	0.00158539148108
253840	0.00158516456412
253920	0.00158493435852
254000	0.001584684421
254080	0.00158442955051
254160	0.00158418125732
254240	0.00158394118576
254320	0.00158371591313
254400	0.00158349886213
254480	0.00158328509978
254560	0.00158308449203
254640	0.00158290197188
254720	0.0015827375393
254800	0.00158258626133
254880	0.00158243827201
254960	0.00158229521567
255040	0.00158214887068
255120	0.00158199430406
255200	0.00158184138176
255280	0.00158168517081
255360	0.00158152402689
255440	0.00158136452729
255520	0.00158121160499
255600	0.00158105539405
255680	0.00158089753877
255760	0.00158072981755
255840	0.00158057031795
255920	0.00158040588537
256000	0.00158022829819
256080	0.0015800375564
256160	0.00157983859298
256240	0.00157963469659
256320	0.00157943244452
256400	0.00157921868217
256480	0.00157899176522
256560	0.00157875004933
256640	0.00157848531288
256720	0.0015782057775
256800	0.0015779377524
256880	0.00157768123759
256960	0.00157743458872
257040	0.0015771714966
257120	0.00157687880661
257200	0.00157658118365
257280	0.00157627533906
257360	0.00157598593773
257440	0.00157570640235
257520	0.00157542686697
257600	0.00157515390889
257680	0.00157488423947
257760	0.00157459977111
257840	0.00157428734922
257920	0.0015739288862
258000	0.0015735457583
258080	0.00157314783146
258160	0.0015727351057
258240	0.0015723010037
258320	0.00157188334495
258400	0.00157147390784
258480	0.00157108255831
258560	0.00157070436338
258640	0.00157029492627
258720	0.0015698822005
258800	0.00156951222721
258880	0.00156918500638
258960	0.00156889067207
259040	0.00156861771399
259120	0.00156833817861
259200	0.00156808495245
259280	0.00156785639117
259360	0.00156763605151
259440	0.00156741571186
259520	0.0015671756403
259600	0.00156693228009
259680	0.00156668234257
259760	0.0015664225391
259840	0.001566154514
259920	0.00156589306621
260000	0.0015656562833
260080	0.00156543265499
260160	0.00156520244939
260240	0.00156495580052
260320	0.00156470093003
260400	0.00156444441521
260480	0.00156417639011
260560	0.00156389192176
260640	0.0015636008761
260720	0.00156331476341
260800	0.00156302207343
260880	0.00156272609479
260960	0.00156242353885
261040	0.00156211276128
261120	0.00156179047343
261200	0.00156147640721
261280	0.00156116398532
261360	0.00156085485208
261440	0.00156054900748
261520	0.00156024809587
261600	0.00155992251937
261680	0.00155956405635
261760	0.00155915626357
261840	0.00155868434207
261920	0.00155815322485
262000	0.0015575629119
262080	0.0015568607848
262160	0.00155606164248
262240	0.00155515397466
262320	0.00155422164196
262400	0.00155325806706
262480	0.00155227640458
262560	0.00155134078323
262640	0.00155043311541
262720	0.00154952215893
262800	0.00154864080033
262880	0.00154777588498
262960	0.00154696523238
263040	0.00154621706416
263120	0.00154551000408
263200	0.00154479143372
263280	0.00154411726016
263360	0.00154346939581
263440	0.00154284784067
263520	0.00154226081637
263600	0.00154166063747
263680	0.00154105552559
263760	0.00154047836725
263840	0.00153992258514
263920	0.00153940462253
264000	0.00153888172694
264080	0.00153835883134
264160	0.00153787046659
264240	0.00153740347808
264320	0.00153693320091
264400	0.00153645141346
264480	0.00153597455899
264560	0.00153551414778
264640	0.00153503729331
264720	0.00153451933069
264800	0.00153395203831
264880	0.00153336665834
264960	0.00153280758758
265040	0.0015322666044
265120	0.00153172068825
265200	0.00153119450401
265280	0.00153066667544
265360	0.00153016680041
265440	0.00152968007998
265520	0.00152919664821
265600	0.00152867868559
265680	0.00152813934674
265760	0.00152758685329
265840	0.00152704258146
265920	0.00152649173233
266000	0.00152596554809
266080	0.00152545909575
266160	0.00152494113314
266240	0.00152439357266
266320	0.00152380490404
266400	0.00152326885384
266480	0.00152278048909
266560	0.00152230363462
266640	0.00152183993475
266720	0.00152136636893
266800	0.00152088293716
266880	0.00152040937134
266960	0.0015199341612
267040	0.00151948690459
267120	0.00151905609124
267200	0.00151861870059
267280	0.00151819610887
267360	0.00151778667175
267440	0.00151736079138
267520	0.00151692668938
267600	0.00151646134519
267680	0.0015159516042
267760	0.00151539417777
267840	0.00151480550915
267920	0.00151419381997
268000	0.0015135706205
268080	0.00151293097778
268160	0.00151230942264
268240	0.00151167964588
268320	0.00151104658046
268400	0.00151041351504
268480	0.00150981004749
268560	0.00150922302319
268640	0.00150866395243
268720	0.00150812132493
268800	0.0015075573212
268880	0.00150698345151
268960	0.00150639971586
269040	0.00150578473803
269120	0.00150521251266
269200	0.00150465508623
269280	0.00150407463923
269360	0.00150348432629
269440	0.00150290059064
269520	0.00150232836528
269600	0.00150180875834
269680	0.00150130395033
269760	0.00150079092069
269840	0.00150023513858
269920	0.00149963660401
270000	0.00149899038398
270080	0.0014983852721
270160	0.00149779989213
270240	0.00149722437812
270320	0.00149664064247
270400	0.00149602073166
270480	0.00149534491377
270560	0.00149462634341
270640	0.00149391270603
270720	0.00149322373354
270800	0.00149251996211
270880	0.00149176357226
270960	0.00149095291966
271040	0.00149010280325
271120	0.00148920993436
271200	0.00148831213249
271280	0.00148745215012
271360	0.00148661847696
271440	0.00148581933464
271520	0.00148504321288
271600	0.00148426380247
271680	0.00148349261369
271760	0.00148269182704
271840	0.00148193708152
271920	0.00148122673279
272000	0.00148049171918
272080	0.00147969257686
272160	0.00147885725937
272240	0.00147804002947
272320	0.00147715867086
272400	0.00147623784843
272480	0.0014752528973
272560	0.00147429589971
272640	0.00147346058222
272720	0.00147272721293
272800	0.00147203001881
272880	0.00147136735553
272960	0.00147074744472
273040	0.00147015055447
273120	0.00146955695287
273200	0.00146897979453
273280	0.00146837303832
273360	0.00146780574593
273440	0.00146729436062
273520	0.00146681586182
273600	0.00146634887331
273680	0.00146585228693
273760	0.00146534090162
273840	0.00146477525356
273920	0.00146418165196
274000	0.00146358640603
274080	0.00146300431471
274160	0.00146236467199
274240	0.00146167405517
274320	0.00146101468054
274400	0.00146040134703
274480	0.00145982418869
274560	0.00145926840658
274640	0.00145875537695
274720	0.00145826701219
274800	0.00145776878149
274880	0.00145725081887
274960	0.00145671805733
275040	0.00145620338336
275120	0.00145572652889
275200	0.00145528584959
275280	0.00145487641248
275360	0.00145449986188
275440	0.00145414962049
275520	0.00145382075534
275600	0.00145352806535
275680	0.00145324030834
275760	0.0014529311751
275840	0.00145259408832
275920	0.00145223233665
276000	0.00145185414173
276080	0.00145146772517
276160	0.00145108953025
276240	0.00145071297965
276320	0.00145033478472
276400	0.0014499500125
276480	0.00144954550836
276560	0.00144910647338
276640	0.00144865099515
276720	0.0014481823623
276800	0.00144770715216
276880	0.00144718261224
276960	0.00144661696418
277040	0.00144606775938
277120	0.00144549717834
277200	0.00144494304056
277280	0.00144438068115
277360	0.00144378543522
277440	0.00144321485418
277520	0.00144263440719
277600	0.00144209177969
277680	0.00144156230679
277760	0.00144111669451
277840	0.00144073685526
277920	0.00144037017062
278000	0.00143999362002
278080	0.0014396285797
278160	0.00143927669398
278240	0.00143895605046
278320	0.00143864033992
278400	0.00143829667583
278480	0.00143792670253
278560	0.00143755672924
278640	0.00143720155487
278720	0.00143684966916
278800	0.00143647969587
278880	0.0014361245215
278960	0.00143576605849
279040	0.00143538293058
279120	0.00143496856049
279200	0.00143453116984
279280	0.0014340756916
279360	0.00143363336797
279440	0.00143316144648
279520	0.00143269281364
279600	0.00143225871164
279680	0.00143181638801
279760	0.00143138064168
279840	0.00143097778187
279920	0.00143059136532
280000	0.0014302394796
280080	0.00142988101659
280160	0.00142951268762
280240	0.00142917395651
280320	0.00142885660164
280400	0.00142856555598
280480	0.00142830246386
280560	0.00142804101606
280640	0.00142777463529
280720	0.00142750496586
280800	0.00142724680672
280880	0.00142700180218
280960	0.00142675844197
281040	0.00142651343743
281120	0.00142626678857
281200	0.00142601849538
281280	0.0014257899341
281360	0.00142555808416
281440	0.00142532787856
281520	0.00142508287402
281600	0.0014248263592
281680	0.00142456655573
281760	0.00142430839659
281840	0.00142405352609
281920	0.00142381674318
282000	0.00142358489325
282080	0.00142336126495
282160	0.00142312777069
282240	0.00142289756508
282320	0.00142268380273
282400	0.00142247168471
282480	0.00142225627804
282560	0.00142205731462
282640	0.00142186821716
282720	0.00142169556295
282800	0.00142153441903
282880	0.00142137985241
282960	0.00142123515174
283040	0.00142109373972
283120	0.00142095232771
283200	0.00142080762704
283280	0.0014206579934
283360	0.0014205116484
283440	0.00142037516937
283520	0.00142025020061
283600	0.0014201350978
283680	0.00142001506202
283760	0.00141989667057
283840	0.00141977334614
283920	0.00141965331036
284000	0.00141952998592
284080	0.00141939843986
284160	0.00141925867217
284240	0.00141911561583
284320	0.00141896762651
284400	0.00141881141557
284480	0.00141862889541
284560	0.00141842499901
284640	0.00141819479341
284720	0.00141794321157
284800	0.00141769162972
284880	0.00141744004788
284960	0.00141719175469
285040	0.00141695661611
285120	0.00141673298781
285200	0.00141651264815
285280	0.00141629724148
285360	0.00141607854615
285440	0.00141584669622
285520	0.00141559840303
285600	0.0014153221563
285680	0.00141502617767
285760	0.0014147219774
285840	0.00141441448848
285920	0.00141411522119
286000	0.0014138093766
286080	0.00141351010931
286160	0.00141323057394
286240	0.00141296583749
286320	0.00141272576593
286400	0.00141249227167
286480	0.00141224233415
286560	0.00141199075231
286640	0.0014117473921
286720	0.00141149909891
286800	0.00141125080572
286880	0.00141098606927
286960	0.00141070653389
287040	0.00141042864284
287120	0.00141014417448
287200	0.00140986628343
287280	0.00140960483563
287360	0.00140935818677
287440	0.00140912140386
287520	0.0014088879096
287600	0.00140865934832
287680	0.00140842914271
287760	0.0014081792052
287840	0.00140793748931
287920	0.00140770728371
288000	0.00140750338731
288080	0.00140730771255
288160	0.00140709888317
288240	0.00140686703324
288320	0.00140660558545
288400	0.00140631782844
288480	0.00140603664873
288560	0.0014057538247
288640	0.00140549566556
288720	0.00140525723832
288800	0.00140501387811
288880	0.00140476229627
288960	0.00140452386903
289040	0.0014042920191
289120	0.00140405194754
289200	0.00140378227811
289280	0.00140351096436
289360	0.00140324787224
289440	0.00140298806877
289520	0.00140272497665
289600	0.00140245859588
289680	0.00140219879241
289760	0.00140194556624
289840	0.00140168247412
289920	0.00140140622739
290000	0.00140111518173
290080	0.00140082249175
290160	0.00140053802339
290240	0.00140024862206
290320	0.00139997566398
290400	0.00139970763888
290480	0.00139943303648
290560	0.00139915185677
290640	0.00139887067707
290720	0.00139860429629
290800	0.00139835929176
290880	0.00139813401913
290960	0.00139791367947
291040	0.00139770156145
291120	0.00139749437641
291200	0.00139728554703
291280	0.00139708000631
291360	0.00139687117694
291440	0.00139666728055
291520	0.00139647160578
291600	0.00139627757534
291680	0.00139608190058
291760	0.00139589280312
291840	0.00139571686026
291920	0.00139553269577
292000	0.00139534359831
292080	0.00139515614517
292160	0.00139496540339
292240	0.0013947746616
292320	0.00139458720846
292400	0.0013944112656
292480	0.0013942386114
292560	0.00139405937989
292640	0.00139387028243
292720	0.00139367131901
292800	0.00139346577829
292880	0.00139324050566
292960	0.00139300372275
293040	0.00139275707389
293120	0.00139250549205
293200	0.00139225062156
293280	0.00139200890567
293360	0.00139179514332
293440	0.00139159946855
293520	0.00139140379379
293600	0.0013912196293
293680	0.00139104533077
293760	0.00139088254252
293840	0.00139071153264
293920	0.00139053558979
294000	0.00139036129126
294080	0.00139018370407
294160	0.00139001598285
294240	0.0013898531946
294320	0.00138969040635
294400	0.00138953583972
294480	0.00138938785041
294560	0.00138923821676
294640	0.00138909187177
294720	0.00138893894947
294800	0.00138878931583
294880	0.00138863474921
294960	0.00138847853826
295040	0.00138833219327
295120	0.00138819735856
295200	0.00138807732277
295280	0.00138795564267
295360	0.00138783067391
295440	0.00138770570515
295520	0.00138758238072
295600	0.00138746070061
295680	0.00138734066483
295760	0.00138722227338
295840	0.00138709730462
295920	0.00138697069154
296000	0.00138684572278
296080	0.00138672404267
296160	0.00138660236257
296240	0.00138647574948
296320	0.00138634749207
296400	0.00138621759034
296480	0.00138608604428
296560	0.00138595285389
296640	0.00138581801918
296720	0.00138568154014
296800	0.00138555163841
296880	0.00138542173667
296960	0.00138528525763
297040	0.00138514548994
297120	0.00138500572225
297200	0.00138486759889
297280	0.0013847278312
297360	0.00138458477486
297440	0.00138444500717
297520	0.00138431017246
297600	0.00138418684802
297680	0.00138407174522
297760	0.00138395828674
297840	0.00138384647259
297920	0.00138373465844
298000	0.00138362448861
298080	0.00138351596311
298160	0.00138341072627
298240	0.00138331042239
298320	0.00138321340717
298400	0.00138311145898
298480	0.00138300951078
298560	0.00138290920691
298640	0.00138280068141
298720	0.00138268393428
298800	0.00138256718715
298880	0.00138244715137
298960	0.00138233204857
299040	0.00138222023442
299120	0.00138211170891
299200	0.00138200976072
299280	0.00138191110117
299360	0.00138180915297
299440	0.00138170720478
299520	0.00138160525658
299600	0.00138150330838
299680	0.00138139807153
299760	0.00138129283469
299840	0.00138118266486
299920	0.00138107413936
300000	0.00138096396953
300080	0.00138085051106
300160	0.0013807386969
300240	0.00138062688275
300320	0.0013805150686
300400	0.00138040161012
300480	0.00138028815165
300560	0.00138017962615
300640	0.00138006945632
300720	0.00137994448756
300800	0.00137980800852
300880	0.00137966988516
300960	0.00137953340612
301040	0.00137939363843
301120	0.00137925551507
301200	0.00137913054631
301280	0.00137901051053
301360	0.00137889211908
301440	0.00137877208329
301520	0.00137865533617
301600	0.00137854023336
301680	0.00137842184191
301760	0.00137830180613
301840	0.00137817683737
301920	0.00137806009024
302000	0.00137795156474
302080	0.00137784468357
302160	0.00137774109104
302240	0.00137763749852
302320	0.00137752404004
302400	0.00137741058157
302480	0.00137729383444
302560	0.00137718037596
302640	0.00137707349478


==> numericalresults/data/bone/en-SA-eta2.dat <==
1	1.0
2	0.285466462332
3	0.126795110433
4	0.0611172864679
5	0.0319117589024
6	0.013182033439
7	0.00693690064326
8	0.00396596574541
9	0.00268608834633
10	0.00194170207448
11	0.00148471599205
12	0.0012169293203
13	0.00110207481024
14	0.00104003439929
15	0.000996158855023
16	0.000957653678686
17	0.000913266749102
18	0.000883703416251
19	0.000859910022494
20	0.000839170141675
21	0.000816611636565
22	0.000802805877478
23	0.000789491771794
24	0.000778693484524
25	0.000771430497639
26	0.000765382667491
27	0.000760577947618
28	0.000756817374604
29	0.000753306739105
30	0.000750300911614
31	0.000747337836593
32	0.00074439120483
33	0.000741650113787
34	0.000739163893237
35	0.000736817440377
36	0.000734811362949
37	0.000733336402741
38	0.000732198529315
39	0.000730937331457
40	0.000729603783265
41	0.000727873952564
42	0.000726027374735
43	0.00072410186927
44	0.000721868874887
45	0.000719685210276
46	0.000717545942462
47	0.000715059721912
48	0.000712085136611
49	0.00070777207014
50	0.000702505294729
51	0.000697672621318
52	0.000693734461122
53	0.000690389902524
54	0.000687275549534
55	0.000684121732725
56	0.000681122482537
57	0.000678435654244
58	0.000676186216604
59	0.000673894026493
60	0.000671804088452
61	0.000669497099409
62	0.000666672147753
63	0.000663006945632
64	0.0006589388837
65	0.000653170588932
66	0.000646014483221
67	0.000635642076323
68	0.000623771688657
69	0.00060885272103
70	0.000593553914153
71	0.000580506189242
72	0.000569010707849
73	0.000559314118839
74	0.000550467646246
75	0.000542551862034
76	0.000534123048185
77	0.000526054341678
78	0.000518648298452
79	0.000512222273379
80	0.000506483576474
81	0.000501144450729
82	0.000494823662505
83	0.000488765966403
84	0.000482471487391
85	0.000476369394493
86	0.000470966140044
87	0.000466075915232
88	0.000461379720859
89	0.000456203383365
90	0.000451531853879
91	0.000446381825596
92	0.000440431010668
93	0.000434195727384
94	0.000427776279614
95	0.000420917796867
96	0.000414524658309
97	0.000408759652192
98	0.000403479722175
99	0.000398905207909
100	0.000394927583894
101	0.000391412015417
102	0.000387988529183
103	0.000384814980465
104	0.000381698983149
105	0.000378143950854
106	0.000374419553006
107	0.000370680356227
108	0.000367639997895
109	0.000364760783488
110	0.000361773043581
111	0.000358653757613
112	0.000355062550152
113	0.000351849537616
114	0.000349119956853
115	0.000346607427091
116	0.00034426097423
117	0.000342027979847
118	0.00033968810429
119	0.000337219971323
120	0.000334635091227
121	0.000332061721412
122	0.000329741577763
123	0.000327492140123
124	0.000325236125179
125	0.000323128099554
126	0.000321128599429
127	0.000319086346834
128	0.000317093424012
129	0.0003152287586
130	0.00031341342296
131	0.000311259356214
132	0.000309238479854
133	0.000306934779463
134	0.000304476512451
135	0.000301809416067
136	0.000298838119418
137	0.000295651416093
138	0.000292349609966
139	0.000288686052171
140	0.000284913968876
141	0.000281176416422
142	0.000277660847946
143	0.000274298201765
144	0.000270835251713
145	0.000267658414344
146	0.000264632854944
147	0.000261684578855
148	0.000258719859509
149	0.00025607413936
150	0.000253548454992
151	0.00025125297623
152	0.000249220589589
153	0.000247135584525
154	0.000244807219248
155	0.000242135189887
156	0.00023958155198
157	0.00023709533143
158	0.000234643641721
159	0.000232065338928
160	0.000229378510635
161	0.000226813362449
162	0.000224442244702
163	0.000222168142175
164	0.000219979544588
165	0.00021769393178
166	0.000215569462897
167	0.000213165458635
168	0.000210919309646
169	0.000208488996172
170	0.000206004419948
171	0.000203260040253
172	0.00020041042371
173	0.000197208921454
174	0.000193976177008
175	0.000190699035767
176	0.000187201554874
177	0.000183901393073
178	0.000180527236612
179	0.000177398084689
180	0.000173869361607
181	0.000170108788592
182	0.00016611472132
183	0.000161932049882
184	0.000157782593825
185	0.000153685756193
186	0.00014958382115
187	0.000145547494705
188	0.000141797445375
189	0.000138373301411
190	0.000135026605191
191	0.000131988877781
192	0.000129625488365
193	0.000127591950697
194	0.000125677462213
195	0.000124131467133
196	0.000122522165511
197	0.000120819630619
198	0.000118972559492
199	0.000117032748392
200	0.000114995428774
201	0.000112991653402
202	0.000111102651969
203	0.000109177146503
204	0.000107321689315
205	0.000105479715597
206	0.000103655171733
207	0.000101942606454
208	0.000100347446033
209	9.88777476683e-05
210	9.74174219603e-05
211	9.60241847433e-05
212	9.46475552165e-05
213	9.34873189597e-05
214	9.2431826254e-05
215	9.13151646299e-05
216	9.02147818309e-05
217	8.90071889922e-05
218	8.76968257936e-05
219	8.63742945842e-05
220	8.50287428143e-05
221	8.3639123114e-05
222	8.23216893145e-05
223	8.09471974112e-05
224	7.96399584314e-05
225	7.84180599587e-05
226	7.73122508846e-05
227	7.62389994607e-05
228	7.52778910536e-05
229	7.4393737092e-05
230	7.35871953064e-05
231	7.29103908233e-05
232	7.22595666873e-05
233	7.15674699746e-05
234	7.08646851445e-05
235	7.02064615425e-05
236	6.95339323064e-05
237	6.88286809876e-05
238	6.81510543417e-05
239	6.75276904458e-05
240	6.69020244939e-05
241	6.62929662321e-05
242	6.57292913614e-05
243	6.52190570778e-05
244	6.47185243163e-05
245	6.42439719018e-05
246	6.38087188729e-05
247	6.33885936411e-05
248	6.29244004788e-05
249	6.24909562083e-05
250	6.20729686e-05
251	6.16840855576e-05
252	6.12858298583e-05
253	6.08959602205e-05
254	6.05450611031e-05
255	6.02267196359e-05
256	5.99463620937e-05
257	5.96906694379e-05
258	5.94436917087e-05
259	5.91993449006e-05
260	5.89584511767e-05
261	5.873334298e-05
262	5.85205672266e-05
263	5.83040095239e-05
264	5.8082518844e-05
265	5.78676054671e-05
266	5.76722595667e-05
267	5.74797090201e-05
268	5.7297846591e-05
269	5.7106611505e-05
270	5.69235980479e-05
271	5.67516015733e-05
272	5.65906220813e-05
273	5.64339178363e-05
274	5.62758981307e-05
275	5.61287309752e-05
276	5.59739999211e-05
277	5.58182822715e-05
278	5.56762125258e-05
279	5.55326628869e-05
280	5.5369710204e-05
281	5.52088951446e-05
282	5.50510398716e-05
283	5.48982820084e-05
284	5.47386179771e-05
285	5.45600441995e-05
286	5.43702890067e-05
287	5.41783961904e-05
288	5.39891342954e-05
289	5.38006945632e-05
290	5.36079795841e-05
291	5.34218419079e-05
292	5.32245228167e-05
293	5.3043646983e-05
294	5.28713216433e-05
295	5.26948854892e-05
296	5.24980596956e-05
297	5.23048514187e-05
298	5.21052302714e-05
299	5.19125152922e-05
300	5.17262131835e-05
301	5.1544515187e-05
302	5.13603507018e-05
303	5.1171746537e-05
304	5.09966258435e-05
305	5.08325221326e-05
306	5.06889724937e-05
307	5.05406543101e-05
308	5.03877320144e-05
309	5.0229219011e-05
310	5.00736657941e-05
311	4.99197569029e-05
312	4.97586129783e-05
313	4.95829989871e-05
314	4.93962035807e-05
315	4.92031597364e-05
316	4.90068272406e-05
317	4.87933937568e-05
318	4.8590483958e-05
319	4.83765571765e-05
320	4.81667412094e-05
321	4.79444283666e-05
322	4.77194846025e-05
323	4.74790841763e-05
324	4.72386837501e-05
325	4.69964745656e-05
326	4.67353556348e-05
327	4.64541759297e-05
328	4.61626369723e-05
329	4.58352517134e-05
330	4.55072087241e-05
331	4.51530209553e-05
332	4.47805811705e-05
333	4.43977821334e-05
334	4.40085702259e-05
335	4.36371170365e-05
336	4.32819426722e-05
337	4.29535708178e-05
338	4.26138531157e-05
339	4.22777529302e-05
340	4.19442836659e-05
341	4.16239690077e-05
342	4.13097383549e-05
343	4.09887659664e-05
344	4.06487193991e-05
345	4.03267604152e-05
346	4.00200936608e-05
347	3.97022454913e-05
348	3.93853839172e-05
349	3.90701666689e-05
350	3.87713926781e-05
351	3.84694944685e-05
352	3.8163649877e-05
353	3.78571475552e-05
354	3.75795853668e-05
355	3.73339230982e-05
356	3.70785593075e-05
357	3.68213867586e-05
358	3.65482642497e-05
359	3.62753061735e-05
360	3.59901800866e-05
361	3.56868019837e-05
362	3.53646785672e-05
363	3.50448572068e-05
364	3.47252002789e-05
365	3.44073521093e-05
366	3.40827622042e-05
367	3.37532393217e-05
368	3.34145082151e-05
369	3.30846564675e-05
370	3.27942685381e-05
371	3.24899038398e-05
372	3.22021468317e-05
373	3.19145542562e-05
374	3.16259750852e-05
375	3.13225969823e-05
376	3.10157657954e-05
377	3.0698246491e-05
378	3.03799050237e-05
379	3.00286770413e-05
380	2.96836974967e-05
381	2.93217813968e-05
382	2.89960404636e-05
383	2.86749036425e-05
384	2.83641260737e-05
385	2.80574593194e-05
386	2.7764769334e-05
387	2.7492468988e-05
388	2.72333232481e-05
389	2.69667780423e-05
390	2.67252265881e-05
391	2.64641076573e-05
392	2.62118680856e-05
393	2.59574908904e-05
394	2.56779555111e-05
395	2.53811547113e-05
396	2.5090766782e-05
397	2.47916639261e-05
398	2.45032491877e-05
399	2.42281534879e-05
400	2.39509201647e-05
401	2.36302766414e-05
402	2.33066733317e-05
403	2.29870164038e-05
404	2.26560136282e-05
405	2.23235309594e-05
406	2.2006011655e-05
407	2.17046067431e-05
408	2.14129033531e-05
409	2.10799273866e-05
410	2.07420184428e-05
411	2.04147976164e-05
412	2.01109262158e-05
413	1.9802121838e-05
414	1.95008813586e-05
415	1.92045738565e-05
416	1.8916981281e-05
417	1.86293887055e-05
418	1.83376853155e-05
419	1.80519014983e-05
420	1.77585537826e-05
421	1.74656993646e-05
422	1.71743248398e-05
423	1.68842657757e-05
424	1.65736526395e-05
425	1.62586491535e-05
426	1.5967291072e-05
427	1.56712137755e-05
428	1.53780798221e-05
429	1.50912929662e-05
430	1.4804867862e-05
431	1.45308903037e-05
432	1.42827286599e-05
433	1.40540522764e-05
434	1.3826280272e-05
435	1.36209533143e-05
436	1.34140478038e-05
437	1.32049553401e-05
438	1.29990035386e-05
439	1.27946796196e-05
440	1.25950749155e-05
441	1.2390783883e-05
442	1.2172548968e-05
443	1.19514200397e-05
444	1.1724387982e-05
445	1.15131578947e-05
446	1.13027664137e-05
447	1.11138004972e-05
448	1.09250812297e-05
449	1.07345203173e-05
450	1.05523619095e-05
451	1.03712229837e-05
452	1.01835396414e-05
453	1.00186959839e-05
454	9.86077493784e-06
455	9.70704692248e-06
456	9.55151014878e-06
457	9.3842493324e-06
458	9.21973454005e-06
459	9.05678185717e-06
460	8.8982852971e-06
461	8.73934476907e-06
462	8.57969718097e-06
463	8.4140642471e-06
464	8.25306831187e-06
465	8.09938962628e-06
466	7.94761835857e-06
467	7.78859561425e-06
468	7.63881398072e-06
469	7.48502019232e-06
470	7.33053578711e-06
471	7.17419329378e-06
472	7.02077770031e-06
473	6.86012707349e-06
474	6.6998546416e-06
475	6.54969481314e-06
476	6.41181809811e-06
477	6.27839750589e-06
478	6.14348057722e-06
479	6.01269090622e-06
480	5.87836593483e-06
481	5.73861468843e-06
482	5.60055709757e-06
483	5.46953722096e-06
484	5.3429570239e-06
485	5.21400899775e-06
486	5.08422236546e-06
487	4.9503906918e-06
488	4.82088359489e-06
489	4.69898972625e-06
490	4.58263723543e-06
491	4.47396374591e-06
492	4.36353082782e-06
493	4.25003946382e-06
494	4.1459043134e-06
495	4.05498954209e-06
496	3.96828424473e-06
497	3.88718609821e-06
498	3.80543022139e-06
499	3.72235888396e-06
500	3.64446717268e-06
501	3.57711558952e-06
502	3.51443389153e-06
503	3.45132466883e-06
504	3.38767281864e-06
505	3.32839487497e-06
506	3.27288243729e-06
507	3.219310304e-06
508	3.16715229087e-06
509	3.11377747668e-06
510	3.05907075863e-06
511	3.00410094845e-06
512	2.95472184585e-06
513	2.90912469251e-06
514	2.86500743235e-06
515	2.81919651666e-06
516	2.77208658362e-06
517	2.72805153975e-06
518	2.68620344914e-06
519	2.64831818361e-06
520	2.61041647483e-06
521	2.57100198635e-06
522	2.53058445915e-06
523	2.49097265157e-06
524	2.45413975454e-06
525	2.41847432879e-06
526	2.38198674016e-06
527	2.34451255607e-06
528	2.3081565135e-06
529	2.27147160578e-06
530	2.23679277549e-06
531	2.20272234573e-06
532	2.16930964627e-06
533	2.13436772386e-06
534	2.09865296834e-06
535	2.06213249319e-06
536	2.02638485116e-06
537	1.9924295242e-06
538	1.95886883542e-06
539	1.92570278483e-06
540	1.89230652863e-06
541	1.85910759152e-06
542	1.82784895881e-06
543	1.799073258e-06
544	1.76840658256e-06
545	1.73898959471e-06
546	1.7097863692e-06
547	1.68191504755e-06
548	1.6568390797e-06
549	1.63207060077e-06
550	1.60745833279e-06
551	1.58208967495e-06
552	1.55819762165e-06
553	1.53409345032e-06
554	1.51110577619e-06
555	1.48906358937e-06
556	1.46843223405e-06
557	1.44804423894e-06
558	1.42719912127e-06
559	1.40664011629e-06
560	1.38570291638e-06
561	1.36502716426e-06
562	1.34480853471e-06
563	1.32581328352e-06
564	1.3071288099e-06
565	1.28759257554e-06
566	1.26915310646e-06
567	1.2524895092e-06
568	1.23703284705e-06
569	1.22188038517e-06
570	1.20725081887e-06
571	1.19392191426e-06
572	1.18107150844e-06
573	1.16908601797e-06
574	1.1575412068e-06
575	1.14660972915e-06
576	1.13613372973e-06
577	1.12509372657e-06
578	1.11430037228e-06
579	1.10358923427e-06
580	1.09346347624e-06
581	1.08323905866e-06
582	1.07266604402e-06
583	1.06291848091e-06
584	1.05334028335e-06
585	1.04441652745e-06
586	1.035177061e-06
587	1.02635032031e-06
588	1.0179428827e-06
589	1.00986102159e-06
590	1.00191892816e-06
591	9.9401136558e-07
592	9.86243570686e-07
593	9.79018403294e-07
594	9.71965890106e-07
595	9.6511069601e-07
596	9.58382114998e-07
597	9.5174068325e-07
598	9.45130493692e-07
599	9.38651850195e-07
600	9.32322840343e-07
601	9.25737315671e-07
602	9.19155079651e-07
603	9.1284086873e-07
604	9.06857167287e-07
605	9.00758363041e-07
606	8.94828924348e-07
607	8.88817269367e-07
608	8.82999644826e-07
609	8.77407292914e-07
610	8.71921822176e-07
611	8.66423196832e-07
612	8.6126165827e-07
613	8.55924176851e-07
614	8.50700153909e-07
615	8.45619187308e-07
616	8.40916415633e-07
617	8.36338612715e-07
618	8.31571712335e-07
619	8.26926492061e-07
620	8.22332245886e-07
621	8.17856391165e-07
622	8.13132243255e-07
623	8.07992080927e-07
624	8.02608558387e-07
625	7.97009629172e-07
626	7.91466607032e-07
627	7.8571146687e-07
628	7.79750785988e-07
629	7.73614162249e-07
630	7.67732409003e-07
631	7.62237072311e-07
632	7.56899590892e-07
633	7.51568686776e-07
634	7.46482787198e-07
635	7.41638603507e-07
636	7.36962141044e-07
637	7.32310343467e-07
638	7.27559886344e-07
639	7.22756810797e-07
640	7.17981688788e-07
641	7.13254252226e-07
642	7.08446243702e-07
643	7.03628369223e-07
644	6.99065365238e-07
645	6.94635551638e-07
646	6.90306041911e-07
647	6.86180428577e-07
648	6.81908470251e-07
649	6.77802588826e-07
650	6.74000907668e-07
651	6.7022224707e-07
652	6.66323550691e-07
653	6.62533379813e-07
654	6.58748141912e-07
655	6.5527368158e-07
656	6.51915968376e-07
657	6.48456306976e-07
658	6.44754929689e-07
659	6.41005866954e-07
660	6.37561004486e-07
661	6.34369368184e-07
662	6.31197463792e-07
663	6.27931832831e-07
664	6.24595495863e-07
665	6.21364395743e-07
666	6.18291150896e-07
667	6.15362606717e-07
668	6.12453794446e-07
669	6.0958609032e-07
670	6.06667412094e-07
671	6.03745445218e-07
672	6.00807035083e-07
673	5.97799563267e-07
674	5.94859508807e-07
675	5.91758310422e-07
676	5.88561741144e-07
677	5.85304331812e-07
678	5.8199265973e-07
679	5.78794446125e-07
680	5.75634052013e-07
681	5.72615069917e-07
682	5.69696391692e-07
683	5.66886238967e-07
684	5.6415830253e-07
685	5.612840211e-07
686	5.58189400018e-07
687	5.55180283876e-07
688	5.52296136492e-07
689	5.49331417146e-07
690	5.46138136519e-07
691	5.42721227588e-07
692	5.39595364317e-07
693	5.36686552046e-07
694	5.33621528828e-07
695	5.30288480511e-07
696	5.26825530459e-07
697	5.23356003104e-07
698	5.19914429287e-07
699	5.16548494455e-07
700	5.13148028782e-07
701	5.09714676594e-07
702	5.06310922269e-07
703	5.02793709467e-07
704	4.99097265157e-07
705	4.9545015062e-07
706	4.91661624068e-07
707	4.87802391507e-07
708	4.83663623568e-07
709	4.79427840408e-07
710	4.75683710651e-07
711	4.7200699825e-07
712	4.68151054342e-07
713	4.64199739539e-07
714	4.60172785751e-07
715	4.56068548652e-07
716	4.52284955077e-07
717	4.48555624252e-07
718	4.44675015457e-07
719	4.40794406661e-07
720	4.3695490601e-07
721	4.33265039003e-07
722	4.29705073732e-07
723	4.26176350649e-07
724	4.22571988582e-07
725	4.1875221984e-07
726	4.15022889015e-07
727	4.11520475144e-07
728	4.08274576093e-07
729	4.05086228443e-07
730	4.01940633263e-07
731	3.98791749431e-07
732	3.95682329418e-07
733	3.92783383102e-07
734	3.89992962286e-07
735	3.8711703653e-07
736	3.84163827464e-07
737	3.81294479012e-07
738	3.78472816007e-07
739	3.75560715084e-07
740	3.72582841132e-07
741	3.69527683869e-07
742	3.66582696431e-07
743	3.6363935332e-07
744	3.60444428367e-07
745	3.57237993133e-07
746	3.54227232666e-07
747	3.51106302372e-07
748	3.47898222813e-07
749	3.44772359542e-07
750	3.41853681317e-07
751	3.39025441008e-07
752	3.36216932609e-07
753	3.33423223142e-07
754	3.30711729962e-07
755	3.27977216222e-07
756	3.25188439732e-07
757	3.22347044818e-07
758	3.19601020797e-07
759	3.17072047778e-07
760	3.145266315e-07
761	3.11838158881e-07
762	3.09031294808e-07
763	3.06267183204e-07
764	3.03554045699e-07
765	3.0086557308e-07
766	2.98170523159e-07
767	2.95445875373e-07
768	2.92699851353e-07
769	2.89968626264e-07
770	2.87242334153e-07
771	2.84516042042e-07
772	2.81881832174e-07
773	2.79375879714e-07
774	2.76914324051e-07
775	2.74326155303e-07
776	2.71756074139e-07
777	2.69355358529e-07
778	2.66959575895e-07
779	2.64527618095e-07
780	2.61903274181e-07
781	2.5931674976e-07
782	2.5685354977e-07
783	2.54283468607e-07
784	2.51654191715e-07
785	2.48975585051e-07
786	2.46305200016e-07
787	2.43695655034e-07
788	2.41237388021e-07
789	2.38839961062e-07
790	2.36319209671e-07
791	2.33652113287e-07
792	2.3105243426e-07
793	2.2846919849e-07
794	2.25963246031e-07
795	2.2350826767e-07
796	2.20959562741e-07
797	2.18458543259e-07
798	2.15972322709e-07
799	2.13604493613e-07
800	2.11236664518e-07
801	2.0886225812e-07
802	2.06545403123e-07
803	2.04200594588e-07
804	2.0182618819e-07
805	1.99407384996e-07
806	1.96986937476e-07
807	1.94678304108e-07
808	1.92438732422e-07
809	1.90107078494e-07
810	1.87801733777e-07
811	1.85540785856e-07
812	1.83265039003e-07
813	1.80943251029e-07
814	1.78690524737e-07
815	1.76582499112e-07
816	1.7452380326e-07
817	1.72399334377e-07
818	1.70214025441e-07
819	1.68051737066e-07
820	1.6593220116e-07
821	1.63704139755e-07
822	1.61455030979e-07
823	1.59197207277e-07
824	1.56878707955e-07
825	1.54552315868e-07
826	1.52159328589e-07
827	1.49689222431e-07
828	1.4726992594e-07
829	1.44851780476e-07
830	1.42459615359e-07
831	1.40067779108e-07
832	1.37682191294e-07
833	1.35331627619e-07
834	1.33132506347e-07
835	1.30930754154e-07
836	1.28604197635e-07
837	1.263825491e-07
838	1.24205626225e-07
839	1.21993843644e-07
840	1.19870032492e-07
841	1.17750496586e-07
842	1.15564201055e-07
843	1.13418027072e-07
844	1.11354398243e-07
845	1.09439416462e-07
846	1.07545810916e-07
847	1.05559465397e-07
848	1.03660433576e-07
849	1.01906924585e-07
850	1.00180875834e-07
851	9.84382193925e-08
852	9.66973717097e-08
853	9.50032228785e-08
854	9.34519659559e-08
855	9.19992041463e-08
856	9.05265459951e-08
857	8.90265920362e-08
858	8.75871492653e-08
859	8.62177547718e-08
860	8.48597061261e-08
861	8.3502972941e-08
862	8.21329207172e-08
863	8.08519909496e-08
864	7.97315473763e-08
865	7.87265354714e-08
866	7.76618345414e-08
867	7.65326760415e-08
868	7.54914889699e-08
869	7.45420552757e-08
870	7.3618766361e-08
871	7.26106302372e-08
872	7.15904905353e-08
873	7.07027190571e-08
874	6.9864935082e-08
875	6.89268472356e-08
876	6.79611347163e-08
877	6.70911219564e-08
878	6.62370591563e-08
879	6.53132769439e-08
880	6.44422775885e-08
881	6.36710888067e-08
882	6.28923361265e-08
883	6.21024020311e-08
884	6.14200068404e-08
885	6.07626054013e-08
886	6.00091753377e-08
887	5.92062510688e-08
888	5.84991909917e-08
889	5.78615214617e-08
890	5.71740288612e-08
891	5.64681198122e-08
892	5.58370275852e-08
893	5.52465502046e-08
894	5.45902997935e-08
895	5.39036293558e-08
896	5.32470500796e-08
897	5.26139846617e-08
898	5.19631605257e-08
899	5.13582130783e-08
900	5.08104881674e-08
901	5.02492797853e-08
902	4.96749167971e-08
903	4.91372222734e-08
904	4.86215617148e-08
905	4.81195490601e-08
906	4.76270734948e-08
907	4.71406819348e-08
908	4.66549481051e-08
909	4.61718451966e-08
910	4.56665438903e-08
911	4.51510477644e-08
912	4.46802772991e-08
913	4.42675515332e-08
914	4.38331206672e-08
915	4.33866862232e-08
916	4.29984609111e-08
917	4.26422999513e-08
918	4.2225463371e-08
919	4.17770557361e-08
920	4.14077401702e-08
921	4.11189965666e-08
922	4.08337060472e-08
923	4.04931661821e-08
924	4.01355253292e-08
925	3.97693339823e-08
926	3.94404688302e-08
927	3.91689906471e-08
928	3.89042541996e-08
929	3.8598080743e-08
930	3.83098304371e-08
931	3.80672923874e-08
932	3.78208079559e-08
933	3.75466988516e-08
934	3.72890330049e-08
935	3.70869453689e-08
936	3.69177442481e-08
937	3.6720754022e-08
938	3.64997566398e-08
939	3.62855009932e-08
940	3.60737118352e-08
941	3.5868993278e-08
942	3.56978189663e-08
943	3.55401281259e-08
944	3.53747089543e-08
945	3.52306660177e-08
946	3.51043817993e-08
947	3.49445533354e-08
948	3.47575934964e-08
949	3.46201278628e-08
950	3.4538569305e-08
951	3.44435272761e-08
952	3.43014575304e-08
953	3.41626764362e-08
954	3.40677988398e-08
955	3.39855825517e-08
956	3.38691642879e-08
957	3.37308764914e-08
958	3.36266262382e-08
959	3.35578934214e-08
960	3.34829121667e-08
961	3.33796485089e-08
962	3.32724384693e-08
963	3.31851247714e-08
964	3.31078414607e-08
965	3.30275983636e-08
966	3.2950643918e-08
967	3.28774714216e-08
968	3.27980504874e-08
969	3.27146831713e-08
970	3.26393730515e-08
971	3.25719556953e-08
972	3.25017429853e-08
973	3.2428570489e-08
974	3.23601665373e-08
975	3.22925847485e-08
976	3.22192478196e-08
977	3.21483773793e-08
978	3.20814533209e-08
979	3.20086096897e-08
980	3.1919651666e-08
981	3.18359554848e-08
982	3.17772530552e-08
983	3.17318696642e-08
984	3.16728383694e-08
985	3.15851958063e-08
986	3.14827543114e-08
987	3.13882055802e-08
988	3.13128954603e-08
989	3.12477801602e-08
990	3.11808561018e-08
991	3.11126165827e-08
992	3.10499677712e-08
993	3.09878122575e-08
994	3.09103645141e-08
995	3.08143358897e-08
996	3.07209381865e-08
997	3.06554940212e-08
998	3.06135637143e-08
999	3.05611097226e-08
1000	3.04807021929e-08
1001	3.0399965798e-08
1002	3.03353437956e-08
1003	3.02623357319e-08
1004	3.01612096976e-08
1005	3.00658388035e-08
1006	2.99952972283e-08
1007	2.99293597653e-08
1008	2.98563517015e-08
1009	2.97780817953e-08
1010	2.96912613952e-08
1011	2.95829003275e-08
1012	2.94770057486e-08
1013	2.94094239598e-08
1014	2.93706178718e-08
1015	2.93145463634e-08
1016	2.92132558966e-08
1017	2.90902603297e-08
1018	2.89817348295e-08
1019	2.89028071929e-08
1020	2.88475578474e-08
1021	2.87886909851e-08
1022	2.87112432418e-08
1023	2.86252450045e-08
1024	2.85310251385e-08
1025	2.84256238572e-08
1026	2.83304173957e-08
1027	2.82610268486e-08
1028	2.82010089583e-08
1029	2.81141885581e-08
1030	2.80084584117e-08
1031	2.79101277312e-08
1032	2.78236361962e-08
1033	2.77404333127e-08
1034	2.76583814573e-08
1035	2.75776450624e-08
1036	2.74929622857e-08
1037	2.739940015e-08
1038	2.72984385483e-08
1039	2.71925439693e-08
1040	2.70922400979e-08
1041	2.69976913666e-08
1042	2.68995251187e-08
1043	2.68031676291e-08
1044	2.67158539313e-08
1045	2.66361041319e-08
1046	2.65418842658e-08
1047	2.64198752943e-08
1048	2.62909601547e-08
1049	2.6173719728e-08
1050	2.60630566043e-08
1051	2.59647259238e-08
1052	2.58805364448e-08
1053	2.5779245978e-08
1054	2.56352030413e-08
1055	2.54957642168e-08
1056	2.54086149515e-08
1057	2.53063378892e-08
1058	2.51420697457e-08
1059	2.49766505742e-08
1060	2.48814441127e-08
1061	2.48174798406e-08
1062	2.47165182389e-08
1063	2.45747773583e-08
1064	2.44374761573e-08
1065	2.43328970389e-08
1066	2.42569291888e-08
1067	2.41768505242e-08
1068	2.40624054513e-08
1069	2.39249398177e-08
1070	2.38108236099e-08
1071	2.37330470014e-08
1072	2.36495152528e-08
1073	2.35418119154e-08
1074	2.34341085781e-08
1075	2.33510701272e-08
1076	2.32760888725e-08
1077	2.31836777648e-08
1078	2.30807429722e-08
1079	2.29802746682e-08
1080	2.28842460438e-08
1081	2.2805811705e-08
1082	2.27508912246e-08
1083	2.26969573396e-08
1084	2.26129322932e-08
1085	2.25096686355e-08
1086	2.24231771005e-08
1087	2.23608571541e-08
1088	2.23041279154e-08
1089	2.22393414804e-08
1090	2.21781725621e-08
1091	2.21271984635e-08
1092	2.20696470619e-08
1093	2.19976255936e-08
1094	2.19348123495e-08
1095	2.18882779305e-08
1096	2.18323708547e-08
1097	2.1765117931e-08
1098	2.17179257817e-08
1099	2.16977005749e-08
1100	2.16649784922e-08
1101	2.16054538997e-08
1102	2.15516844473e-08
1103	2.15260329654e-08
1104	2.15023546745e-08
1105	2.14599310699e-08
1106	2.14152054092e-08
1107	2.13908693879e-08
1108	2.13752482932e-08
1109	2.13495968113e-08
1110	2.13137505097e-08
1111	2.1283001618e-08
1112	2.12586655968e-08
1113	2.12320275194e-08
1114	2.12035806838e-08
1115	2.11836843421e-08
1116	2.11741472527e-08
1117	2.11623081072e-08
1118	2.11355055973e-08
1119	2.10947263184e-08
1120	2.10585511517e-08
1121	2.10378326471e-08
1122	2.10268156645e-08
1123	2.10162919796e-08
1124	2.1002972941e-08
1125	2.09791302174e-08
1126	2.09457504045e-08
1127	2.09192767598e-08
1128	2.09094108052e-08
1129	2.08987226877e-08
1130	2.08763598574e-08
1131	2.08523527013e-08
1132	2.08344295505e-08
1133	2.08222615399e-08
1134	2.08110801247e-08
1135	2.07990765467e-08
1136	2.07878951315e-08
1137	2.07767137163e-08
1138	2.07625725148e-08
1139	2.07441560662e-08
1140	2.07268906458e-08
1141	2.07158736632e-08
1142	2.07096252253e-08
1143	2.07032123548e-08
1144	2.06936752654e-08
1145	2.06806850919e-08
1146	2.06660505926e-08
1147	2.06532248517e-08
1148	2.06459898183e-08
1149	2.06420434365e-08
1150	2.0635630566e-08
1151	2.06249424486e-08
1152	2.06134321683e-08
1153	2.06015930228e-08
1154	2.05892605796e-08
1155	2.05830121417e-08
1156	2.05839987372e-08
1157	2.05826832765e-08
1158	2.05703508333e-08
1159	2.05524276826e-08
1160	2.05397663742e-08
1161	2.05331890712e-08
1162	2.05271050658e-08
1163	2.05221720886e-08
1164	2.05160880832e-08
1165	2.05022757469e-08
1166	2.04835304332e-08
1167	2.04695536642e-08
1168	2.04593588445e-08
1169	2.04489995922e-08
1170	2.04439021823e-08
1171	2.04435733172e-08
1172	2.0436667149e-08
1173	2.04103579368e-08
1174	2.03786224497e-08
1175	2.03634946527e-08
1176	2.03606992989e-08
1177	2.03575750799e-08
1178	2.03509977769e-08
1179	2.03432694458e-08
1180	2.03294571094e-08
1181	2.03054499533e-08
1182	2.02827582578e-08
1183	2.02689459214e-08
1184	2.02574356411e-08
1185	2.02449387653e-08
1186	2.02386903274e-08
1187	2.02317841592e-08
1188	2.02113945198e-08
1189	2.0183769847e-08
1190	2.01661755614e-08
1191	2.01607492864e-08
1192	2.01528565227e-08
1193	2.01385508886e-08
1194	2.01244096871e-08
1195	2.01105973507e-08
1196	2.00902077112e-08
1197	2.00691603415e-08
1198	2.00625830385e-08
1199	2.00663649877e-08
1200	2.00586366566e-08
1201	2.0036767124e-08
1202	2.00181862429e-08
1203	2.00079914232e-08
1204	1.99933569239e-08
1205	1.99757626383e-08
1206	1.99649100883e-08
1207	1.99604704087e-08
1208	1.99524132125e-08
1209	1.99386008761e-08
1210	1.99257751352e-08
1211	1.9915744748e-08
1212	1.99032478722e-08
1213	1.98861468843e-08
1214	1.9873485576e-08
1215	1.98665794078e-08
1216	1.98572067509e-08
1217	1.98433944146e-08
1218	1.98330351623e-08
1219	1.98234980729e-08
1220	1.9803272866e-08
1221	1.97809100356e-08
1222	1.97763059235e-08
1223	1.97835409569e-08
1224	1.97777858167e-08
1225	1.9749338981e-08
1226	1.97184256567e-08
1227	1.97019823991e-08
1228	1.96937607703e-08
1229	1.96789618385e-08
1230	1.966054539e-08
1231	1.9651994896e-08
1232	1.9646568621e-08
1233	1.96279877399e-08
1234	1.95954300898e-08
1235	1.95661610913e-08
1236	1.95480735079e-08
1237	1.95319591155e-08
1238	1.95051566056e-08
1239	1.94712834949e-08
1240	1.94505649903e-08
1241	1.94462897434e-08
1242	1.94356016259e-08
1243	1.94068259251e-08
1244	1.93734461122e-08
1245	1.93484523606e-08
1246	1.93186900643e-08
1247	1.9281199437e-08
1248	1.92514371407e-08
1249	1.92308830687e-08
1250	1.92060537497e-08
1251	1.91815532959e-08
1252	1.91634657125e-08
1253	1.9138471961e-08
1254	1.90995014404e-08
1255	1.90656283298e-08
1256	1.90439232297e-08
1257	1.90135032031e-08
1258	1.89692708402e-08
1259	1.89408240045e-08
1260	1.89400018416e-08
1261	1.89365487575e-08
1262	1.89048132704e-08
1263	1.88589365816e-08
1264	1.88263789316e-08
1265	1.88112511346e-08
1266	1.87954656073e-08
1267	1.87704718557e-08
1268	1.87430116155e-08
1269	1.87268972231e-08
1270	1.87204843526e-08
1271	1.87004235783e-08
1272	1.86542180244e-08
1273	1.86113011221e-08
1274	1.85940357016e-08
1275	1.85891027243e-08
1276	1.85802233652e-08
1277	1.85642734053e-08
1278	1.85405951144e-08
1279	1.85101750878e-08
1280	1.84809060893e-08
1281	1.84573922309e-08
1282	1.84335495074e-08
1283	1.84129954354e-08
1284	1.84055959694e-08
1285	1.84023073179e-08
1286	1.83837264368e-08
1287	1.83514976519e-08
1288	1.83233796814e-08
1289	1.83077585867e-08
1290	1.82952617109e-08
1291	1.82798050487e-08
1292	1.82638550889e-08
1293	1.82446164775e-08
1294	1.82227469448e-08
1295	1.82099212039e-08
1296	1.82020284403e-08
1297	1.81827898289e-08
1298	1.81531919652e-08
1299	1.81341177863e-08
1300	1.81295136742e-08
1301	1.81207987477e-08
1302	1.8103204462e-08
1303	1.808265039e-08
1304	1.80596298294e-08
1305	1.80410489483e-08
1306	1.80320051566e-08
1307	1.80218103369e-08
1308	1.80040516187e-08
1309	1.79854707376e-08
1310	1.79751114853e-08
1311	1.79629434747e-08
1312	1.79407450769e-08
1313	1.79201910049e-08
1314	1.79073652639e-08
1315	1.7897663742e-08
1316	1.78856601639e-08
1317	1.78695457715e-08
1318	1.78475118063e-08
1319	1.78197227009e-08
1320	1.77963732751e-08
1321	1.77860140228e-08
1322	1.77814099107e-08
1323	1.77684197372e-08
1324	1.77488522606e-08
1325	1.7731257975e-08
1326	1.77128415265e-08
1327	1.76855457188e-08
1328	1.76580854786e-08
1329	1.76426288165e-08
1330	1.7640491193e-08
1331	1.7641642221e-08
1332	1.76334205922e-08
1333	1.76120443573e-08
1334	1.75852418474e-08
1335	1.75630434497e-08
1336	1.75462713269e-08
1337	1.75352543443e-08
1338	1.75326234231e-08
1339	1.7533445586e-08
1340	1.75270327155e-08
1341	1.75132203791e-08
1342	1.74974348518e-08
1343	1.74790184033e-08
1344	1.74563267078e-08
1345	1.74397190176e-08
1346	1.74388968547e-08
1347	1.74471184835e-08
1348	1.744498086e-08
1349	1.74255778161e-08
1350	1.74025572554e-08
1351	1.73859495652e-08
1352	1.73718083637e-08
1353	1.7361613544e-08
1354	1.73617779766e-08
1355	1.73650666281e-08
1356	1.73547073758e-08
1357	1.73279048659e-08
1358	1.73029111143e-08
1359	1.72928807272e-08
1360	1.72886054802e-08
1361	1.72800549863e-08
1362	1.72685447059e-08
1363	1.72558833976e-08
1364	1.72376313816e-08
1365	1.72108288717e-08
1366	1.71883016088e-08
1367	1.71786000868e-08
1368	1.71726805141e-08
1369	1.71570594194e-08
1370	1.71302569095e-08
1371	1.71029611018e-08
1372	1.70830647601e-08
1373	1.70649771768e-08
1374	1.70449164025e-08
1375	1.70241978979e-08
1376	1.70047948539e-08
1377	1.69825964561e-08
1378	1.69488877781e-08
1379	1.6910903853e-08
1380	1.68826214499e-08
1381	1.68620673779e-08
1382	1.68383890869e-08
1383	1.68127376051e-08
1384	1.67900459096e-08
1385	1.67637366974e-08
1386	1.67287125587e-08
1387	1.669368842e-08
1388	1.66635972586e-08
1389	1.66321906366e-08
1390	1.66037438009e-08
1391	1.6581216538e-08
1392	1.65562227864e-08
1393	1.65185677265e-08
1394	1.64797616385e-08
1395	1.64550967521e-08
1396	1.6433194333e-08
1397	1.64048790434e-08
1398	1.63751825202e-08
1399	1.6347344085e-08
1400	1.63158223602e-08
1401	1.62786441548e-08
1402	1.62500822163e-08
1403	1.62267327905e-08
1404	1.61928761231e-08
1405	1.61594140938e-08
1406	1.61364757495e-08
1407	1.61113011221e-08
1408	1.60726101369e-08
1409	1.60346590984e-08
1410	1.60076592694e-08
1411	1.59763348637e-08
1412	1.59393046475e-08
1413	1.59030472645e-08
1414	1.58623008722e-08
1415	1.58173285626e-08
1416	1.57864316816e-08
1417	1.57696924453e-08
1418	1.57433010169e-08
1419	1.5700926742e-08
1420	1.56597363817e-08
1421	1.56327694392e-08
1422	1.56049638906e-08
1423	1.55693806811e-08
1424	1.55309199016e-08
1425	1.54957971034e-08
1426	1.54651962009e-08
1427	1.54399558005e-08
1428	1.54166392612e-08
1429	1.53883404149e-08
1430	1.53636261987e-08
1431	1.53427761481e-08
1432	1.53097745301e-08
1433	1.52608065089e-08
1434	1.52159657454e-08
1435	1.51948361594e-08
1436	1.51839507228e-08
1437	1.51640379379e-08
1438	1.51440429366e-08
1439	1.51247385522e-08
1440	1.50916053881e-08
1441	1.50524539918e-08
1442	1.50272300346e-08
1443	1.50127106381e-08
1444	1.49917619279e-08
1445	1.49662091056e-08
1446	1.49457865797e-08
1447	1.49257586919e-08
1448	1.49062241019e-08
1449	1.48884324971e-08
1450	1.48684374959e-08
1451	1.48441343611e-08
1452	1.48211960168e-08
1453	1.4805443376e-08
1454	1.47922558834e-08
1455	1.47744313922e-08
1456	1.47530551573e-08
1457	1.47312349544e-08
1458	1.47136735553e-08
1459	1.47024263671e-08
1460	1.46901432537e-08
1461	1.46699673766e-08
1462	1.46476703193e-08
1463	1.46355351951e-08
1464	1.46332660256e-08
1465	1.46205060577e-08
1466	1.4595824728e-08
1467	1.45732810218e-08
1468	1.45625764611e-08
1469	1.45561471474e-08
1470	1.45454754732e-08
1471	1.45326497323e-08
1472	1.45191169313e-08
1473	1.45039891343e-08
1474	1.44910976203e-08
1475	1.44814125416e-08
1476	1.44711190623e-08
1477	1.44582768781e-08
1478	1.44439219143e-08
1479	1.44267387101e-08
1480	1.44079276234e-08
1481	1.43969106408e-08
1482	1.43927669398e-08
1483	1.43831640774e-08
1484	1.43681349399e-08
1485	1.43526618345e-08
1486	1.43368105342e-08
1487	1.43211072232e-08
1488	1.43092023047e-08
1489	1.43008655731e-08
1490	1.42906543101e-08
1491	1.42799990792e-08
1492	1.42716787908e-08
1493	1.42599054184e-08
1494	1.4241242321e-08
1495	1.42252265881e-08
1496	1.42194385614e-08
1497	1.42139629566e-08
1498	1.41994600034e-08
1499	1.41847268446e-08
1500	1.41812902038e-08
1501	1.41795965482e-08
1502	1.41642056591e-08
1503	1.41406589142e-08
1504	1.41282771412e-08
1505	1.41316480091e-08
1506	1.41350024336e-08
1507	1.41270110104e-08
1508	1.41115707915e-08
1509	1.40993698944e-08
1510	1.4092134861e-08
1511	1.40840447783e-08
1512	1.40751160894e-08
1513	1.40702488851e-08
1514	1.40688018785e-08
1515	1.40649870427e-08
1516	1.40564365488e-08
1517	1.40454195662e-08
1518	1.4034172378e-08
1519	1.40268386851e-08
1520	1.40268386851e-08
1521	1.40275128586e-08
1522	1.4020771123e-08
1523	1.40081591444e-08
1524	1.39978656652e-08
1525	1.39926695958e-08
1526	1.39896933661e-08
1527	1.39875721859e-08
1528	1.3986108736e-08
1529	1.39818170457e-08
1530	1.39737105197e-08
1531	1.39665905892e-08
1532	1.39621180231e-08
1533	1.39566753049e-08
1534	1.39480754811e-08
1535	1.39415146213e-08
1536	1.39403800366e-08
1537	1.3941235086e-08
1538	1.39403800366e-08
1539	1.3937979321e-08
1540	1.39326681488e-08
1541	1.39223746695e-08
1542	1.39108315027e-08
1543	1.39055203304e-08
1544	1.39071810995e-08
1545	1.39091214039e-08
1546	1.39060629579e-08
1547	1.38990581302e-08
1548	1.38915600047e-08
1549	1.38867421303e-08
1550	1.38845058472e-08
1551	1.3882894408e-08
1552	1.388027993e-08
1553	1.38749523146e-08
1554	1.38665169234e-08
1555	1.38593312198e-08
1556	1.38571935963e-08
1557	1.38568647312e-08
1558	1.38561576711e-08
1559	1.38535925229e-08
1560	1.38480182586e-08
1561	1.3840766782e-08
1562	1.38368204002e-08
1563	1.38366724108e-08
1564	1.38325451532e-08
1565	1.38228271879e-08
1566	1.38154770518e-08
1567	1.38151810732e-08
1568	1.38171213776e-08
1569	1.38145397861e-08
1570	1.38086859864e-08
1571	1.38043778529e-08
1572	1.38004479143e-08
1573	1.37944625686e-08
1574	1.37883456767e-08
1575	1.37847774898e-08
1576	1.37824425473e-08
1577	1.37774602402e-08
1578	1.37706034018e-08
1579	1.37644371802e-08
1580	1.37601948197e-08
1581	1.37585340507e-08
1582	1.37584518344e-08
1583	1.37546863284e-08
1584	1.37449519199e-08
1585	1.3732257725e-08
1586	1.37233948092e-08
1587	1.37209612071e-08
1588	1.37205172391e-08
1589	1.37167352899e-08
1590	1.37096975756e-08
1591	1.3705767637e-08
1592	1.37046330523e-08
1593	1.36980064194e-08
1594	1.36857068628e-08
1595	1.3674936529e-08
1596	1.36709243742e-08
1597	1.3670085768e-08
1598	1.36677672687e-08
1599	1.3663442692e-08
1600	1.36561912154e-08
1601	1.36471638669e-08
1602	1.36399123903e-08
1603	1.36369197174e-08
1604	1.3635998895e-08
1605	1.36307041661e-08
1606	1.36208875413e-08
1607	1.36117286468e-08
1608	1.36072396375e-08
1609	1.36049375814e-08
1610	1.36004814586e-08
1611	1.35938548258e-08
1612	1.35881490154e-08
1613	1.35839888712e-08
1614	1.35780857417e-08
1615	1.35699792157e-08
1616	1.35639609834e-08
1617	1.35610340836e-08
1618	1.35555420355e-08
1619	1.35455938647e-08
1620	1.35397236217e-08
1621	1.35384739341e-08
1622	1.35357279101e-08
1623	1.35293150397e-08
1624	1.35242998461e-08
1625	1.35204192373e-08
1626	1.35131842039e-08
1627	1.35028413949e-08
1628	1.34962312054e-08
1629	1.34934687381e-08
1630	1.34903280759e-08
1631	1.34870723109e-08
1632	1.34851155632e-08
1633	1.34809060893e-08
1634	1.34714841027e-08
1635	1.34603684605e-08
1636	1.34527552322e-08
1637	1.34500092082e-08
1638	1.34512588958e-08
1639	1.34516864205e-08
1640	1.34458819506e-08
1641	1.34353089359e-08
1642	1.34263309173e-08
1643	1.34221707731e-08
1644	1.34189150081e-08
1645	1.34141300201e-08
1646	1.34097725569e-08
1647	1.34060070509e-08
1648	1.34010411871e-08
1649	1.33939048133e-08
1650	1.33859956064e-08
1651	1.33782179455e-08
1652	1.33720188374e-08
1653	1.33692070403e-08
1654	1.3365737513e-08
1655	1.33593739723e-08
1656	1.33525006906e-08
1657	1.33455945224e-08
1658	1.3336567174e-08
1659	1.33267834357e-08
1660	1.332079809e-08
1661	1.33177725306e-08
1662	1.33161939778e-08
1663	1.33126093477e-08
1664	1.33015101488e-08
1665	1.32850668912e-08
1666	1.32755298018e-08
1667	1.32766150568e-08
1668	1.32785553612e-08
1669	1.32708599166e-08
1670	1.32585439167e-08
1671	1.3251160894e-08
1672	1.32474776043e-08
1673	1.32408345282e-08
1674	1.32302615136e-08
1675	1.32216123601e-08
1676	1.32169424749e-08
1677	1.32131769689e-08
1678	1.32083426512e-08
1679	1.32014529262e-08
1680	1.31916527447e-08
1681	1.31816552441e-08
1682	1.31737131507e-08
1683	1.31665438903e-08
1684	1.31612820479e-08
1685	1.31596212789e-08
1686	1.31567930386e-08
1687	1.31427669398e-08
1688	1.31216373538e-08
1689	1.31125277891e-08
1690	1.31170661282e-08
1691	1.31216373538e-08
1692	1.31152409266e-08
1693	1.30997678212e-08
1694	1.30836863153e-08
1695	1.30716169642e-08
1696	1.30634446651e-08
1697	1.30564398374e-08
1698	1.30515890764e-08
1699	1.30509806759e-08
1700	1.3049139031e-08
1701	1.30386153462e-08
1702	1.30205277628e-08
1703	1.30044462569e-08
1704	1.2996093082e-08
1705	1.29925742249e-08
1706	1.2990222839e-08
1707	1.29850760994e-08
1708	1.29730725213e-08
1709	1.29573527671e-08
1710	1.29472237204e-08
1711	1.29441488312e-08
1712	1.29386238967e-08
1713	1.2928050882e-08
1714	1.29180862679e-08
1715	1.29092891251e-08
1716	1.28954439022e-08
1717	1.28796254884e-08
1718	1.28722753522e-08
1719	1.28719136005e-08
1720	1.28670463963e-08
1721	1.28553552401e-08
1722	1.28411482656e-08
1723	1.28252969652e-08
1724	1.28099882924e-08
1725	1.28000894513e-08
1726	1.27966528105e-08
1727	1.27928708612e-08
1728	1.27807028506e-08
1729	1.2761513569e-08
1730	1.27449058788e-08
1731	1.27347439456e-08
1732	1.27259303595e-08
1733	1.27119864771e-08
1734	1.26984043463e-08
1735	1.26916790539e-08
1736	1.26864007682e-08
1737	1.26736901301e-08
1738	1.26515739486e-08
1739	1.26292768913e-08
1740	1.26185065576e-08
1741	1.2615217906e-08
1742	1.26109919888e-08
1743	1.26019975269e-08
1744	1.25901419382e-08
1745	1.25753594496e-08
1746	1.25570745472e-08
1747	1.25420454097e-08
1748	1.25324589905e-08
1749	1.25220339652e-08
1750	1.25098166248e-08
1751	1.25043081335e-08
1752	1.25037983925e-08
1753	1.24946230548e-08
1754	1.24721944514e-08
1755	1.24501275997e-08
1756	1.24421855063e-08
1757	1.244063984e-08
1758	1.24336843421e-08
1759	1.24217629803e-08
1760	1.24131960431e-08
1761	1.24044317868e-08
1762	1.23904550178e-08
1763	1.23765440219e-08
1764	1.23684539391e-08
1765	1.236174509e-08
1766	1.23525697523e-08
1767	1.23420625107e-08
1768	1.23309468685e-08
1769	1.23193543719e-08
1770	1.23113465055e-08
1771	1.23070877018e-08
1772	1.23020889514e-08
1773	1.22927985109e-08
1774	1.2280038543e-08
1775	1.22671799155e-08
1776	1.22583663295e-08
1777	1.22536471145e-08
1778	1.22502762467e-08
1779	1.22446526526e-08
1780	1.22360363856e-08
1781	1.22240821374e-08
1782	1.22118483537e-08
1783	1.22071620253e-08
1784	1.22082472803e-08
1785	1.22023934806e-08
1786	1.21869368184e-08
1787	1.21741604073e-08
1788	1.21728120601e-08
1789	1.21726805141e-08
1790	1.21662347571e-08
1791	1.21592792591e-08
1792	1.21550697852e-08
1793	1.2147012589e-08
1794	1.21352556598e-08
1795	1.21289907786e-08
1796	1.21303226825e-08
1797	1.21271984635e-08
1798	1.21167734382e-08
1799	1.21115773688e-08
1800	1.21128763862e-08
1801	1.21101961352e-08
1802	1.21019251766e-08


==> numericalresults/data/bone/en-SA-eta4.dat <==
1	1.0
2	0.285466462332
3	0.126795274865
4	0.061117615333
5	0.0319124166327
6	0.0131834475592
7	0.00693926847236
8	0.00396969836488
9	0.00269095555059
10	0.0019475887607
11	0.00149122258909
12	0.00122349018009
13	0.00110828542864
14	0.00104559550902
15	0.00100086327102
16	0.000961394519791
17	0.000915856562175
18	0.000885515463239
19	0.000861054473224
20	0.000840217577185
21	0.000817234836028
22	0.00079887593891
23	0.000785892342704
24	0.000777187282127
25	0.000769181059998
26	0.000763693944935
27	0.000759560109973
28	0.000755881753246
29	0.000752484576224
30	0.000749140017627
31	0.00074624929294
32	0.000743565753299
33	0.000740661874005
34	0.000737994777621
35	0.000735860442784
36	0.000734237493258
37	0.000732996027309
38	0.000731950236125
39	0.000730585445744
40	0.000728957563241
41	0.000727045212381
42	0.000724795774741
43	0.000722792985964
44	0.000720494218551
45	0.000718208605743
46	0.00071572731817
47	0.000712284100028
48	0.000707592838632
49	0.000702337573501
50	0.000698295820782
51	0.000694865757245
52	0.000691542574883
53	0.000688280232573
54	0.000684955405885
55	0.000682243912706
56	0.000679930346361
57	0.000677677620069
58	0.000675498888436
59	0.000673219852932
60	0.000670483694866
61	0.000666649127192
62	0.000662071324274
63	0.000656455951802
64	0.000649505386811
65	0.000640787171628
66	0.000629365684895
67	0.000613575224615
68	0.000597789697313
69	0.000583648495771
70	0.000572008313711
71	0.00056152080401
72	0.000552873294834
73	0.000546149646799
74	0.00053862850077
75	0.000529969481314
76	0.00052173634223
77	0.000514356608216
78	0.000509142451229
79	0.000504174943106
80	0.00049814191189
81	0.000491235743696
82	0.000484546626501
83	0.000478270235073
84	0.000472450966206
85	0.000467910982781
86	0.00046312106184
87	0.000458094357989
88	0.000452863757745
89	0.000447365132401
90	0.000442201949513
91	0.000436298820032
92	0.000429261105776
93	0.00042209184546
94	0.000415310646023
95	0.000409525907997
96	0.000404232823373
97	0.000398471105908
98	0.000393289835436
99	0.000389129691261
100	0.000385735802891
101	0.000382455372999
102	0.000379465988766
103	0.000376093476631
104	0.00037225397598
105	0.000368141517252
106	0.000364287217669
107	0.000361310988042
108	0.000358464660151
109	0.000355347018509
110	0.000351813362449
111	0.000348560886094
112	0.000345851037241
113	0.00034298497744
114	0.000340227443139
115	0.000337785619385
116	0.000335682526737
117	0.000333405135558
118	0.000330971533432
119	0.000328579039451
120	0.000326206277378
121	0.000324050566306
122	0.000321835659506
123	0.000319480985017
124	0.000317374603717
125	0.000315544469146
126	0.000313773530302
127	0.000311903931912
128	0.00030992251937
129	0.00030819268867
130	0.000306520409371
131	0.000304570239019
132	0.000302417816598
133	0.000300227574685
134	0.000298057064681
135	0.000295414633184
136	0.00029313559768
137	0.000290305713045
138	0.000287125587024
139	0.000284086873019
140	0.000281067890922
141	0.000277935450348
142	0.000274701061577
143	0.000271882687223
144	0.00026903307068
145	0.000266025598863
146	0.000263123363896
147	0.000260642076323
148	0.000258070350833
149	0.000255515068601
150	0.000253084755127
151	0.000250912600797
152	0.00024895256449
153	0.000246813296676
154	0.000244752956498
155	0.000242748523395
156	0.000240602678278
157	0.000238236493508
158	0.000235817690314
159	0.000233463015825
160	0.000231271129586
161	0.00022872900196
162	0.000226053683947
163	0.00022377958142
164	0.000221732395848
165	0.000219704942186
166	0.000217572251674
167	0.000215536576382
168	0.000213611070916
169	0.00021161979242
170	0.000209561096568
171	0.000207615859193
172	0.000205239808469
173	0.000202543114221
174	0.000199777358292
175	0.00019712506084
176	0.000194181717728
177	0.000190873334298
178	0.000187949723096
179	0.000184861679317
180	0.00018198246491
181	0.00017894539523
182	0.000176151685763
183	0.000172945250529
184	0.000169627001144
185	0.000166409055631
186	0.000163087353162
187	0.000159322669333
188	0.000155369216906
189	0.000152111972007
190	0.000149007320538
191	0.000145570515266
192	0.000142405517042
193	0.000139543896921
194	0.000136844900617
195	0.000134595791842
196	0.000132456688459
197	0.000130515068601
198	0.000128709598916
199	0.000126880286507
200	0.000125036832897
201	0.000123190583933
202	0.00012140122864
203	0.0001197741683
204	0.000118127540483
205	0.000116548001158
206	0.000114733816546
207	0.000112816368276
208	0.000111166451808
209	0.000109584939291
210	0.000107920881622
211	0.000106384094766
212	0.000104846156882
213	0.000103265466528
214	0.000101724239993
215	0.000100266874071
216	9.89249398177e-05
217	9.77469448427e-05
218	9.65395164367e-05
219	9.54460398058e-05
220	9.42900787961e-05
221	9.30625896158e-05
222	9.19275115432e-05
223	9.06314539786e-05
224	8.92138807403e-05
225	8.78449795446e-05
226	8.65872347703e-05
227	8.51126034281e-05
228	8.37506084005e-05
229	8.25242702482e-05
230	8.12265683579e-05
231	7.99282087373e-05
232	7.88376918928e-05
233	7.78024243939e-05
234	7.68814375354e-05
235	7.60477643747e-05
236	7.52014299057e-05
237	7.4330923848e-05
238	7.34824517555e-05
239	7.26938331207e-05
240	7.19116273563e-05
241	7.1134847867e-05
242	7.03669477368e-05
243	6.96467330536e-05
244	6.89797945251e-05
245	6.83378497481e-05
246	6.77610202712e-05
247	6.7246017443e-05
248	6.6722792986e-05
249	6.6191018035e-05
250	6.57135058341e-05
251	6.52305673582e-05
252	6.47142490693e-05
253	6.42026993252e-05
254	6.37220629053e-05
255	6.32165971665e-05
256	6.27415514542e-05
257	6.22563109223e-05
258	6.17817585077e-05
259	6.13465054789e-05
260	6.09316420895e-05
261	6.05772898881e-05
262	6.02556597693e-05
263	5.99679027612e-05
264	5.96803101856e-05
265	5.93803851669e-05
266	5.91097291467e-05
267	5.88635735803e-05
268	5.86011391889e-05
269	5.83564635157e-05
270	5.81111301122e-05
271	5.78723740118e-05
272	5.76313158552e-05
273	5.74035767374e-05
274	5.71917875794e-05
275	5.69842736684e-05
276	5.67892566332e-05
277	5.65990081427e-05
278	5.64049777029e-05
279	5.62194977571e-05
280	5.60646022705e-05
281	5.59110222444e-05
282	5.5749056157e-05
283	5.56030400295e-05
284	5.54759336482e-05
285	5.53341927676e-05
286	5.51756797643e-05
287	5.50265394178e-05
288	5.48754258804e-05
289	5.4710335574e-05
290	5.45421210487e-05
291	5.43867322643e-05
292	5.42134203291e-05
293	5.4017581131e-05
294	5.38363764322e-05
295	5.36679974743e-05
296	5.3483504124e-05
297	5.33026282903e-05
298	5.31439508544e-05
299	5.29754074639e-05
300	5.28030821242e-05
301	5.26542706429e-05
302	5.24863849827e-05
303	5.23038648233e-05
304	5.21290729949e-05
305	5.19723687499e-05
306	5.17965903261e-05
307	5.1614727897e-05
308	5.14404293663e-05
309	5.12768189532e-05
310	5.11044936134e-05
311	5.09481182336e-05
312	5.08057196227e-05
313	5.06725292361e-05
314	5.05388455518e-05
315	5.04081216538e-05
316	5.02866059801e-05
317	5.01506202397e-05
318	5.00059195727e-05
319	4.98585879846e-05
320	4.97155316434e-05
321	4.95581696681e-05
322	4.93878175193e-05
323	4.92145055841e-05
324	4.90364251043e-05
325	4.88568647312e-05
326	4.86874991778e-05
327	4.85132006472e-05
328	4.83431773636e-05
329	4.8170029861e-05
330	4.8000499875e-05
331	4.78347518384e-05
332	4.76543693024e-05
333	4.74619831884e-05
334	4.72598955524e-05
335	4.70490929899e-05
336	4.68198739789e-05
337	4.65743761428e-05
338	4.63140793749e-05
339	4.60123455978e-05
340	4.57012391639e-05
341	4.54103579368e-05
342	4.51051710757e-05
343	4.47550941212e-05
344	4.44329707047e-05
345	4.40860179692e-05
346	4.37449848064e-05
347	4.33751759429e-05
348	4.30107933543e-05
349	4.26589076415e-05
350	4.23251095121e-05
351	4.20204159486e-05
352	4.16981280996e-05
353	4.13593969929e-05
354	4.10415488233e-05
355	4.07526407872e-05
356	4.04361080782e-05
357	4.01213841277e-05
358	3.98124153172e-05
359	3.95481721675e-05
360	3.92641971086e-05
361	3.89382917429e-05
362	3.86469172181e-05
363	3.83550493955e-05
364	3.80572620003e-05
365	3.77801931096e-05
366	3.74681000802e-05
367	3.71331509228e-05
368	3.67972151699e-05
369	3.64731185625e-05
370	3.61480353596e-05
371	3.58086465226e-05
372	3.54704087136e-05
373	3.51295399834e-05
374	3.47913021745e-05
375	3.44528999329e-05
376	3.41059471974e-05
377	3.37627764112e-05
378	3.34324313658e-05
379	3.31259290441e-05
380	3.28138360147e-05
381	3.24940146542e-05
382	3.21852102764e-05
383	3.18803522804e-05
384	3.15664504926e-05
385	3.12693208277e-05
386	3.095541904e-05
387	3.06188255568e-05
388	3.0284369697e-05
389	2.99494205396e-05
390	2.95950683382e-05
391	2.92611057762e-05
392	2.89398045226e-05
393	2.86288625212e-05
394	2.83440652995e-05
395	2.80482510951e-05
396	2.77762796143e-05
397	2.75123653297e-05
398	2.72721293361e-05
399	2.70332088031e-05
400	2.67980702193e-05
401	2.6556518765e-05
402	2.63195714229e-05
403	2.60716070982e-05
404	2.58486365251e-05
405	2.56177731883e-05
406	2.53571475552e-05
407	2.51029347926e-05
408	2.48548060353e-05
409	2.46112813902e-05
410	2.43592062511e-05
411	2.41120640892e-05
412	2.38432168274e-05
413	2.35811113011e-05
414	2.33418619029e-05
415	2.31003104487e-05
416	2.2848070877e-05
417	2.26032307713e-05
418	2.23654612663e-05
419	2.21276917613e-05
420	2.18695326168e-05
421	2.16227193202e-05
422	2.13744261303e-05
423	2.11210355306e-05
424	2.08687959589e-05
425	2.06191873084e-05
426	2.03577395125e-05
427	2.01179968166e-05
428	1.98642773517e-05
429	1.96084202634e-05
430	1.93775569266e-05
431	1.91317302253e-05
432	1.88712690248e-05
433	1.86256067562e-05
434	1.8353799708e-05
435	1.8066371565e-05
436	1.77807521804e-05
437	1.75212775753e-05
438	1.72504571226e-05
439	1.69631934122e-05
440	1.66887554427e-05
441	1.64213058577e-05
442	1.61564378642e-05
443	1.5880931083e-05
444	1.56108012471e-05
445	1.53480544338e-05
446	1.50874781305e-05
447	1.48406648338e-05
448	1.45995737908e-05
449	1.43582525421e-05
450	1.41344926926e-05
451	1.39234434812e-05
452	1.36977926571e-05
453	1.34618976835e-05
454	1.32172548968e-05
455	1.29855693971e-05
456	1.27588662045e-05
457	1.25295320907e-05
458	1.23062819821e-05
459	1.21089464476e-05
460	1.19024684618e-05
461	1.17024197898e-05
462	1.15144404688e-05
463	1.13315914442e-05
464	1.11530505532e-05
465	1.09729639958e-05
466	1.08211433984e-05
467	1.06809317407e-05
468	1.05299990792e-05
469	1.03749227167e-05
470	1.02275253555e-05
471	1.00709197701e-05
472	9.91549809916e-06
473	9.76377616122e-06
474	9.60930819927e-06
475	9.46005274997e-06
476	9.3088076665e-06
477	9.16734632131e-06
478	9.03453412963e-06
479	8.90269209014e-06
480	8.77132690512e-06
481	8.63979728752e-06
482	8.50946802773e-06
483	8.37093358239e-06
484	8.2329253213e-06
485	8.09243412831e-06
486	7.95047948539e-06
487	7.7991686289e-06
488	7.66045330773e-06
489	7.51280929768e-06
490	7.36884857733e-06
491	7.2200699825e-06
492	7.07681632224e-06
493	6.92884344703e-06
494	6.7768090872e-06
495	6.62564622002e-06
496	6.48898630606e-06
497	6.36396821847e-06
498	6.23674673437e-06
499	6.10539799261e-06
500	5.96880385167e-06
501	5.84034912325e-06
502	5.71963916916e-06
503	5.59409489733e-06
504	5.46883016088e-06
505	5.34259527223e-06
506	5.20932266933e-06
507	5.08144345493e-06
508	4.95997711099e-06
509	4.844890751e-06
510	4.73421118405e-06
511	4.62751088544e-06
512	4.51635446402e-06
513	4.41052565806e-06
514	4.31071508439e-06
515	4.21302569095e-06
516	4.12329483419e-06
517	4.04124297873e-06
518	3.95652731554e-06
519	3.87128546811e-06
520	3.7935581894e-06
521	3.72166826714e-06
522	3.65329720202e-06
523	3.58569896999e-06
524	3.51841315987e-06
525	3.44469803602e-06
526	3.36720096292e-06
527	3.30044133703e-06
528	3.2360659835e-06
529	3.16905970876e-06
530	3.1055887344e-06
531	3.0455050711e-06
532	2.98349754667e-06
533	2.92229574185e-06
534	2.86691485023e-06
535	2.80911679975e-06
536	2.75006906168e-06
537	2.68885081361e-06
538	2.63195714229e-06
539	2.57924005841e-06
540	2.53140662203e-06
541	2.48807863824e-06
542	2.44453689209e-06
543	2.40513884687e-06
544	2.36481997922e-06
545	2.3247970902e-06
546	2.28720780331e-06
547	2.25154237756e-06
548	2.21640313606e-06
549	2.17952090925e-06
550	2.14734145411e-06
551	2.1139123114e-06
552	2.08077914732e-06
553	2.04981649325e-06
554	2.01898538523e-06
555	1.98874623449e-06
556	1.95959233876e-06
557	1.93149081151e-06
558	1.90384969547e-06
559	1.8781982136e-06
560	1.85331956485e-06
561	1.82906575988e-06
562	1.80510793354e-06
563	1.78059103645e-06
564	1.75574527421e-06
565	1.73086662545e-06
566	1.70664570699e-06
567	1.68219458293e-06
568	1.65996329865e-06
569	1.63580322025e-06
570	1.61131920967e-06
571	1.58819834515e-06
572	1.56521067102e-06
573	1.54144851945e-06
574	1.51722266802e-06
575	1.49476117813e-06
576	1.4719017614e-06
577	1.44861317565e-06
578	1.4258540628e-06
579	1.40258849761e-06
580	1.38145562294e-06
581	1.36011556321e-06
582	1.33745346558e-06
583	1.31401853484e-06
584	1.29326549941e-06
585	1.27454485063e-06
586	1.25548547074e-06
587	1.23612189058e-06
588	1.21557275155e-06
589	1.19589839382e-06
590	1.17863790631e-06
591	1.16192497928e-06
592	1.14490291901e-06
593	1.12936568489e-06
594	1.11374623449e-06
595	1.09801496994e-06
596	1.08290526053e-06
597	1.06830858075e-06
598	1.05389935411e-06
599	1.03929116405e-06
600	1.02575671872e-06
601	1.01158263066e-06
602	9.9707145582e-07
603	9.83504123969e-07
604	9.70056827898e-07
605	9.5720971073e-07
606	9.45513621595e-07
607	9.34421000013e-07
608	9.23599692182e-07
609	9.13094094897e-07
610	9.03290624712e-07
611	8.93899880293e-07
612	8.85053407701e-07
613	8.7621022376e-07
614	8.6701350978e-07
615	8.58454794196e-07
616	8.50361422802e-07
617	8.42366710954e-07
618	8.34513411121e-07
619	8.27176429577e-07
620	8.194990726e-07
621	8.12310080375e-07
622	8.05683447559e-07
623	7.99466251858e-07
624	7.93272076718e-07
625	7.87521869533e-07
626	7.81996934977e-07
627	7.76669319512e-07
628	7.71516002578e-07
629	7.66175232508e-07
630	7.61138662703e-07
631	7.56153066996e-07
632	7.51205290783e-07
633	7.4649758613e-07
634	7.42515029137e-07
635	7.38442034228e-07
636	7.34487430774e-07
637	7.30807429722e-07
638	7.26951485813e-07
639	7.23223799313e-07
640	7.19770715216e-07
641	7.16283100278e-07
642	7.12644207369e-07
643	7.09312803378e-07
644	7.05604848788e-07
645	7.01947868296e-07
646	6.98302398085e-07
647	6.94642128941e-07
648	6.90616819479e-07
649	6.86558623502e-07
650	6.82691169313e-07
651	6.79167379208e-07
652	6.75835975217e-07
653	6.72252989384e-07
654	6.68553256423e-07
655	6.64996579802e-07
656	6.61721082887e-07
657	6.58445585972e-07
658	6.55166800405e-07
659	6.518600613e-07
660	6.48772017522e-07
661	6.45504742235e-07
662	6.42013838646e-07
663	6.38457162025e-07
664	6.34925150291e-07
665	6.3134545311e-07
666	6.27892369013e-07
667	6.24315960484e-07
668	6.20792170378e-07
669	6.17330864652e-07
670	6.14149094305e-07
671	6.10867020087e-07
672	6.07690182717e-07
673	6.0445414962e-07
674	6.01219760849e-07
675	5.98143227351e-07
676	5.95175219353e-07
677	5.92312448204e-07
678	5.89308265039e-07
679	5.86210355306e-07
680	5.83243991634e-07
681	5.80315447454e-07
682	5.77510227706e-07
683	5.74808600481e-07
684	5.72166168984e-07
685	5.69370815191e-07
686	5.66519554322e-07
687	5.63711045923e-07
688	5.60986398137e-07
689	5.58253528723e-07
690	5.55606164248e-07
691	5.52881516463e-07
692	5.50145358397e-07
693	5.47575277233e-07
694	5.44906536524e-07
695	5.42065141609e-07
696	5.39200726134e-07
697	5.3625080572e-07
698	5.3333377182e-07
699	5.30584459148e-07
700	5.27904208158e-07
701	5.25100632737e-07
702	5.22410515792e-07
703	5.19955537431e-07
704	5.17332837843e-07
705	5.15009405543e-07
706	5.12653086728e-07
707	5.10142201292e-07
708	5.07836856575e-07
709	5.05556176745e-07
710	5.03124218945e-07
711	5.00920822426e-07
712	4.98617122035e-07
713	4.96042107894e-07
714	4.9350326892e-07
715	4.91053223536e-07
716	4.88703482024e-07
717	4.86307699391e-07
718	4.83985911417e-07
719	4.81618082322e-07
720	4.7933411384e-07
721	4.7715044923e-07
722	4.74991449506e-07
723	4.72893289835e-07
724	4.70678383036e-07
725	4.68432234047e-07
726	4.66261724043e-07
727	4.64232626054e-07
728	4.62025940883e-07
729	4.59723884818e-07
730	4.57430050382e-07
731	4.55030979097e-07
732	4.52556268828e-07
733	4.50081558558e-07
734	4.47652889409e-07
735	4.45161735882e-07
736	4.42499572475e-07
737	4.39641734303e-07
738	4.36833225904e-07
739	4.34028006156e-07
740	4.31206343151e-07
741	4.28267933017e-07
742	4.24908575488e-07
743	4.21588681777e-07
744	4.18714400347e-07
745	4.15790789145e-07
746	4.12706034018e-07
747	4.09512753391e-07
748	4.06233967824e-07
749	4.02902563833e-07
750	3.99834251963e-07
751	3.96839934753e-07
752	3.93697628225e-07
753	3.90547100067e-07
754	3.87381772978e-07
755	3.84140806904e-07
756	3.81039608519e-07
757	3.78073244847e-07
758	3.7520554072e-07
759	3.72148739131e-07
760	3.68901195754e-07
761	3.65459621937e-07
762	3.61995027559e-07
763	3.58650468962e-07
764	3.55315776319e-07
765	3.51954774464e-07
766	3.48398097844e-07
767	3.4501736408e-07
768	3.41970428446e-07
769	3.39041884266e-07
770	3.36054144359e-07
771	3.33058182823e-07
772	3.30067154264e-07
773	3.27294821032e-07
774	3.24668832792e-07
775	3.21960628264e-07
776	3.19028795433e-07
777	3.16045988503e-07
778	3.13272010945e-07
779	3.10555584788e-07
780	3.07625396283e-07
781	3.04443625936e-07
782	3.01347360528e-07
783	2.98542140781e-07
784	2.95873400071e-07
785	2.93331272445e-07
786	2.90632933872e-07
787	2.87890198503e-07
788	2.85329983294e-07
789	2.82832252463e-07
790	2.80260526974e-07
791	2.77942027651e-07
792	2.75643260238e-07
793	2.73235967324e-07
794	2.70772767334e-07
795	2.6814842342e-07
796	2.6544515187e-07
797	2.6300168379e-07
798	2.60599323853e-07
799	2.58254515319e-07
800	2.55875175943e-07
801	2.53559965272e-07
802	2.51146095055e-07
803	2.48738802142e-07
804	2.4635781844e-07
805	2.4380582486e-07
806	2.41382088688e-07
807	2.3909318723e-07
808	2.36888146384e-07
809	2.3456635841e-07
810	2.3213440061e-07
811	2.29820834265e-07
812	2.27625659375e-07
813	2.25376221734e-07
814	2.22906444442e-07
815	2.20431734172e-07
816	2.18034307213e-07
817	2.15597416435e-07
818	2.13267406833e-07
819	2.10888067457e-07
820	2.08539970271e-07
821	2.06395769479e-07
822	2.04259790316e-07
823	2.02146831713e-07
824	2.0001085255e-07
825	1.97860074455e-07
826	1.95865507307e-07
827	1.93913692629e-07
828	1.91901037898e-07
829	1.89947578895e-07
830	1.87985898262e-07
831	1.85879516963e-07
832	1.83751759429e-07
833	1.81745682001e-07
834	1.79803733277e-07
835	1.77962088425e-07
836	1.76189505255e-07
837	1.74337994449e-07
838	1.72331917021e-07
839	1.70360370434e-07
840	1.68448019574e-07
841	1.66682013707e-07
842	1.64937384075e-07
843	1.63043120799e-07
844	1.61119259659e-07
845	1.59170075902e-07
846	1.57263644615e-07
847	1.55452255357e-07
848	1.53497645326e-07
849	1.51454735e-07
850	1.49589082992e-07
851	1.47827681238e-07
852	1.46086669122e-07
853	1.44375912601e-07
854	1.42652330338e-07
855	1.40966074271e-07
856	1.39323392836e-07
857	1.37561168918e-07
858	1.35740571436e-07
859	1.33963713019e-07
860	1.3228058117e-07
861	1.30685585183e-07
862	1.28985187914e-07
863	1.27273938094e-07
864	1.25507932227e-07
865	1.23895013089e-07
866	1.2249207435e-07
867	1.21099165998e-07
868	1.1970395559e-07
869	1.18312198266e-07
870	1.16962864547e-07
871	1.15712848104e-07
872	1.14524165011e-07
873	1.13298320157e-07
874	1.12050112472e-07
875	1.10725114774e-07
876	1.09503380734e-07
877	1.08357450111e-07
878	1.07244570436e-07
879	1.06069864113e-07
880	1.04823465186e-07
881	1.03576737395e-07
882	1.02259796893e-07
883	1.00883002933e-07
884	9.95246254226e-08
885	9.8198312264e-08
886	9.68825227904e-08
887	9.5505728831e-08
888	9.40056104395e-08
889	9.26179639301e-08
890	9.13008589958e-08
891	8.99549783607e-08
892	8.8651192465e-08
893	8.72480892935e-08
894	8.58758994462e-08
895	8.47000420947e-08
896	8.35649640222e-08
897	8.23636196214e-08
898	8.11182072903e-08
899	7.98782212342e-08
900	7.86650376879e-08
901	7.75755074389e-08
902	7.65180415422e-08
903	7.54239071811e-08
904	7.43476959707e-08
905	7.31882818769e-08
906	7.19653968087e-08
907	7.08781686157e-08
908	6.9874636604e-08
909	6.87841197595e-08
910	6.76806127416e-08
911	6.67017456162e-08
912	6.58460384904e-08
913	6.50454162775e-08
914	6.41816519554e-08
915	6.32927294492e-08
916	6.24676067825e-08
917	6.17465699365e-08
918	6.10598994988e-08
919	6.02872308239e-08
920	5.95311698391e-08
921	5.88806745682e-08
922	5.82726029019e-08
923	5.76452926242e-08
924	5.69318196767e-08
925	5.62395585314e-08
926	5.56025467317e-08
927	5.49768807798e-08
928	5.4318986043e-08
929	5.37135452979e-08
930	5.31939383575e-08
931	5.26432536603e-08
932	5.20825385759e-08
933	5.15354713953e-08
934	5.09979413041e-08
935	5.03895407727e-08
936	4.98247148739e-08
937	4.93687433405e-08
938	4.89584840632e-08
939	4.84844249464e-08
940	4.79293005696e-08
941	4.74243281285e-08
942	4.70002565148e-08
943	4.65707586261e-08
944	4.60889711783e-08
945	4.56632552388e-08
946	4.5278811876e-08
947	4.48430655494e-08
948	4.43930135887e-08
949	4.39955800524e-08
950	4.3598146516e-08
951	4.31406950894e-08
952	4.27069219537e-08
953	4.23071863613e-08
954	4.19340888462e-08
955	4.15530985675e-08
956	4.11333022008e-08
957	4.07485299728e-08
958	4.03986174509e-08
959	4.000217051e-08
960	3.96012838896e-08
961	3.92859022087e-08
962	3.90210013286e-08
963	3.87330798879e-08
964	3.83925400229e-08
965	3.80255265131e-08
966	3.76922216814e-08
967	3.741893474e-08
968	3.71791920441e-08
969	3.69128112709e-08
970	3.65872347703e-08
971	3.62659335166e-08
972	3.59816295926e-08
973	3.5677758192e-08
974	3.53238992883e-08
975	3.50078598771e-08
976	3.47896578487e-08
977	3.46199634302e-08
978	3.44078454071e-08
979	3.41399847407e-08
980	3.38662045015e-08
981	3.36223509912e-08
982	3.34279916863e-08
983	3.32564885095e-08
984	3.30703508333e-08
985	3.28746760678e-08
986	3.26936358016e-08
987	3.25400557755e-08
988	3.23624685934e-08
989	3.21597232271e-08
990	3.19957839487e-08
991	3.18787079546e-08
992	3.17603164998e-08
993	3.16131493442e-08
994	3.14694352728e-08
995	3.13411778634e-08
996	3.12339678238e-08
997	3.11320196267e-08
998	3.10187255818e-08
999	3.08914547679e-08
1000	3.07761875321e-08
1001	3.07030150357e-08
1002	3.06579605099e-08
1003	3.05726200029e-08
1004	3.04239729541e-08
1005	3.03070613925e-08
1006	3.02532919402e-08
1007	3.02013312461e-08
1008	3.0099383049e-08
1009	2.99964482564e-08
1010	2.99361015009e-08
1011	2.98805232902e-08
1012	2.97992935977e-08
1013	2.9711486602e-08
1014	2.96481800602e-08
1015	2.95972059617e-08
1016	2.95334061222e-08
1017	2.94663176311e-08
1018	2.94123837462e-08
1019	2.93622318105e-08
1020	2.93114221445e-08
1021	2.92459779792e-08
1022	2.91672147753e-08
1023	2.91042370986e-08
1024	2.90654310107e-08
1025	2.90409305568e-08
1026	2.90119904234e-08
1027	2.89713755772e-08
1028	2.89205659112e-08
1029	2.88630145095e-08
1030	2.88064497034e-08
1031	2.87571199305e-08
1032	2.8719300438e-08
1033	2.86862494903e-08
1034	2.86527052447e-08
1035	2.86199831621e-08
1036	2.85864389166e-08
1037	2.85413843907e-08
1038	2.8483504124e-08
1039	2.84292413739e-08
1040	2.83886265276e-08
1041	2.83557400124e-08
1042	2.83157828964e-08
1043	2.82712216683e-08
1044	2.82302779568e-08
1045	2.81919651666e-08
1046	2.81539812415e-08
1047	2.8113859693e-08
1048	2.80683118694e-08
1049	2.80137202541e-08
1050	2.79609373972e-08
1051	2.79324905616e-08
1052	2.79121009221e-08
1053	2.78634288796e-08
1054	2.77866388666e-08
1055	2.77119864771e-08
1056	2.76583814573e-08
1057	2.76226995883e-08
1058	2.75911285337e-08
1059	2.75542956366e-08
1060	2.75054591615e-08
1061	2.74357397493e-08
1062	2.73474394559e-08
1063	2.72662097633e-08
1064	2.72283902709e-08
1065	2.7217866586e-08
1066	2.71772517397e-08
1067	2.70993106986e-08
1068	2.70256449046e-08
1069	2.69740130757e-08
1070	2.69287941173e-08
1071	2.68781488838e-08
1072	2.68311211671e-08
1073	2.67933016746e-08
1074	2.67438074692e-08
1075	2.66684973493e-08
1076	2.65943382575e-08
1077	2.65404043726e-08
1078	2.65011049869e-08
1079	2.64576947868e-08
1080	2.64078717163e-08
1081	2.63559110222e-08
1082	2.63069101146e-08
1083	2.62541272577e-08
1084	2.61919717439e-08
1085	2.6129487365e-08
1086	2.60696339073e-08
1087	2.60091227193e-08
1088	2.59540378063e-08
1089	2.59089832805e-08
1090	2.58672174062e-08
1091	2.58233139084e-08
1092	2.57705310514e-08
1093	2.57008116392e-08
1094	2.5623692761e-08
1095	2.5563181573e-08
1096	2.55214156987e-08
1097	2.54729080888e-08
1098	2.54112458727e-08
1099	2.53568186901e-08
1100	2.53111064339e-08
1101	2.52630921217e-08
1102	2.5211789158e-08
1103	2.51588418685e-08
1104	2.50925755403e-08
1105	2.50184164485e-08
1106	2.49542877439e-08
1107	2.49131795998e-08
1108	2.48725647535e-08
1109	2.48049829648e-08
1110	2.47232599745e-08
1111	2.46523895342e-08
1112	2.46019087333e-08
1113	2.45642536734e-08
1114	2.45053868112e-08
1115	2.44116602428e-08
1116	2.43167826464e-08
1117	2.42501874531e-08
1118	2.41997066523e-08
1119	2.41291650772e-08
1120	2.40285323406e-08
1121	2.3927899604e-08
1122	2.38706770676e-08
1123	2.3819702969e-08
1124	2.37210434234e-08
1125	2.35876886042e-08
1126	2.34860692722e-08
1127	2.34097725569e-08
1128	2.33318315158e-08
1129	2.32609610755e-08
1130	2.31955169102e-08
1131	2.31108341336e-08
1132	2.30024730659e-08
1133	2.28987161104e-08
1134	2.28071271656e-08
1135	2.2721622226e-08
1136	2.26466409713e-08
1137	2.25820189689e-08
1138	2.25060511188e-08
1139	2.24065694103e-08
1140	2.23179402518e-08
1141	2.22626909062e-08
1142	2.22015219879e-08
1143	2.21092753128e-08
1144	2.20137399861e-08
1145	2.19486246859e-08
1146	2.19015969692e-08
1147	2.18430589721e-08
1148	2.17652823636e-08
1149	2.1692603165e-08
1150	2.16251858088e-08
1151	2.15531643405e-08
1152	2.14873913101e-08
1153	2.14375682395e-08
1154	2.13865941409e-08
1155	2.13203278128e-08
1156	2.12425512043e-08
1157	2.11892750497e-08
1158	2.11498112314e-08
1159	2.10911088017e-08
1160	2.10105368395e-08
1161	2.09365421802e-08
1162	2.08826082953e-08
1163	2.08530104316e-08
1164	2.08319630619e-08
1165	2.07929925413e-08
1166	2.07359344374e-08
1167	2.06859469343e-08
1168	2.06443454926e-08
1169	2.05963311804e-08
1170	2.05552230363e-08
1171	2.05427261606e-08
1172	2.05290782568e-08
1173	2.04864902196e-08
1174	2.04381470422e-08
1175	2.04144687512e-08
1176	2.04110156671e-08
1177	2.03949012747e-08
1178	2.03595482708e-08
1179	2.03334034912e-08
1180	2.03171246662e-08
1181	2.02901577237e-08
1182	2.02546402873e-08
1183	2.02311264289e-08
1184	2.022800221e-08
1185	2.02240558281e-08
1186	2.02010352675e-08
1187	2.01684776174e-08
1188	2.01489101409e-08
1189	2.01357555348e-08
1190	2.01207921704e-08
1191	2.01033623173e-08
1192	2.0088727818e-08
1193	2.00793551612e-08
1194	2.00675160157e-08
1195	2.00466330786e-08
1196	2.00211460293e-08
1197	2.00055249346e-08
1198	2.00017429853e-08
1199	2.00004275247e-08
1200	1.99905615701e-08
1201	1.99747760428e-08
1202	1.99558662966e-08
1203	1.993629882e-08
1204	1.99234730791e-08
1205	1.99198555624e-08
1206	1.99206777253e-08
1207	1.99154158829e-08
1208	1.98984793275e-08
1209	1.98794051487e-08
1210	1.98670727055e-08
1211	1.98614819979e-08
1212	1.98603309699e-08
1213	1.98593443744e-08
1214	1.98537536668e-08
1215	1.98422433865e-08
1216	1.98289243479e-08
1217	1.98160986069e-08
1218	1.9807548113e-08
1219	1.98042594615e-08
1220	1.98055749221e-08
1221	1.98080414107e-08
1222	1.98062326524e-08
1223	1.97976821584e-08
1224	1.9782718794e-08
1225	1.97674265644e-08
1226	1.97596982333e-08
1227	1.97611781265e-08
1228	1.97638090477e-08
1229	1.97620002894e-08
1230	1.97562451492e-08
1231	1.97473657901e-08
1232	1.97381575659e-08
1233	1.97301003696e-08
1234	1.97241807969e-08
1235	1.97212210105e-08
1236	1.97194122522e-08
1237	1.97169457636e-08
1238	1.97126705166e-08
1239	1.97051066181e-08
1240	1.96939252029e-08
1241	1.96840592483e-08
1242	1.96814283271e-08
1243	1.96825793552e-08
1244	1.96801128665e-08
1245	1.96732066983e-08
1246	1.96638340415e-08
1247	1.96523237612e-08
1248	1.96391691551e-08
1249	1.96301253634e-08
1250	1.96306186611e-08
1251	1.96320985543e-08
1252	1.96250279535e-08
1253	1.96125310778e-08
1254	1.96025006906e-08
1255	1.9594607927e-08
1256	1.9584906405e-08
1257	1.95738894224e-08
1258	1.95648456307e-08
1259	1.95581038951e-08
1260	1.9549224536e-08
1261	1.95391941488e-08
1262	1.95326168458e-08
1263	1.95266972731e-08
1264	1.95127205041e-08
1265	1.94944684881e-08
1266	1.94850958313e-08
1267	1.94847669662e-08
1268	1.94809850169e-08
1269	1.94660216525e-08
1270	1.94474407714e-08
1271	1.94357660585e-08
1272	1.94259001039e-08
1273	1.94071547902e-08
1274	1.93885739092e-08
1275	1.93806811455e-08
1276	1.93864362857e-08
1277	1.93867651508e-08
1278	1.9366539944e-08
1279	1.93387508386e-08
1280	1.93181967666e-08
1281	1.93042199976e-08
1282	1.9292051987e-08
1283	1.92838303582e-08
1284	1.92787329483e-08
1285	1.92670582354e-08
1286	1.92504505453e-08
1287	1.92404201581e-08
1288	1.92374603717e-08
1289	1.92238124679e-08
1290	1.91993120141e-08
1291	1.91769491838e-08
1292	1.91682342572e-08
1293	1.91586971678e-08
1294	1.91373209329e-08
1295	1.91212065405e-08
1296	1.91203843776e-08
1297	1.91195622147e-08
1298	1.91009813336e-08
1299	1.90690814139e-08
1300	1.90457319881e-08
1301	1.90398124153e-08
1302	1.90314263539e-08
1303	1.90075836304e-08
1304	1.89801233902e-08
1305	1.89669687841e-08
1306	1.89679553796e-08
1307	1.8962364672e-08
1308	1.89365487575e-08
1309	1.8906128731e-08
1310	1.88877122825e-08
1311	1.88735710809e-08
1312	1.88497283574e-08
1313	1.88221036846e-08
1314	1.88105934043e-08
1315	1.88076336179e-08
1316	1.87921769558e-08
1317	1.87586327102e-08
1318	1.87198266223e-08
1319	1.86869401071e-08
1320	1.86660571699e-08
1321	1.86542180244e-08
1322	1.86404056881e-08
1323	1.86173851274e-08
1324	1.85907470501e-08
1325	1.85664110288e-08
1326	1.85369775977e-08
1327	1.84975137794e-08
1328	1.84514726582e-08
1329	1.84120088399e-08
1330	1.83901393073e-08
1331	1.83870150883e-08
1332	1.83868506558e-08
1333	1.83531419777e-08
1334	1.82893421381e-08
1335	1.82365592812e-08
1336	1.82114010971e-08
1337	1.81943001092e-08
1338	1.8154014128e-08
1339	1.81109327931e-08
1340	1.80903787211e-08
1341	1.80745931938e-08
1342	1.80334850498e-08
1343	1.79685341822e-08
1344	1.79201910049e-08
1345	1.78961838488e-08
1346	1.78687236086e-08
1347	1.78258067062e-08
1348	1.77799300175e-08
1349	1.77376708454e-08
1350	1.76977137295e-08
1351	1.76620318605e-08
1352	1.76283231824e-08
1353	1.75860640103e-08
1354	1.75347610466e-08
1355	1.74867467344e-08
1356	1.74556689775e-08
1357	1.74270577093e-08
1358	1.73913758403e-08
1359	1.73510898591e-08
1360	1.73047198727e-08
1361	1.72530880438e-08
1362	1.72121443323e-08
1363	1.71836974967e-08
1364	1.71514687118e-08
1365	1.71097028374e-08
1366	1.7067608098e-08
1367	1.70250200608e-08
1368	1.69832541865e-08
1369	1.69459279917e-08
1370	1.69161656954e-08
1371	1.68867322643e-08
1372	1.68513792604e-08
1373	1.68184927452e-08
1374	1.6789881477e-08
1375	1.67518975519e-08
1376	1.66984569647e-08
1377	1.66491271919e-08
1378	1.66247911706e-08
1379	1.66150896486e-08
1380	1.65971664978e-08
1381	1.65675686342e-08
1382	1.65343532538e-08
1383	1.64948894355e-08
1384	1.6451643668e-08
1385	1.64127224773e-08
1386	1.63842756416e-08
1387	1.63650534735e-08
1388	1.635277036e-08
1389	1.63441540931e-08
1390	1.63215446138e-08
1391	1.62742866915e-08
1392	1.62178369881e-08
1393	1.61813000697e-08
1394	1.61609104303e-08
1395	1.61383667241e-08
1396	1.61153297202e-08
1397	1.61019284653e-08
1398	1.60905168445e-08
1399	1.60575316697e-08
1400	1.60077414857e-08
1401	1.59600560386e-08
1402	1.59205593339e-08
1403	1.58918822926e-08
1404	1.58796649522e-08
1405	1.58735480604e-08
1406	1.58555098068e-08
1407	1.58174929952e-08
1408	1.57707941436e-08
1409	1.57286171878e-08
1410	1.56894822347e-08
1411	1.56592759705e-08
1412	1.56459404886e-08
1413	1.56419612202e-08
1414	1.56243504913e-08
1415	1.55777831858e-08
1416	1.55260198108e-08
1417	1.54894828924e-08
1418	1.54714775254e-08
1419	1.54579611676e-08
1420	1.54415014667e-08
1421	1.54206349728e-08
1422	1.53925827754e-08
1423	1.53617023376e-08
1424	1.53369716781e-08
1425	1.53227153738e-08
1426	1.5311813494e-08
1427	1.52946138465e-08
1428	1.52710835449e-08
1429	1.52499046291e-08
1430	1.52343493074e-08
1431	1.52211947013e-08
1432	1.52036333022e-08
1433	1.51844769071e-08
1434	1.51796919191e-08
1435	1.51808593904e-08
1436	1.51681651955e-08
1437	1.51382220234e-08
1438	1.51144779595e-08
1439	1.51102027125e-08
1440	1.51081801918e-08
1441	1.50939732172e-08
1442	1.5073402702e-08
1443	1.50656085979e-08
1444	1.50629941199e-08
1445	1.50522402294e-08
1446	1.50320643523e-08
1447	1.5017808048e-08
1448	1.50114445073e-08
1449	1.50014634499e-08
1450	1.49863356529e-08
1451	1.49749404754e-08
1452	1.49695799734e-08
1453	1.49606348413e-08
1454	1.49428925663e-08
1455	1.49251338481e-08
1456	1.49176192794e-08
1457	1.4916254489e-08
1458	1.49095456399e-08
1459	1.48940067615e-08
1460	1.48754094371e-08
1461	1.48608571541e-08
1462	1.4852487536e-08
1463	1.48453511622e-08
1464	1.48309961983e-08
1465	1.48132868099e-08
1466	1.4797780818e-08
1467	1.47885232639e-08
1468	1.47810415817e-08
1469	1.47707974322e-08
1470	1.4757823702e-08
1471	1.47454912588e-08
1472	1.47344085031e-08
1473	1.47235723964e-08
1474	1.47112235099e-08
1475	1.46957668478e-08
1476	1.46789125087e-08
1477	1.46645246583e-08
1478	1.46553328773e-08
1479	1.46514358253e-08
1480	1.46451709441e-08
1481	1.46310955156e-08
1482	1.46147015878e-08
1483	1.46029775451e-08
1484	1.45955780792e-08
1485	1.45852023836e-08
1486	1.45675916547e-08
1487	1.45448341862e-08
1488	1.45263355214e-08
1489	1.45226686749e-08
1490	1.45278811876e-08
1491	1.45257928939e-08
1492	1.45066858285e-08
1493	1.44870361357e-08
1494	1.4476775543e-08
1495	1.44672220103e-08
1496	1.44512391639e-08
1497	1.4434072403e-08
1498	1.44259329904e-08
1499	1.44253081466e-08
1500	1.44246668596e-08
1501	1.44168563122e-08
1502	1.44002486221e-08
1503	1.43792341388e-08
1504	1.43661946356e-08
1505	1.43673621068e-08
1506	1.43669674687e-08
1507	1.43514943633e-08
1508	1.43329134822e-08
1509	1.43263032926e-08
1510	1.43261553033e-08
1511	1.43166017706e-08
1512	1.42999283074e-08
1513	1.42909996185e-08
1514	1.4285540457e-08
1515	1.42747043502e-08
1516	1.42657921046e-08
1517	1.42635558216e-08
1518	1.42608426841e-08
1519	1.42509767295e-08
1520	1.42371972796e-08
1521	1.42270024599e-08
1522	1.4221707731e-08
1523	1.42171529486e-08
1524	1.4210920954e-08
1525	1.42012029887e-08
1526	1.41914356937e-08
1527	1.41888047725e-08
1528	1.41889198753e-08
1529	1.41799911864e-08
1530	1.4162923085e-08
1531	1.41519389889e-08
1532	1.41517416698e-08
1533	1.41512483721e-08
1534	1.41440791118e-08
1535	1.41339500651e-08
1536	1.41260737447e-08
1537	1.41194635552e-08
1538	1.4114218156e-08
1539	1.41130177982e-08
1540	1.41102717742e-08
1541	1.40994685539e-08
1542	1.40857548771e-08
1543	1.40803614886e-08
1544	1.40819400413e-08
1545	1.40792762336e-08
1546	1.40717123351e-08
1547	1.4066664255e-08
1548	1.40663847196e-08
1549	1.40621916889e-08
1550	1.40517173338e-08
1551	1.40429695208e-08
1552	1.40397630855e-08
1553	1.40397959721e-08
1554	1.40393191176e-08
1555	1.40360304661e-08
1556	1.40291571844e-08
1557	1.40227114274e-08
1558	1.40198503006e-08
1559	1.40177455636e-08
1560	1.40126481538e-08
1561	1.40070081164e-08
1562	1.40049527092e-08
1563	1.40064983754e-08
1564	1.40040318868e-08
1565	1.39974545837e-08
1566	1.39919789789e-08
1567	1.3988279246e-08
1568	1.3984003999e-08
1569	1.39789230324e-08
1570	1.3977048501e-08
1571	1.39782324156e-08
1572	1.39782981886e-08
1573	1.3974302477e-08
1574	1.39663274971e-08
1575	1.39578263329e-08
1576	1.3951643668e-08
1577	1.395049264e-08
1578	1.39528111393e-08
1579	1.39533866533e-08
1580	1.39467600205e-08
1581	1.39372558176e-08
1582	1.39315500072e-08
1583	1.39315828938e-08
1584	1.39315664505e-08
1585	1.39271596575e-08
1586	1.39223253397e-08
1587	1.39202041595e-08
1588	1.39194477696e-08
1589	1.39132322183e-08
1590	1.39009655481e-08
1591	1.38935660822e-08
1592	1.38957694787e-08
1593	1.39017383812e-08
1594	1.38992225628e-08
1595	1.38891428459e-08
1596	1.38827464187e-08
1597	1.38813980715e-08
1598	1.38763006617e-08
1599	1.38670595509e-08
1600	1.38577197806e-08
1601	1.38537569555e-08
1602	1.38534938634e-08
1603	1.38531321117e-08
1604	1.38516686618e-08
1605	1.38486595456e-08
1606	1.38418684802e-08
1607	1.38309172707e-08
1608	1.38194892066e-08
1609	1.38134380878e-08
1610	1.38134380878e-08
1611	1.38124679356e-08
1612	1.38071732067e-08
1613	1.37994777621e-08
1614	1.37908943817e-08
1615	1.37821465686e-08
1616	1.37765887475e-08
1617	1.37760132335e-08
1618	1.37765723043e-08
1619	1.37711953591e-08
1620	1.37595042029e-08
1621	1.37461851642e-08
1622	1.37361876636e-08
1623	1.37323234981e-08
1624	1.37330634447e-08
1625	1.37326523632e-08
1626	1.37269301096e-08
1627	1.37173436904e-08
1628	1.37096482458e-08
1629	1.37060636157e-08
1630	1.37011964114e-08
1631	1.36921526197e-08
1632	1.36829443955e-08
1633	1.36771728121e-08
1634	1.36720096292e-08
1635	1.36649883582e-08
1636	1.36596936292e-08
1637	1.36576053355e-08
1638	1.36525901419e-08
1639	1.36425268683e-08
1640	1.36341572502e-08
1641	1.36296189111e-08
1642	1.36248174798e-08
1643	1.36173851274e-08
1644	1.36092786014e-08
1645	1.36020600113e-08
1646	1.3593295755e-08
1647	1.35845314987e-08
1648	1.35806508899e-08
1649	1.35802891382e-08
1650	1.35775760007e-08
1651	1.35698641129e-08
1652	1.35589622331e-08
1653	1.35474355095e-08
1654	1.35375531117e-08
1655	1.35308607059e-08
1656	1.35272760757e-08
1657	1.35249246899e-08
1658	1.35208796485e-08
1659	1.35136610584e-08
1660	1.35042884016e-08
1661	1.34962640919e-08
1662	1.34906076113e-08
1663	1.34841782975e-08
1664	1.34738848183e-08
1665	1.3461996343e-08
1666	1.34556985754e-08
1667	1.34546626501e-08
1668	1.34514562149e-08
1669	1.34405707784e-08
1670	1.34250154567e-08
1671	1.3413357187e-08
1672	1.34087530749e-08
1673	1.34062865862e-08
1674	1.3401419382e-08
1675	1.33909943567e-08
1676	1.33734329576e-08
1677	1.33558880017e-08
1678	1.33498204396e-08
1679	1.33511687868e-08
1680	1.33462851392e-08
1681	1.33322097107e-08
1682	1.3317608098e-08
1683	1.33091727068e-08
1684	1.33003591207e-08
1685	1.32878458017e-08
1686	1.32770425815e-08
1687	1.32675712651e-08
1688	1.32560609848e-08
1689	1.32427583894e-08
1690	1.32307876978e-08
1691	1.32218754522e-08
1692	1.3215610571e-08
1693	1.3208967495e-08
1694	1.31982300478e-08
1695	1.31832831266e-08
1696	1.31683526487e-08
1697	1.31558886594e-08
1698	1.31447236875e-08
1699	1.31345946408e-08
1700	1.31290039332e-08
1701	1.31266196609e-08
1702	1.3117181231e-08
1703	1.30984359173e-08
1704	1.30804469935e-08
1705	1.30691011458e-08
1706	1.30597613754e-08
1707	1.30494514529e-08
1708	1.30420026572e-08
1709	1.30391579737e-08
1710	1.30307883555e-08
1711	1.30128980913e-08
1712	1.29957477736e-08
1713	1.29836290927e-08
1714	1.29729080888e-08
1715	1.29629763612e-08
1716	1.29575336429e-08
1717	1.29541134453e-08
1718	1.29440172852e-08
1719	1.2925946145e-08
1720	1.29105059262e-08
1721	1.29006235283e-08
1722	1.28931254029e-08
1723	1.28854628448e-08
1724	1.28760737447e-08
1725	1.28655500599e-08
1726	1.28574599771e-08
1727	1.28516719504e-08
1728	1.28401781134e-08
1729	1.28215314592e-08
1730	1.28078999987e-08
1731	1.28074889172e-08
1732	1.28072258251e-08
1733	1.27990206396e-08
1734	1.27840243886e-08
1735	1.27725634381e-08
1736	1.27629276891e-08
1737	1.27499375156e-08
1738	1.27393809442e-08
1739	1.27355661085e-08
1740	1.27334120417e-08
1741	1.27256672674e-08
1742	1.27146667281e-08
1743	1.27026795933e-08
1744	1.2687601126e-08
1745	1.26770774412e-08
1746	1.26757455373e-08
1747	1.26750384772e-08
1748	1.26652382957e-08
1749	1.2650834002e-08
1750	1.26430398979e-08
1751	1.264042542e-08
1752	1.26330917271e-08
1753	1.26204961917e-08
1754	1.26116661624e-08
1755	1.2606979834e-08
1756	1.26035760797e-08
1757	1.26002380984e-08
1758	1.25938252279e-08
1759	1.2579404491e-08
1760	1.25619910812e-08
1761	1.25545422855e-08
1762	1.25602152094e-08
1763	1.25641944777e-08
1764	1.25587846459e-08
1765	1.25499546166e-08
1766	1.25403681974e-08
1767	1.25284797222e-08
1768	1.25156704245e-08
1769	1.25085011642e-08
1770	1.25099975006e-08
1771	1.25153744459e-08
1772	1.25148647049e-08
1773	1.25054591615e-08
1774	1.24924854313e-08
1775	1.24826852497e-08
1776	1.24793143819e-08
1777	1.24782949e-08
1778	1.24739374367e-08
1779	1.24677218853e-08
1780	1.24635781844e-08
1781	1.24614405609e-08
1782	1.2455767637e-08
1783	1.24455728173e-08
1784	1.24380418053e-08
1785	1.24385351031e-08
1786	1.24409029322e-08
1787	1.24379595891e-08
1788	1.2428636262e-08
1789	1.24168957761e-08
1790	1.24087399203e-08
1791	1.24076053355e-08
1792	1.24099238348e-08
1793	1.24089372394e-08
1794	1.24033300885e-08
1795	1.23974927321e-08
1796	1.23914580565e-08
1797	1.23837954985e-08
1798	1.23762644865e-08
1799	1.2375656086e-08
1800	1.23788131914e-08
1801	1.23772346387e-08
1802	1.23701969245e-08
1803	1.2362830345e-08
1804	1.23568449993e-08
1805	1.23506787777e-08
1806	1.23462226549e-08
1807	1.23454333785e-08
1808	1.23459266762e-08
1809	1.23431642089e-08
1810	1.23374912851e-08
1811	1.23323938752e-08


==> numericalresults/data/bone/en-SA-eta6.dat <==
1	1.0
2	0.285466462332
3	0.126795603731
4	0.0611174509004
5	0.031913074363
6	0.0131843519383
7	0.00694089635486
8	0.00397218129678
9	0.0026940139965
10	0.00195120627738
11	0.00149513937305
12	0.00122752042253
13	0.00111224496507
14	0.0010493856799
15	0.00100440679304
16	0.000964686459964
17	0.00091886074534
18	0.000888353569502
19	0.000863741301517
20	0.000842758060485
21	0.000819604309449
22	0.000801123732225
23	0.000788099027875
24	0.000779395611623
25	0.000771386100843
26	0.000765890764151
27	0.000761733908628
28	0.0007579980005
29	0.000754521895842
30	0.000751096765282
31	0.000748136978913
32	0.000745417264105
33	0.000742495297228
34	0.000739813401913
35	0.000737651113537
36	0.00073597061261
37	0.000734546626501
38	0.00073333311409
39	0.000731942014496
40	0.000730300977387
41	0.000728327786474
42	0.000725882674068
43	0.000723416185427
44	0.000721091108802
45	0.000718604888252
46	0.000715474092003
47	0.000711335324064
48	0.000705828477091
49	0.000701110906484
50	0.000697337178863
51	0.000693928491561
52	0.000690669437904
53	0.00068733145661
54	0.000684314118839
55	0.000681878872387
56	0.000679497888686
57	0.000677205698575
58	0.000675091095647
59	0.000672124731975
60	0.000668867322643
61	0.000664787750431
62	0.000659872860732
63	0.000653147568371
64	0.000644034715005
65	0.000633404148963
66	0.000622216156487
67	0.000608709664689
68	0.000595985871953
69	0.000584931069864
70	0.000575517304884
71	0.000567637695839
72	0.000560205343401
73	0.000551746931688
74	0.000544220852682
75	0.000537594219866
76	0.000530130625238
77	0.000523066601771
78	0.000517788316079
79	0.000512389994607
80	0.000506920967127
81	0.000500626488115
82	0.000493989989345
83	0.000487859942909
84	0.000482607966429
85	0.000477888751496
86	0.00047239505913
87	0.000466822439127
88	0.000462502795354
89	0.000457055144109
90	0.000450811639195
91	0.000444569778608
92	0.000438515371157
93	0.000431382286007
94	0.000424563267078
95	0.000417288769913
96	0.000411217919204
97	0.000405725871164
98	0.000399536629001
99	0.000394532945711
100	0.000390657269893
101	0.000386237322248
102	0.000381998250437
103	0.000378929938568
104	0.000375190741788
105	0.000370938515371
106	0.00036701350978
107	0.000363261158395
108	0.000360321103935
109	0.00035712289033
110	0.000353699404096
111	0.000350568607848
112	0.000347113879425
113	0.000343647640721
114	0.000341077559557
115	0.000338611070916
116	0.00033589464476
117	0.000333488996172
118	0.000331407279759
119	0.000329050960944
120	0.000326612425841
121	0.000324187045344
122	0.000321894855234
123	0.000319799984214
124	0.000317752798642
125	0.000315610242176
126	0.000313597587445
127	0.000311880911351
128	0.000310244807219
129	0.000308320946079
130	0.000306444770386
131	0.000304978031808
132	0.00030316598482
133	0.000301057959194
134	0.000299265644115
135	0.000297174061748
136	0.000294751969902
137	0.000292440047883
138	0.00029001302306
139	0.00028693320091
140	0.000283907641511
141	0.000281082689854
142	0.000277716755022
143	0.000274521830069
144	0.000271849800708
145	0.000268783133164
146	0.000265611228772
147	0.000263075678449
148	0.000260579591944
149	0.000258134479538
150	0.000255778160723
151	0.000253660269143
152	0.000251629526829
153	0.000249745129507
154	0.000247954458754
155	0.000246397282258
156	0.000244851616043
157	0.000243108630737
158	0.000241252186953
159	0.00023926748576
160	0.000237251542378
161	0.000235158315684
162	0.000233318315158
163	0.000231144516502
164	0.000228791486339
165	0.000226777187282
166	0.000224642852445
167	0.000222513450585
168	0.000220576434839
169	0.000218723279706
170	0.00021681750615
171	0.000214965995343
172	0.000213209855431
173	0.000211397808443
174	0.000209362133151
175	0.000207334679488
176	0.000204991515279
177	0.000202730567358
178	0.000200334784725
179	0.000197657822387
180	0.000194946329207
181	0.000192473263263
182	0.000189822610137
183	0.000187221286784
184	0.000184753153817
185	0.000182408345282
186	0.000179746181876
187	0.000176926163196
188	0.000173923624357
189	0.000171149646799
190	0.000167982675384
191	0.000165009734409
192	0.000161911989108
193	0.000158546547574
194	0.000155620469883
195	0.000152780554861
196	0.000149845597811
197	0.000146967205567
198	0.000144467830411
199	0.000142172351649
200	0.00013983494258
201	0.000137946270011
202	0.000136214794985
203	0.000134411298491
204	0.00013274526763
205	0.000131037470895
206	0.000129065595443
207	0.000127385423381
208	0.000125809666005
209	0.000124142155251
210	0.000122406076113
211	0.000120821110512
212	0.000118966639919
213	0.000117190603665
214	0.00011565135032
215	0.000113930892277
216	0.000112222437812
217	0.00011076441416
218	0.000109226969573
219	0.000107571297965
220	0.000106274747103
221	0.000104959944224
222	0.000103664873255
223	0.000102428669149
224	0.000101204797485
225	9.98525039793e-05
226	9.85229021692e-05
227	9.72053039372e-05
228	9.58339362528e-05
229	9.44415211986e-05
230	9.30308541286e-05
231	9.16213380865e-05
232	9.01955432195e-05
233	8.87718859759e-05
234	8.75103592523e-05
235	8.62442284166e-05
236	8.51329930675e-05
237	8.40051500283e-05
238	8.28781291519e-05
239	8.19609242426e-05
240	8.10072153014e-05
241	8.01154974414e-05
242	7.93290164301e-05
243	7.84007945382e-05
244	7.7452511872e-05
245	7.6637584025e-05
246	7.57728331075e-05
247	7.48520106815e-05
248	7.4062898749e-05
249	7.32410647338e-05
250	7.24753022271e-05
251	7.17825477841e-05
252	7.10749944093e-05
253	7.04664294453e-05
254	6.98420789539e-05
255	6.92290743104e-05
256	6.86545468896e-05
257	6.80343072127e-05
258	6.7439554585e-05
259	6.68249056157e-05
260	6.61699706652e-05
261	6.55852484247e-05
262	6.50237111775e-05
263	6.43825885634e-05
264	6.37907957221e-05
265	6.32585274734e-05
266	6.27290545785e-05
267	6.22280285192e-05
268	6.1861179442e-05
269	6.14879174943e-05
270	6.11297833436e-05
271	6.07994382983e-05
272	6.04590628659e-05
273	6.01270734948e-05
274	5.98495113064e-05
275	5.95612610005e-05
276	5.92475236454e-05
277	5.89538470645e-05
278	5.86733250898e-05
279	5.83949407385e-05
280	5.81211604993e-05
281	5.78644812481e-05
282	5.75990870703e-05
283	5.7347505229e-05
284	5.7121739302e-05
285	5.6878543522e-05
286	5.66651100383e-05
287	5.64697641379e-05
288	5.62727739118e-05
289	5.60917336455e-05
290	5.59042805088e-05
291	5.57352438206e-05
292	5.55668648627e-05
293	5.54011168261e-05
294	5.52294492166e-05
295	5.50541640906e-05
296	5.48964732501e-05
297	5.47392757074e-05
298	5.45689235586e-05
299	5.44051487128e-05
300	5.4223944014e-05
301	5.40391217985e-05
302	5.38635078073e-05
303	5.36860850577e-05
304	5.3498631921e-05
305	5.33259777161e-05
306	5.31525013483e-05
307	5.29854378511e-05
308	5.28336665834e-05
309	5.26707139005e-05
310	5.2508747813e-05
311	5.23351070127e-05
312	5.21637682685e-05
313	5.19960470409e-05
314	5.18365474421e-05
315	5.16574803668e-05
316	5.14956787119e-05
317	5.13488404215e-05
318	5.11812836265e-05
319	5.10286901959e-05
320	5.08908956971e-05
321	5.07583630408e-05
322	5.06250082216e-05
323	5.05043147108e-05
324	5.03839500651e-05
325	5.02551993581e-05
326	5.01320393586e-05
327	5.00050974099e-05
328	4.98722358884e-05
329	4.97296728449e-05
330	4.958382115e-05
331	4.94248148489e-05
332	4.92628487615e-05
333	4.91031847301e-05
334	4.8937601126e-05
335	4.87830345045e-05
336	4.86386627027e-05
337	4.84910022494e-05
338	4.83509056946e-05
339	4.82114668701e-05
340	4.80542693274e-05
341	4.79089109302e-05
342	4.77605927466e-05
343	4.76001065523e-05
344	4.74368250043e-05
345	4.72615398782e-05
346	4.70671805733e-05
347	4.68626264487e-05
348	4.66613609755e-05
349	4.64183296281e-05
350	4.61999631671e-05
351	4.5952163275e-05
352	4.56875912601e-05
353	4.54406135308e-05
354	4.51750549205e-05
355	4.49257751352e-05
356	4.4677975243e-05
357	4.4409950144e-05
358	4.41540930557e-05
359	4.39176390113e-05
360	4.36645772767e-05
361	4.34269722043e-05
362	4.3181967666e-05
363	4.29103250503e-05
364	4.26608808324e-05
365	4.2406996935e-05
366	4.21373275102e-05
367	4.1884923506e-05
368	4.16313684737e-05
369	4.13562727739e-05
370	4.10737776082e-05
371	4.07792788645e-05
372	4.04762296268e-05
373	4.01993251687e-05
374	3.99280114182e-05
375	3.9631375051e-05
376	3.93408226891e-05
377	3.90408976703e-05
378	3.87263381523e-05
379	3.84387455768e-05
380	3.81412870467e-05
381	3.78104487036e-05
382	3.74787881977e-05
383	3.71767255555e-05
384	3.68444073192e-05
385	3.65221194701e-05
386	3.61990094582e-05
387	3.58416974704e-05
388	3.55243425986e-05
389	3.52099475131e-05
390	3.48993343769e-05
391	3.45910232968e-05
392	3.4288796222e-05
393	3.39898577987e-05
394	3.36558952367e-05
395	3.33091069338e-05
396	3.29728423157e-05
397	3.25806706218e-05
398	3.22128349492e-05
399	3.18662110788e-05
400	3.14750259803e-05
401	3.11058748471e-05
402	3.07559623252e-05
403	3.03800694563e-05
404	3.00548218209e-05
405	2.97496349597e-05
406	2.94286625712e-05
407	2.91321906366e-05
408	2.88547928807e-05
409	2.85813415067e-05
410	2.8327950907e-05
411	2.80712716558e-05
412	2.7822156303e-05
413	2.75654770518e-05
414	2.73017271998e-05
415	2.7041759297e-05
416	2.6798563517e-05
417	2.65241255476e-05
418	2.62743524645e-05
419	2.60176732133e-05
420	2.57624738552e-05
421	2.5523224457e-05
422	2.52833173286e-05
423	2.50450545258e-05
424	2.48048185322e-05
425	2.4550441337e-05
426	2.43057656638e-05
427	2.40924966127e-05
428	2.3830555519e-05
429	2.35947592049e-05
430	2.33793525303e-05
431	2.3140925295e-05
432	2.29158170984e-05
433	2.26841315987e-05
434	2.24327141899e-05
435	2.22100724819e-05
436	2.19783869822e-05
437	2.17493324037e-05
438	2.1511069601e-05
439	2.12762598824e-05
440	2.1063484129e-05
441	2.0840842421e-05
442	2.06119522751e-05
443	2.03848708875e-05
444	2.01719307015e-05
445	1.99583327852e-05
446	1.97299359371e-05
447	1.95137070995e-05
448	1.92884344703e-05
449	1.90570778358e-05
450	1.88464397059e-05
451	1.86201804812e-05
452	1.83827398414e-05
453	1.81579605099e-05
454	1.7919368842e-05
455	1.76899853984e-05
456	1.74627395783e-05
457	1.72348360278e-05
458	1.70172917297e-05
459	1.67865928255e-05
460	1.65649377129e-05
461	1.636074534e-05
462	1.61318551941e-05
463	1.59158730054e-05
464	1.57081288888e-05
465	1.5481031058e-05
466	1.52760987385e-05
467	1.50422098423e-05
468	1.48010036964e-05
469	1.45767176627e-05
470	1.43479590629e-05
471	1.41166846446e-05
472	1.39044515187e-05
473	1.36872854155e-05
474	1.34826655178e-05
475	1.32886515213e-05
476	1.30946704113e-05
477	1.29026789355e-05
478	1.27089115879e-05
479	1.2512513319e-05
480	1.23364718031e-05
481	1.21551684447e-05
482	1.19912620529e-05
483	1.18151712072e-05
484	1.16258928689e-05
485	1.14548501033e-05
486	1.12819328063e-05
487	1.11170562623e-05
488	1.09649232429e-05
489	1.08020527763e-05
490	1.06428162696e-05
491	1.049941462e-05
492	1.03579368316e-05
493	1.0209618648e-05
494	1.00760336232e-05
495	9.9346051645e-06
496	9.78454399558e-06
497	9.63872518712e-06
498	9.49443560163e-06
499	9.34973493469e-06
500	9.20934240124e-06
501	9.07340599061e-06
502	8.92457806601e-06
503	8.76812046988e-06
504	8.62637958931e-06
505	8.49024585959e-06
506	8.35184296031e-06
507	8.22208921454e-06
508	8.08911259027e-06
509	7.94350754417e-06
510	7.81585853537e-06
511	7.68289835436e-06
512	7.55610439495e-06
513	7.43680856102e-06
514	7.30795919441e-06
515	7.17767926439e-06
516	7.05297359871e-06
517	6.92522593036e-06
518	6.8070646812e-06
519	6.68867322643e-06
520	6.56352359279e-06
521	6.44082400453e-06
522	6.30845578079e-06
523	6.18542732738e-06
524	6.06236598745e-06
525	5.94910482906e-06
526	5.83745510991e-06
527	5.72174390613e-06
528	5.60843341796e-06
529	5.49755653192e-06
530	5.39799260711e-06
531	5.30071429511e-06
532	5.21050658388e-06
533	5.12197608493e-06
534	5.02884147384e-06
535	4.94091937542e-06
536	4.85373722359e-06
537	4.77015614517e-06
538	4.69024191321e-06
539	4.60207316592e-06
540	4.51211210355e-06
541	4.42201949513e-06
542	4.32487272919e-06
543	4.23624357069e-06
544	4.14833791552e-06
545	4.05768623634e-06
546	3.97127691761e-06
547	3.87291335061e-06
548	3.77770688907e-06
549	3.69160999224e-06
550	3.60400031571e-06
551	3.52510556571e-06
552	3.44433628435e-06
553	3.36312303503e-06
554	3.27880201002e-06
555	3.19906865389e-06
556	3.12939857141e-06
557	3.0628033781e-06
558	2.99591220616e-06
559	2.92893881793e-06
560	2.86629000645e-06
561	2.80385495731e-06
562	2.74260382273e-06
563	2.69026493377e-06
564	2.6360679567e-06
565	2.58492942554e-06
566	2.53620805325e-06
567	2.4808764914e-06
568	2.43447361844e-06
569	2.39047146108e-06
570	2.34707770426e-06
571	2.30735079388e-06
572	2.26671950433e-06
573	2.22885068207e-06
574	2.19420473829e-06
575	2.16020008156e-06
576	2.12880990279e-06
577	2.09888317394e-06
578	2.06762454123e-06
579	2.03712229837e-06
580	2.00589655218e-06
581	1.97693997553e-06
582	1.94880556177e-06
583	1.91998053118e-06
584	1.8928984859e-06
585	1.86681947934e-06
586	1.84075691603e-06
587	1.81610847288e-06
588	1.79251239822e-06
589	1.76947539431e-06
590	1.74765519147e-06
591	1.72410844657e-06
592	1.69911469501e-06
593	1.67468001421e-06
594	1.64952183007e-06
595	1.62543903498e-06
596	1.60217511412e-06
597	1.57778976309e-06
598	1.55407858562e-06
599	1.52919993686e-06
600	1.50511549744e-06
601	1.48196339073e-06
602	1.45816670832e-06
603	1.43712920454e-06
604	1.41614925216e-06
605	1.39524822742e-06
606	1.37420414633e-06
607	1.35273911785e-06
608	1.3323165919e-06
609	1.31242353885e-06
610	1.29200923453e-06
611	1.2709108907e-06
612	1.25177916047e-06
613	1.23311441876e-06
614	1.21347459188e-06
615	1.1947095463e-06
616	1.17551368737e-06
617	1.15668122443e-06
618	1.13820558018e-06
619	1.11951617359e-06
620	1.10217840277e-06
621	1.08520238361e-06
622	1.06820663255e-06
623	1.05108755706e-06
624	1.03328937502e-06
625	1.01751864665e-06
626	1.00174791828e-06
627	9.86202462542e-07
628	9.71535076757e-07
629	9.56867690972e-07
630	9.42254567937e-07
631	9.28511293229e-07
632	9.15756258304e-07
633	9.02749641537e-07
634	8.89563793262e-07
635	8.76840000526e-07
636	8.65165287625e-07
637	8.53122245754e-07
638	8.41715557953e-07
639	8.30368065878e-07
640	8.19765453373e-07
641	8.09223680922e-07
642	7.99730988306e-07
643	7.90799010774e-07
644	7.81824280772e-07
645	7.73022204975e-07
646	7.63897841329e-07
647	7.55314460858e-07
648	7.47196424578e-07
649	7.39226377616e-07
650	7.31738118102e-07
651	7.24998026809e-07
652	7.18325352872e-07
653	7.12149265315e-07
654	7.06502650653e-07
655	7.00938252279e-07
656	6.95789868322e-07
657	6.90853602389e-07
658	6.85840053145e-07
659	6.81339533538e-07
660	6.7705277628e-07
661	6.72744642787e-07
662	6.68411844407e-07
663	6.63904747497e-07
664	6.59372985701e-07
665	6.54535379313e-07
666	6.5001019482e-07
667	6.45662597509e-07
668	6.41346242387e-07
669	6.37011799682e-07
670	6.32776016522e-07
671	6.28757284363e-07
672	6.25047685447e-07
673	6.21459766637e-07
674	6.18128362646e-07
675	6.14665412594e-07
676	6.11518173088e-07
677	6.08471237454e-07
678	6.05527894342e-07
679	6.02836133072e-07
680	5.99981583551e-07
681	5.97141832963e-07
682	5.94367855405e-07
683	5.91560991331e-07
684	5.88902116576e-07
685	5.86353411647e-07
686	5.83760309923e-07
687	5.8129053263e-07
688	5.78667833042e-07
689	5.75989226378e-07
690	5.73465186335e-07
691	5.71015140952e-07
692	5.68765703311e-07
693	5.66290993041e-07
694	5.63822860074e-07
695	5.61566845131e-07
696	5.59391402149e-07
697	5.57250490009e-07
698	5.55137531407e-07
699	5.52891382418e-07
700	5.50655099383e-07
701	5.48331667083e-07
702	5.46027966693e-07
703	5.43829503151e-07
704	5.41826714374e-07
705	5.39738420658e-07
706	5.37436364593e-07
707	5.35111287967e-07
708	5.32861850327e-07
709	5.30660098133e-07
710	5.28586603349e-07
711	5.26488443679e-07
712	5.24321222326e-07
713	5.22109604178e-07
714	5.19822347045e-07
715	5.17457806601e-07
716	5.15119575369e-07
717	5.12708993804e-07
718	5.10270458701e-07
719	5.08058840553e-07
720	5.05661413594e-07
721	5.03397177022e-07
722	5.0125297623e-07
723	4.99112064089e-07
724	4.97081321775e-07
725	4.94905878793e-07
726	4.92904734343e-07
727	4.91046646233e-07
728	4.89167181889e-07
729	4.87420907931e-07
730	4.8557104145e-07
731	4.83686644128e-07
732	4.81841710625e-07
733	4.79955668977e-07
734	4.78234059906e-07
735	4.7644832213e-07
736	4.7466422868e-07
737	4.72880135229e-07
738	4.71285139242e-07
739	4.69767426564e-07
740	4.68200384114e-07
741	4.66541259422e-07
742	4.64954485063e-07
743	4.63418684802e-07
744	4.61979899762e-07
745	4.60513161183e-07
746	4.589822939e-07
747	4.57443204988e-07
748	4.55856430629e-07
749	4.54268011944e-07
750	4.52654928373e-07
751	4.51110906484e-07
752	4.49512621845e-07
753	4.47756481932e-07
754	4.46013496626e-07
755	4.44321485418e-07
756	4.42557123877e-07
757	4.40863468343e-07
758	4.39166524158e-07
759	4.37367631776e-07
760	4.3551612097e-07
761	4.33661321512e-07
762	4.31857496152e-07
763	4.30227969323e-07
764	4.28458674805e-07
765	4.2662196293e-07
766	4.24811560268e-07
767	4.2285974559e-07
768	4.21003301806e-07
769	4.19141925045e-07
770	4.17374274852e-07
771	4.15527697023e-07
772	4.13664675936e-07
773	4.11911824675e-07
774	4.10163906392e-07
775	4.08424209737e-07
776	4.06781528302e-07
777	4.05152001473e-07
778	4.03461634591e-07
779	4.01664386535e-07
780	3.99844117918e-07
781	3.98130730475e-07
782	3.96469961457e-07
783	3.94702311264e-07
784	3.92748852261e-07
785	3.90741130507e-07
786	3.88910995935e-07
787	3.87013444007e-07
788	3.85110959102e-07
789	3.83113103303e-07
790	3.81021520936e-07
791	3.7898748997e-07
792	3.77007721754e-07
793	3.75034530841e-07
794	3.73084360489e-07
795	3.71053618174e-07
796	3.6895710283e-07
797	3.66928004841e-07
798	3.64951525277e-07
799	3.62871453189e-07
800	3.60745339981e-07
801	3.58591273234e-07
802	3.56424051882e-07
803	3.54199279128e-07
804	3.51935042555e-07
805	3.49662584354e-07
806	3.4739505913e-07
807	3.45063405201e-07
808	3.42664333917e-07
809	3.403589892e-07
810	3.38068443415e-07
811	3.35973572396e-07
812	3.33821149976e-07
813	3.31530604191e-07
814	3.29327207672e-07
815	3.27095857615e-07
816	3.24849708625e-07
817	3.22794301425e-07
818	3.20627080072e-07
819	3.1842861653e-07
820	3.1619068917e-07
821	3.13776818953e-07
822	3.11624396532e-07
823	3.09335495074e-07
824	3.07086057433e-07
825	3.04874439285e-07
826	3.0261513569e-07
827	3.00451202989e-07
828	2.98297136242e-07
829	2.96167734382e-07
830	2.94117260159e-07
831	2.91917152291e-07
832	2.89712111446e-07
833	2.87502137623e-07
834	2.8540891093e-07
835	2.83435720017e-07
836	2.81378668491e-07
837	2.79361080782e-07
838	2.77297451953e-07
839	2.75174627396e-07
840	2.73084689354e-07
841	2.71109854115e-07
842	2.69215590839e-07
843	2.67285152396e-07
844	2.65313605809e-07
845	2.63498270169e-07
846	2.61661558295e-07
847	2.59861021587e-07
848	2.58081861114e-07
849	2.56246793565e-07
850	2.54536694774e-07
851	2.52898946316e-07
852	2.51266130836e-07
853	2.49704021363e-07
854	2.48132045936e-07
855	2.46597890001e-07
856	2.45122929794e-07
857	2.43684144753e-07
858	2.42251937016e-07
859	2.40824662255e-07
860	2.3932174851e-07
861	2.37822123417e-07
862	2.36380049724e-07
863	2.3490015654e-07
864	2.33505768295e-07
865	2.31950236125e-07
866	2.30463765638e-07
867	2.29008537339e-07
868	2.27530288481e-07
869	2.26111235349e-07
870	2.24674094634e-07
871	2.23212289033e-07
872	2.21811323485e-07
873	2.20421868217e-07
874	2.18996237783e-07
875	2.1753114353e-07
876	2.16069337929e-07
877	2.1464535182e-07
878	2.13301937673e-07
879	2.11947013247e-07
880	2.1063484129e-07
881	2.09324313658e-07
882	2.08040095239e-07
883	2.06806850919e-07
884	2.05563740644e-07
885	2.0428116655e-07
886	2.03006814086e-07
887	2.01803167629e-07
888	2.00614320104e-07
889	1.99486312632e-07
890	1.98450387403e-07
891	1.97386508636e-07
892	1.96307830937e-07
893	1.95247240821e-07
894	1.94206382615e-07
895	1.93270761257e-07
896	1.9231540799e-07
897	1.9139622989e-07
898	1.90528025888e-07
899	1.89635157e-07
900	1.88763664347e-07
901	1.87882305739e-07
902	1.87032189321e-07
903	1.86267577842e-07
904	1.85509543667e-07
905	1.84751509491e-07
906	1.83944145543e-07
907	1.83172956761e-07
908	1.82480695616e-07
909	1.81760480932e-07
910	1.81018890014e-07
911	1.80269077467e-07
912	1.79542285481e-07
913	1.78815493495e-07
914	1.78116655047e-07
915	1.77416172273e-07
916	1.76776529552e-07
917	1.76127020876e-07
918	1.75429826754e-07
919	1.74739209934e-07
920	1.74068325024e-07
921	1.73438548258e-07
922	1.72838369355e-07
923	1.72246412081e-07
924	1.71721872164e-07
925	1.71175956011e-07
926	1.70615240927e-07
927	1.70054525842e-07
928	1.69479011826e-07
929	1.68972559492e-07
930	1.68452952551e-07
931	1.6789881477e-07
932	1.67377563504e-07
933	1.6685137926e-07
934	1.6637452479e-07
935	1.65873005433e-07
936	1.6535833147e-07
937	1.64881476999e-07
938	1.64404622529e-07
939	1.6393105671e-07
940	1.63467356845e-07
941	1.63041476473e-07
942	1.62605565714e-07
943	1.62194977571e-07
944	1.6179277549e-07
945	1.61395013089e-07
946	1.61003334693e-07
947	1.60618233599e-07
948	1.6023527013e-07
949	1.59847044818e-07
950	1.59473454005e-07
951	1.59120088399e-07
952	1.58762940844e-07
953	1.5839378971e-07
954	1.58013621595e-07
955	1.57630000395e-07
956	1.57282389929e-07
957	1.56947769637e-07
958	1.56610518423e-07
959	1.56244491509e-07
960	1.5589096147e-07
961	1.55577224115e-07
962	1.55288809377e-07
963	1.54992501875e-07
964	1.54656894987e-07
965	1.54314053066e-07
966	1.54016430103e-07
967	1.53729824123e-07
968	1.53429241374e-07
969	1.53130631816e-07
970	1.52841066049e-07
971	1.52576329602e-07
972	1.52309455531e-07
973	1.52039950539e-07
974	1.51780969231e-07
975	1.5152363225e-07
976	1.51265801971e-07
977	1.51032307713e-07
978	1.50818545364e-07
979	1.50605440745e-07
980	1.5037211092e-07
981	1.50132368224e-07
982	1.49893776556e-07
983	1.49676067825e-07
984	1.49463127639e-07
985	1.49238841605e-07
986	1.49000249938e-07
987	1.48761329404e-07
988	1.48566312369e-07
989	1.48364718031e-07
990	1.48140431997e-07
991	1.47922065536e-07
992	1.4771356503e-07
993	1.47519699023e-07
994	1.47322544364e-07
995	1.47126540733e-07
996	1.46945829332e-07
997	1.46735520067e-07
998	1.46513864955e-07
999	1.46290729949e-07
1000	1.46069239269e-07
1001	1.45882772728e-07
1002	1.45694661861e-07
1003	1.45478926321e-07
1004	1.45263026349e-07
1005	1.45055841303e-07
1006	1.44850958313e-07
1007	1.44629467633e-07
1008	1.44397617701e-07
1009	1.44204738289e-07
1010	1.44026986674e-07
1011	1.43831147476e-07
1012	1.4362774438e-07
1013	1.43408391323e-07
1014	1.43212716558e-07
1015	1.43009313461e-07
1016	1.42789302674e-07
1017	1.42574224865e-07
1018	1.42368848577e-07
1019	1.42177942357e-07
1020	1.41979307805e-07
1021	1.41751733119e-07
1022	1.41521527513e-07
1023	1.41291815204e-07
1024	1.41081012642e-07
1025	1.40883857983e-07
1026	1.40670588932e-07
1027	1.4045666215e-07
1028	1.40255232245e-07
1029	1.40063503861e-07
1030	1.39864047146e-07
1031	1.39650778095e-07
1032	1.39444415212e-07
1033	1.39262717215e-07
1034	1.39078881595e-07
1035	1.38894552678e-07
1036	1.38699042345e-07
1037	1.38496625844e-07
1038	1.38315256712e-07
1039	1.38132900985e-07
1040	1.37950709691e-07
1041	1.37753719465e-07
1042	1.37553769452e-07
1043	1.37377826596e-07
1044	1.37221122351e-07
1045	1.37068364488e-07
1046	1.36896203581e-07
1047	1.36711874663e-07
1048	1.36536425104e-07
1049	1.3638103632e-07
1050	1.36237979979e-07
1051	1.36086702009e-07
1052	1.35935917336e-07
1053	1.35778062063e-07
1054	1.35625961931e-07
1055	1.35486194241e-07
1056	1.35353003854e-07
1057	1.35211262974e-07
1058	1.35047981426e-07
1059	1.34899005512e-07
1060	1.34772556861e-07
1061	1.34654658704e-07
1062	1.34518015233e-07
1063	1.34365750668e-07
1064	1.34222036596e-07
1065	1.34068621003e-07
1066	1.33893171444e-07
1067	1.33719695076e-07
1068	1.33578940791e-07
1069	1.33455616359e-07
1070	1.33316177535e-07
1071	1.33143030032e-07
1072	1.32959029979e-07
1073	1.32781113932e-07
1074	1.32606979834e-07
1075	1.32431365843e-07
1076	1.32258053908e-07
1077	1.32090661545e-07
1078	1.31917842908e-07
1079	1.3174502427e-07
1080	1.31579933964e-07
1081	1.31409088517e-07
1082	1.31219991055e-07
1083	1.31015601363e-07
1084	1.30806114261e-07
1085	1.30616523501e-07
1086	1.30422164196e-07
1087	1.30205935358e-07
1088	1.299870756e-07
1089	1.29760158645e-07
1090	1.29531926229e-07
1091	1.29297938673e-07
1092	1.29065102146e-07
1093	1.28826510478e-07
1094	1.28557827648e-07
1095	1.28319729278e-07
1096	1.28088865941e-07
1097	1.27844190268e-07
1098	1.27556597693e-07
1099	1.27232501085e-07
1100	1.26946881701e-07
1101	1.26656493771e-07
1102	1.26387482077e-07
1103	1.26111235349e-07
1104	1.25789934095e-07
1105	1.25443474658e-07
1106	1.25085340507e-07
1107	1.24743320749e-07
1108	1.24421197332e-07
1109	1.24092661045e-07
1110	1.23725976401e-07
1111	1.23343999526e-07
1112	1.22975177258e-07
1113	1.22593693682e-07
1114	1.22191491601e-07
1115	1.21775641616e-07
1116	1.21393829174e-07
1117	1.21009221379e-07
1118	1.20603237349e-07
1119	1.20185578605e-07
1120	1.1971990555e-07
1121	1.1925456136e-07
1122	1.1874712243e-07
1123	1.18261717465e-07
1124	1.1779670214e-07
1125	1.17301102356e-07
1126	1.16777055736e-07
1127	1.16225384443e-07
1128	1.15702817717e-07
1129	1.15228429735e-07
1130	1.14695503756e-07
1131	1.141430103e-07
1132	1.13559110222e-07
1133	1.12980800852e-07
1134	1.12440310975e-07
1135	1.11890119575e-07
1136	1.11316249885e-07
1137	1.10756028098e-07
1138	1.10187584683e-07
1139	1.09650876754e-07
1140	1.09070265328e-07
1141	1.08444928242e-07
1142	1.07834883384e-07
1143	1.07259533801e-07
1144	1.06728745445e-07
1145	1.06116727397e-07
1146	1.05520001579e-07
1147	1.04953695787e-07
1148	1.04412054881e-07
1149	1.03885706205e-07
1150	1.03309863324e-07
1151	1.0274602402e-07
1152	1.02187446559e-07
1153	1.01669648377e-07
1154	1.01183585683e-07
1155	1.00677462213e-07
1156	1.00152593431e-07
1157	9.96298622713e-08
1158	9.91290006446e-08
1159	9.86593812073e-08
1160	9.82279101277e-08
1161	9.77614149094e-08
1162	9.72375327221e-08
1163	9.6753114353e-08
1164	9.62432089346e-08
1165	9.57670121943e-08
1166	9.5283087123e-08
1167	9.47725239743e-08
1168	9.42907365264e-08
1169	9.37745826701e-08
1170	9.32857246215e-08
1171	9.28124876676e-08
1172	9.23233007538e-08
1173	9.18091200884e-08
1174	9.13000368329e-08
1175	9.08287730699e-08
1176	9.04010839395e-08
1177	8.99554716584e-08
1178	8.94493481893e-08
1179	8.89560504611e-08
1180	8.84653836541e-08
1181	8.80309527881e-08
1182	8.75856693721e-08
1183	8.71385771978e-08
1184	8.66946092424e-08
1185	8.62685644378e-08
1186	8.58502479643e-08
1187	8.54021691945e-08
1188	8.49480064194e-08
1189	8.4492034886e-08
1190	8.40577684526e-08
1191	8.36156092556e-08
1192	8.31520738236e-08
1193	8.26918270432e-08
1194	8.22516410371e-08
1195	8.18597982083e-08
1196	8.14595693182e-08
1197	8.10241518568e-08
1198	8.0567522593e-08
1199	8.01467396309e-08
1200	7.97660782173e-08
1201	7.93898564832e-08
1202	7.90057419856e-08
1203	7.86393862061e-08
1204	7.82838829766e-08
1205	7.79441652745e-08
1206	7.76034609769e-08
1207	7.72530551573e-08
1208	7.68743669346e-08
1209	7.65050513687e-08
1210	7.61704310764e-08
1211	7.58795498494e-08
1212	7.55990278746e-08
1213	7.53173548718e-08
1214	7.50360107342e-08
1215	7.47306594404e-08
1216	7.44244859838e-08
1217	7.41283429143e-08
1218	7.38640997645e-08
1219	7.36227127429e-08
1220	7.33464660151e-08
1221	7.30680816638e-08
1222	7.28097580868e-08
1223	7.25890895697e-08
1224	7.23615148844e-08
1225	7.21271984635e-08
1226	7.19088320025e-08
1227	7.17276273037e-08
1228	7.1542476223e-08
1229	7.13236164643e-08
1230	7.11073876268e-08
1231	7.09233875742e-08
1232	7.07629013799e-08
1233	7.0583669872e-08
1234	7.03968744656e-08
1235	7.02311264289e-08
1236	7.0077875268e-08
1237	6.99078519844e-08
1238	6.97074086741e-08
1239	6.95306436549e-08
1240	6.93760770334e-08
1241	6.92330206922e-08
1242	6.90652994646e-08
1243	6.88732422158e-08
1244	6.86969704942e-08
1245	6.85312224575e-08
1246	6.83710651285e-08
1247	6.82016995751e-08
1248	6.80310185611e-08
1249	6.78863178942e-08
1250	6.77490166932e-08
1251	6.75875439035e-08
1252	6.74107788842e-08
1253	6.72468396059e-08
1254	6.71046054276e-08
1255	6.69740459622e-08
1256	6.68378957892e-08
1257	6.66981280996e-08
1258	6.65547428932e-08
1259	6.64044515187e-08
1260	6.62543245768e-08
1261	6.6123107381e-08
1262	6.60112932293e-08
1263	6.59053986503e-08
1264	6.57912824425e-08
1265	6.5656118865e-08
1266	6.5514542417e-08
1267	6.5376090188e-08
1268	6.52443796946e-08
1269	6.51253305095e-08
1270	6.5018449335e-08
1271	6.49128836212e-08
1272	6.48030426604e-08
1273	6.46964903511e-08
1274	6.45804009524e-08
1275	6.44549388969e-08
1276	6.43225706731e-08
1277	6.41949709941e-08
1278	6.40945026901e-08
1279	6.40043936384e-08
1280	6.39101737723e-08
1281	6.38018127047e-08
1282	6.36766795143e-08
1283	6.35510530262e-08
1284	6.3428550757e-08
1285	6.33175587682e-08
1286	6.32091977006e-08
1287	6.30855444034e-08
1288	6.2954984938e-08
1289	6.28211368211e-08
1290	6.2692386114e-08
1291	6.25493297728e-08
1292	6.23885147134e-08
1293	6.22329614965e-08
1294	6.20923716439e-08
1295	6.19675673187e-08
1296	6.18402965048e-08
1297	6.16865520462e-08
1298	6.15165287625e-08
1299	6.13399281759e-08
1300	6.11784553862e-08
1301	6.10395098594e-08
1302	6.0893822597e-08
1303	6.07412291664e-08
1304	6.05800852418e-08
1305	6.04261763506e-08
1306	6.02650324261e-08
1307	6.00834988621e-08
1308	5.99073915732e-08
1309	5.97311198516e-08
1310	5.95601099725e-08
1311	5.93808784646e-08
1312	5.9177475368e-08
1313	5.8963384154e-08
1314	5.87665583604e-08
1315	5.85746655441e-08
1316	5.83780041832e-08
1317	5.81629263737e-08
1318	5.7937818177e-08
1319	5.77235625304e-08
1320	5.75231192202e-08
1321	5.7338954735e-08
1322	5.71230547626e-08
1323	5.68959733751e-08
1324	5.66797445375e-08
1325	5.64722306266e-08
1326	5.62798445126e-08
1327	5.60789079046e-08
1328	5.58881661164e-08
1329	5.57169918047e-08
1330	5.55522303635e-08
1331	5.53761230745e-08
1332	5.51830792302e-08
1333	5.49638906063e-08
1334	5.47598297794e-08
1335	5.45685946934e-08
1336	5.44035043871e-08
1337	5.42283836936e-08
1338	5.40211986477e-08
1339	5.38184532814e-08
1340	5.36579670872e-08
1341	5.35223102119e-08
1342	5.33641260737e-08
1343	5.3176672937e-08
1344	5.29887265026e-08
1345	5.28265959826e-08
1346	5.26743314171e-08
1347	5.25284797222e-08
1348	5.23846012181e-08
1349	5.22619345164e-08
1350	5.21497914995e-08
1351	5.20341953985e-08
1352	5.19021560399e-08
1353	5.17692945185e-08
1354	5.16538628501e-08
1355	5.15387600468e-08
1356	5.14236572436e-08
1357	5.12965508623e-08
1358	5.11766795143e-08
1359	5.10729225588e-08
1360	5.09717965246e-08
1361	5.08751101698e-08
1362	5.07679001302e-08
1363	5.06620055512e-08
1364	5.05508491298e-08
1365	5.04354174614e-08
1366	5.03245899052e-08
1367	5.02310277694e-08
1368	5.01522645654e-08
1369	5.00629776766e-08
1370	4.99646469961e-08
1371	4.98700982649e-08
1372	4.9782784567e-08
1373	4.96870848077e-08
1374	4.95805324985e-08
1375	4.94785843013e-08
1376	4.9407713861e-08
1377	4.93527933806e-08
1378	4.92830739684e-08
1379	4.91972401636e-08
1380	4.91091043029e-08
1381	4.90319854247e-08
1382	4.89589773609e-08
1383	4.88700193373e-08
1384	4.87790881227e-08
1385	4.8701804812e-08
1386	4.86462266012e-08
1387	4.85983767216e-08
1388	4.85337547192e-08
1389	4.8444632263e-08
1390	4.83553453742e-08
1391	4.82795419566e-08
1392	4.82129467633e-08
1393	4.81427340533e-08
1394	4.80743301017e-08
1395	4.80129967508e-08
1396	4.79459082598e-08
1397	4.78664873255e-08
1398	4.77831200095e-08
1399	4.77188268722e-08
1400	4.76583156842e-08
1401	4.75805390758e-08
1402	4.74902655915e-08
1403	4.74174219603e-08
1404	4.73600349913e-08
1405	4.72893289835e-08
1406	4.71977400387e-08
1407	4.71096041779e-08
1408	4.70430089846e-08
1409	4.69782225496e-08
1410	4.68914021495e-08
1411	4.67924137387e-08
1412	4.6712006209e-08
1413	4.66519883187e-08
1414	4.65857219906e-08
1415	4.64980794275e-08
1416	4.64110945948e-08
1417	4.6331509228e-08
1418	4.62532393217e-08
1419	4.61799023928e-08
1420	4.6106894329e-08
1421	4.60338862653e-08
1422	4.59528210053e-08
1423	4.58600810324e-08
1424	4.5771780739e-08
1425	4.57002525684e-08
1426	4.56364527289e-08
1427	4.55634446651e-08
1428	4.54841881635e-08
1429	4.54087136111e-08
1430	4.53439271761e-08
1431	4.52720701404e-08
1432	4.51840987122e-08
1433	4.50844525711e-08
1434	4.49943435194e-08
1435	4.49295570844e-08
1436	4.48720056828e-08
1437	4.48052460569e-08
1438	4.4723358634e-08
1439	4.46246990884e-08
1440	4.45235730541e-08
1441	4.44222825872e-08
1442	4.43303647772e-08
1443	4.42419000513e-08
1444	4.41580394375e-08
1445	4.40832226154e-08
1446	4.40105434168e-08
1447	4.39367131901e-08
1448	4.3844466515e-08
1449	4.37310080375e-08
1450	4.36193583183e-08
1451	4.35220142333e-08
1452	4.34366737263e-08
1453	4.33575816572e-08
1454	4.32719122851e-08
1455	4.31913403228e-08
1456	4.31064931136e-08
1457	4.30022428603e-08
1458	4.28851668662e-08
1459	4.27629934622e-08
1460	4.26547968271e-08
1461	4.25586037701e-08
1462	4.24760586169e-08
1463	4.23981175759e-08
1464	4.2305377603e-08
1465	4.21927412884e-08
1466	4.20677725306e-08
1467	4.19533274576e-08
1468	4.18591075915e-08
1469	4.17750825452e-08
1470	4.16869466844e-08
1471	4.15925623857e-08
1472	4.14991646825e-08
1473	4.14024783278e-08
1474	4.12904997435e-08
1475	4.11691485023e-08
1476	4.10596364067e-08
1477	4.09664031361e-08
1478	4.08723477025e-08
1479	4.07713861008e-08
1480	4.06618740052e-08
1481	4.05418382247e-08
1482	4.0422624607e-08
1483	4.03071929386e-08
1484	4.02088622581e-08
1485	4.01133269314e-08
1486	4.00048014312e-08
1487	3.9871446612e-08
1488	3.97387495231e-08
1489	3.96272642366e-08
1490	3.95090372144e-08
1491	3.93885081361e-08
1492	3.92712677094e-08
1493	3.91722792986e-08
1494	3.90834857075e-08
1495	3.89790710217e-08
1496	3.88605151344e-08
1497	3.87388350281e-08
1498	3.86316249885e-08
1499	3.85337876057e-08
1500	3.84412120654e-08
1501	3.83601468054e-08
1502	3.82787526803e-08
1503	3.81774622134e-08
1504	3.80700877412e-08
1505	3.79783343638e-08
1506	3.79133834962e-08
1507	3.78462950052e-08
1508	3.77573369815e-08
1509	3.76634459806e-08
1510	3.75846827767e-08
1511	3.75245004538e-08
1512	3.7461193912e-08
1513	3.73753601073e-08
1514	3.72788381852e-08
1515	3.71990883858e-08
1516	3.71433457425e-08
1517	3.7095824728e-08
1518	3.70328470514e-08
1519	3.69547415778e-08
1520	3.68799247557e-08
1521	3.6822373354e-08
1522	3.67702482274e-08
1523	3.67074349834e-08
1524	3.66362356779e-08
1525	3.65712848104e-08
1526	3.65147200042e-08
1527	3.64507557321e-08
1528	3.63756100449e-08
1529	3.63073705258e-08
1530	3.62554098318e-08
1531	3.62046001657e-08
1532	3.61447467081e-08
1533	3.6083084492e-08
1534	3.60240531972e-08
1535	3.59635420092e-08
1536	3.59010576303e-08
1537	3.58354490325e-08
1538	3.57742801142e-08
1539	3.57190307686e-08
1540	3.56636169905e-08
1541	3.56065588866e-08
1542	3.55570646812e-08
1543	3.55069127455e-08
1544	3.5453965456e-08
1545	3.53944408635e-08
1546	3.53308054565e-08
1547	3.52640458306e-08
1548	3.51959707442e-08
1549	3.51315131743e-08
1550	3.50747839356e-08
1551	3.5022658809e-08
1552	3.49807285021e-08
1553	3.49337007853e-08
1554	3.48692432155e-08
1555	3.47980439101e-08
1556	3.47245425486e-08
1557	3.46664978492e-08
1558	3.46114129362e-08
1559	3.45507373157e-08
1560	3.44887462345e-08
1561	3.44320169958e-08
1562	3.43792341388e-08
1563	3.4319051816e-08
1564	3.42532787856e-08
1565	3.41858614294e-08
1566	3.41250213762e-08
1567	3.40697720307e-08
1568	3.40146871177e-08
1569	3.39587800418e-08
1570	3.38979399887e-08
1571	3.38329891211e-08
1572	3.37724779331e-08
1573	3.37168997224e-08
1574	3.36628014049e-08
1575	3.36036056775e-08
1576	3.35352017259e-08
1577	3.34723884818e-08
1578	3.34154948105e-08
1579	3.33645207119e-08
1580	3.33153553717e-08
1581	3.32604348913e-08
1582	3.31977860798e-08
1583	3.31311908865e-08
1584	3.30731461871e-08
1585	3.30221720886e-08
1586	3.29690603665e-08
1587	3.29101935043e-08
1588	3.28532998329e-08
1589	3.28075875768e-08
1590	3.27622041858e-08
1591	3.27089280312e-08
1592	3.26466080848e-08
1593	3.25903721438e-08
1594	3.25390691801e-08
1595	3.24861218906e-08
1596	3.24274194609e-08
1597	3.23736500086e-08
1598	3.23251423986e-08
1599	3.22712085137e-08
1600	3.22105328931e-08
1601	3.21487062445e-08
1602	3.21001986346e-08
1603	3.20528420526e-08
1604	3.19901932412e-08
1605	3.1911923335e-08
1606	3.18356266197e-08
1607	3.17803772741e-08
1608	3.17338428551e-08
1609	3.16800734027e-08
1610	3.16121627488e-08
1611	3.15389902524e-08
1612	3.14697641379e-08
1613	3.14056354332e-08
1614	3.13420000263e-08
1615	3.12740893724e-08
1616	3.12010813086e-08
1617	3.11292242729e-08
1618	3.1063615675e-08
1619	3.10011312961e-08
1620	3.09351938331e-08
1621	3.08556084663e-08
1622	3.07687880661e-08
1623	3.06957800024e-08
1624	3.06326378932e-08
1625	3.05747576264e-08
1626	3.05109577869e-08
1627	3.04418961049e-08
1628	3.03695457715e-08
1629	3.02991686289e-08
1630	3.0228133756e-08
1631	3.01538102317e-08
1632	3.00809666005e-08
1633	3.00104250253e-08
1634	2.99541890843e-08
1635	2.99076546653e-08
1636	2.98542140781e-08
1637	2.97795616885e-08
1638	2.96953722096e-08
1639	2.96277904208e-08
1640	2.95755008616e-08
1641	2.95177850274e-08
1642	2.94483944803e-08
1643	2.93867322643e-08
1644	2.93304963233e-08
1645	2.9265052158e-08
1646	2.91820137071e-08
1647	2.91025927729e-08
1648	2.90452058038e-08
1649	2.90017956037e-08
1650	2.89498349097e-08
1651	2.88776490088e-08
1652	2.8796912614e-08
1653	2.87160117865e-08
1654	2.86337954985e-08
1655	2.85542101317e-08
1656	2.84836685565e-08
1657	2.84190465542e-08
1658	2.83498204396e-08
1659	2.82751680501e-08
1660	2.82041331772e-08
1661	2.81334271695e-08
1662	2.8053348505e-08
1663	2.79601152343e-08
1664	2.78690195872e-08
1665	2.77887764901e-08
1666	2.77136308028e-08
1667	2.76253305095e-08
1668	2.75348925926e-08
1669	2.74533340349e-08
1670	2.73872321393e-08
1671	2.73201436483e-08
1672	2.72214841027e-08
1673	2.71062168668e-08
1674	2.70070640235e-08
1675	2.69306028756e-08
1676	2.68653231429e-08
1677	2.67748852261e-08
1678	2.66629066418e-08
1679	2.65667135848e-08
1680	2.64807153475e-08
1681	2.64012944132e-08
1682	2.63274641866e-08
1683	2.62539628251e-08
1684	2.61835856825e-08
1685	2.6104658046e-08
1686	2.60055052026e-08
1687	2.59053657638e-08
1688	2.58170654705e-08
1689	2.57442218393e-08
1690	2.56689117194e-08
1691	2.55862021337e-08
1692	2.55031636828e-08
1693	2.54227561531e-08
1694	2.53513924151e-08
1695	2.52739446717e-08
1696	2.51894263276e-08
1697	2.51128007472e-08
1698	2.5041108144e-08
1699	2.49707310015e-08
1700	2.48857193596e-08
1701	2.47982412292e-08
1702	2.47267130586e-08
1703	2.4671463713e-08
1704	2.46148989069e-08
1705	2.45502769045e-08
1706	2.44805574922e-08
1707	2.44197174391e-08
1708	2.43680856102e-08
1709	2.43093831805e-08
1710	2.42454189084e-08
1711	2.41770149568e-08
1712	2.41076244097e-08
1713	2.40420158118e-08
1714	2.39866020337e-08
1715	2.39431918336e-08
1716	2.38999460661e-08
1717	2.38525894842e-08
1718	2.38032597114e-08
1719	2.37496546916e-08
1720	2.3688979071e-08
1721	2.362189058e-08
1722	2.35626948526e-08
1723	2.35178047593e-08
1724	2.34839316487e-08
1725	2.34441389653e-08
1726	2.33923427038e-08
1727	2.33385732514e-08
1728	2.32915455347e-08
1729	2.32482997672e-08
1730	2.32040674042e-08
1731	2.31595061761e-08
1732	2.31180691669e-08
1733	2.30807429722e-08
1734	2.30401281259e-08
1735	2.29934292743e-08
1736	2.29514989674e-08
1737	2.29166392612e-08
1738	2.28811218248e-08
1739	2.28378760573e-08
1740	2.27941369921e-08
1741	2.27587839882e-08
1742	2.27275417988e-08
1743	2.26885712782e-08
1744	2.26412146963e-08
1745	2.25963246031e-08
1746	2.25563674871e-08
1747	2.25228232416e-08
1748	2.24943764059e-08
1749	2.24700403846e-08
1750	2.24394559255e-08
1751	2.23937436693e-08
1752	2.23467159526e-08
1753	2.23166247912e-08
1754	2.22952485563e-08
1755	2.22597311199e-08
1756	2.22108946448e-08
1757	2.21674844447e-08
1758	2.21403530696e-08
1759	2.21151948855e-08
1760	2.2078526421e-08
1761	2.20443244452e-08
1762	2.20145621489e-08
1763	2.19792091451e-08
1764	2.19348123495e-08
1765	2.18891000934e-08
1766	2.18484852471e-08
1767	2.18111590523e-08
1768	2.17753127508e-08
1769	2.17437416962e-08
1770	2.17138149673e-08
1771	2.16735289862e-08
1772	2.16228837527e-08
1773	2.15717452216e-08
1774	2.15278417238e-08
1775	2.14892000684e-08
1776	2.14528604691e-08
1777	2.1418000763e-08
1778	2.13826477591e-08
1779	2.1344663834e-08
1780	2.12994448756e-08
1781	2.12492929399e-08
1782	2.12025940883e-08
1783	2.1166254489e-08
1784	2.11379720859e-08
1785	2.11113340086e-08
1786	2.10789407911e-08
1787	2.10389836751e-08
1788	2.0997546666e-08
1789	2.09577539826e-08
1790	2.09210855181e-08
1791	2.08850747839e-08
1792	2.08548191899e-08
1793	2.08283455452e-08
1794	2.07956234626e-08
1795	2.0754350886e-08
1796	2.07163669609e-08
1797	2.0686440232e-08
1798	2.06520738236e-08
1799	2.06098146516e-08
1800	2.05724884568e-08
1801	2.05466725424e-08
1802	2.05248030098e-08
1803	2.04938896855e-08
1804	2.04565634907e-08
1805	2.04230192452e-08
1806	2.03886528368e-08
1807	2.03500111814e-08
1808	2.03131782844e-08
1809	2.02873623699e-08
1810	2.0263684079e-08
1811	2.02316197266e-08
1812	2.01951156948e-08
1813	2.01571317697e-08
1814	2.01235875242e-08
1815	2.00936607953e-08
1816	2.00647206619e-08
1817	2.00343006354e-08
1818	1.99992764967e-08
1819	1.99637590602e-08
1820	1.99302148147e-08
1821	1.98961772715e-08
1822	1.9858357779e-08
1823	1.98221826122e-08
1824	1.9797846591e-08
1825	1.97771280864e-08
1826	1.97442415712e-08
1827	1.97036267249e-08
1828	1.96661360976e-08
1829	1.96388402899e-08
1830	1.9605460477e-08
1831	1.95543219458e-08
1832	1.95095962851e-08
1833	1.94834515055e-08
1834	1.94699680343e-08
1835	1.94517160184e-08
1836	1.94186650706e-08
1837	1.9374268275e-08
1838	1.93241163393e-08
1839	1.9275773162e-08
1840	1.92427222142e-08
1841	1.92226614399e-08
1842	1.92016140702e-08
1843	1.91697141504e-08
1844	1.91332101185e-08
1845	1.90968705192e-08
1846	1.90577355661e-08
1847	1.90177784501e-08
1848	1.89847275023e-08
1849	1.89600626159e-08
1850	1.89372064879e-08
1851	1.89079374893e-08
1852	1.88711045923e-08
1853	1.8831640774e-08
1854	1.87956300399e-08
1855	1.87686630974e-08
1856	1.87510688117e-08
1857	1.87310080375e-08
1858	1.8699765848e-08
1859	1.86624396532e-08
1860	1.86297175706e-08
1861	1.86015996001e-08
1862	1.85693708152e-08
1863	1.85369775977e-08
1864	1.85118194136e-08
1865	1.8496527184e-08
1866	1.84764664097e-08
1867	1.84401268104e-08
1868	1.83965521777e-08
1869	1.83587326852e-08
1870	1.8334396664e-08
1871	1.8320419895e-08
1872	1.83059498283e-08
1873	1.82830937003e-08
1874	1.82518515108e-08
1875	1.82181428327e-08
1876	1.81857496152e-08
1877	1.8155987319e-08
1878	1.8128033781e-08
1879	1.81028755969e-08
1880	1.8085774609e-08
1881	1.80721267052e-08
1882	1.80517370657e-08
1883	1.80200015786e-08
1884	1.79818532209e-08
1885	1.79502821663e-08
1886	1.79269327405e-08
1887	1.79068719662e-08
1888	1.78828648101e-08
1889	1.78557334351e-08
1890	1.7832877307e-08
1891	1.78179139426e-08
1892	1.78008129547e-08
1893	1.77698996304e-08
1894	1.77309291098e-08
1895	1.76985358923e-08
1896	1.76783106855e-08
1897	1.76597298044e-08
1898	1.7640491193e-08
1899	1.76251989634e-08
1900	1.76115510596e-08
1901	1.75878727686e-08
1902	1.75507110065e-08
1903	1.75211131428e-08
1904	1.75045054526e-08
1905	1.74941462003e-08
1906	1.74758941843e-08
1907	1.74515581631e-08
1908	1.74308396585e-08
1909	1.74148896986e-08
1910	1.7396144385e-08
1911	1.73726305266e-08
1912	1.73497743985e-08
1913	1.733135795e-08
1914	1.73159012878e-08
1915	1.72991291651e-08
1916	1.72800549863e-08
1917	1.72571988582e-08
1918	1.72323695392e-08
1919	1.72108288717e-08
1920	1.71960299399e-08
1921	1.71868217156e-08
1922	1.71743248398e-08
1923	1.71526197398e-08
1924	1.7124995067e-08
1925	1.709901472e-08
1926	1.70817492995e-08
1927	1.70649771768e-08
1928	1.70436009419e-08
1929	1.70235401676e-08
1930	1.70092345335e-08
1931	1.69949288994e-08
1932	1.69720727713e-08
1933	1.69452702614e-08
1934	1.69234007288e-08
1935	1.69107394204e-08
1936	1.68982425446e-08
1937	1.68785106355e-08
1938	1.68533524514e-08
1939	1.68280298346e-08
1940	1.68091200884e-08
1941	1.67969520778e-08
1942	1.67879082861e-08
1943	1.67745892474e-08
1944	1.67537063103e-08
1945	1.67278903958e-08
1946	1.67066785935e-08
1947	1.66890843079e-08
1948	1.66718188874e-08
1949	1.66575132533e-08
1950	1.66491271919e-08
1951	1.66405766979e-08
1952	1.66221602494e-08
1953	1.65968376327e-08
1954	1.6578092319e-08
1955	1.65692129599e-08
1956	1.65596758705e-08
1957	1.65409305568e-08
1958	1.65182388613e-08
1959	1.65021244689e-08
1960	1.64917652166e-08
1961	1.64823925598e-08
1962	1.64717044423e-08
1963	1.64567410779e-08
1964	1.64331450032e-08
1965	1.6405175022e-08
1966	1.63877122825e-08
1967	1.63848347124e-08
1968	1.63848347124e-08
1969	1.63726009287e-08
1970	1.63474098581e-08
1971	1.63219228088e-08
1972	1.63055782107e-08
1973	1.62955313803e-08
1974	1.62851556848e-08
1975	1.62714091214e-08
1976	1.62562155514e-08
1977	1.6240364251e-08
1978	1.62227699654e-08
1979	1.62072804167e-08
1980	1.61964607532e-08
1981	1.61882062379e-08
1982	1.61734895224e-08
1983	1.61494165932e-08
1984	1.6125656086e-08
1985	1.61128632316e-08
1986	1.61091634986e-08
1987	1.61017147029e-08
1988	1.60868993278e-08
1989	1.60720675094e-08
1990	1.60600474881e-08
1991	1.60427985109e-08
1992	1.60187255818e-08
1993	1.59979248609e-08
1994	1.5991676423e-08
1995	1.59908871466e-08
1996	1.59830930425e-08
1997	1.5968886068e-08
1998	1.59537089412e-08
1999	1.5938186506e-08
2000	1.59208388692e-08
2001	1.59054315369e-08
2002	1.58957793446e-08
2003	1.58857654008e-08
2004	1.58723805891e-08
2005	1.58623008722e-08
2006	1.58604098975e-08
2007	1.58556742393e-08
2008	1.58341664584e-08
2009	1.58028256094e-08
2010	1.57868263197e-08
2011	1.57874511635e-08
2012	1.57904438364e-08
2013	1.57791308752e-08
2014	1.57541700101e-08
2015	1.57335172786e-08
2016	1.57243090543e-08
2017	1.57204284455e-08
2018	1.57129632066e-08
2019	1.56980656152e-08
2020	1.56783665926e-08
2021	1.56604269985e-08
2022	1.56491798103e-08
2023	1.56412377169e-08
2024	1.56321939252e-08
2025	1.56203218932e-08
2026	1.56054900748e-08
2027	1.55904938239e-08
2028	1.55777174128e-08
2029	1.55671443981e-08
2030	1.55556176745e-08
2031	1.55375136479e-08
2032	1.55180283876e-08
2033	1.55051368737e-08
2034	1.5499990134e-08
2035	1.54925248951e-08
2036	1.54771175627e-08
2037	1.54569087991e-08
2038	1.54431622358e-08
2039	1.54327043239e-08
2040	1.54178231758e-08
2041	1.54001960036e-08
2042	1.53851833094e-08
2043	1.53747911706e-08
2044	1.5364859443e-08
2045	1.53515732909e-08
2046	1.5335623331e-08
2047	1.53196569279e-08
2048	1.53045949039e-08
2049	1.52908483405e-08
2050	1.52760329654e-08
2051	1.52597376972e-08
2052	1.52446427867e-08
2053	1.52347932754e-08
2054	1.52248451045e-08
2055	1.52080400952e-08
2056	1.51880779805e-08
2057	1.5172341783e-08
2058	1.51634130941e-08
2059	1.5153004512e-08
2060	1.51370545522e-08
2061	1.51198877912e-08
2062	1.51040693774e-08
2063	1.50879549849e-08
2064	1.50722681172e-08
2065	1.50599521172e-08
2066	1.50508918823e-08
2067	1.5040088662e-08
2068	1.50244182375e-08
2069	1.50072843631e-08
2070	1.49942284166e-08
2071	1.49828661256e-08
2072	1.49690702324e-08
2073	1.49531860456e-08
2074	1.49394065957e-08
2075	1.49276989963e-08
2076	1.49154816559e-08
2077	1.49012911246e-08
2078	1.4884403899e-08
2079	1.48689472369e-08
2080	1.48585550981e-08
2081	1.48532768124e-08
2082	1.48455649246e-08
2083	1.48295327484e-08
2084	1.48083702759e-08
2085	1.47914172773e-08
2086	1.47810251385e-08
2087	1.47705343401e-08
2088	1.47580539076e-08
2089	1.47466751733e-08
2090	1.47371216406e-08
2091	1.47263841934e-08
2092	1.47132131441e-08
2093	1.47006669385e-08
2094	1.46909983031e-08
2095	1.46805075047e-08
2096	1.46655605835e-08
2097	1.46480320709e-08
2098	1.46319834515e-08
2099	1.46190097213e-08
2100	1.46084695931e-08
2101	1.46004781699e-08
2102	1.45942461753e-08
2103	1.45869124824e-08
2104	1.45744813797e-08
2105	1.45577585867e-08
2106	1.454111801e-08
2107	1.45285224746e-08
2108	1.45174890488e-08
2109	1.45032820742e-08
2110	1.44877431958e-08
2111	1.44776799221e-08
2112	1.44741446217e-08
2113	1.44713492679e-08
2114	1.44611215617e-08
2115	1.44447440771e-08
2116	1.44291394257e-08
2117	1.44160012628e-08
2118	1.44021724832e-08
2119	1.43879983951e-08
2120	1.43761921362e-08
2121	1.43709631803e-08
2122	1.43699765848e-08
2123	1.436667149e-08
2124	1.43572659467e-08
2125	1.43417270682e-08
2126	1.43240176798e-08
2127	1.43078375143e-08
2128	1.42933510044e-08
2129	1.42828437627e-08
2130	1.42773188282e-08
2131	1.42763651192e-08
2132	1.42742932688e-08
2133	1.42632762862e-08
2134	1.42433141715e-08
2135	1.42232040674e-08
2136	1.42133874426e-08
2137	1.42081256002e-08
2138	1.41992297978e-08
2139	1.41879332798e-08
2140	1.41797609808e-08
2141	1.41734138834e-08
2142	1.4161328089e-08
2143	1.41411028822e-08
2144	1.41245938515e-08
2145	1.4117983662e-08
2146	1.41139057341e-08
2147	1.4104960602e-08
2148	1.40912962549e-08
2149	1.40786842763e-08
2150	1.40674370881e-08
2151	1.40558281482e-08
2152	1.40448604954e-08
2153	1.40312619214e-08
2154	1.40135032031e-08
2155	1.39969777293e-08
2156	1.39892987279e-08
2157	1.39899235717e-08
2158	1.39865362607e-08
2159	1.39685637801e-08
2160	1.39428465252e-08
2161	1.39241834278e-08
2162	1.39175239085e-08
2163	1.3911555006e-08
2164	1.38955063866e-08
2165	1.38734395349e-08
2166	1.38581144188e-08
2167	1.38515042292e-08
2168	1.38437594549e-08
2169	1.38273984136e-08
2170	1.38087682027e-08
2171	1.37941008169e-08
2172	1.37846788303e-08
2173	1.37733823123e-08
2174	1.37556564806e-08
2175	1.37323399413e-08
2176	1.3707362633e-08
2177	1.36886173194e-08
2178	1.36796228574e-08
2179	1.36767946171e-08
2180	1.36689511833e-08
2181	1.36513404544e-08
2182	1.36297997869e-08
2183	1.3610528289e-08
2184	1.35889054052e-08
2185	1.35624482037e-08
2186	1.35378326471e-08
2187	1.35301207593e-08
2188	1.35341986872e-08
2189	1.35283613307e-08
2190	1.35027756219e-08
2191	1.34725858009e-08
2192	1.34548270827e-08
2193	1.34465890106e-08
2194	1.34324642524e-08
2195	1.34076020469e-08
2196	1.33831673661e-08
2197	1.33692563701e-08
2198	1.33659841619e-08
2199	1.33618404609e-08
2200	1.33461207067e-08
2201	1.33195977321e-08
2202	1.32904767229e-08
2203	1.32673575027e-08
2204	1.3252311922e-08
2205	1.32411305068e-08
2206	1.32293571344e-08
2207	1.32162354148e-08
2208	1.32028999329e-08
2209	1.31878543522e-08
2210	1.31680895566e-08
2211	1.3141500809e-08
2212	1.31137281469e-08
2213	1.30948348439e-08
2214	1.30885370763e-08
2215	1.30876984701e-08
2216	1.30764019521e-08
2217	1.30483333114e-08
2218	1.3015627672e-08
2219	1.29911272182e-08
2220	1.2982560281e-08
2221	1.29775286442e-08
2222	1.29640287297e-08
2223	1.29447572317e-08
2224	1.29248773333e-08
2225	1.29061813494e-08
2226	1.28854299583e-08
2227	1.28617187808e-08
2228	1.28424966127e-08
2229	1.28333212749e-08
2230	1.28288487089e-08
2231	1.28189334245e-08
2232	1.28013391389e-08
2233	1.27825609387e-08
2234	1.2763684079e-08
2235	1.27439521699e-08
2236	1.272436825e-08
2237	1.27114274063e-08
2238	1.27095693182e-08
2239	1.27067904077e-08
2240	1.26906266854e-08
2241	1.26634130941e-08
2242	1.26412146963e-08
2243	1.26318420395e-08
2244	1.26269255055e-08
2245	1.26186381036e-08
2246	1.26082624081e-08
2247	1.26001887686e-08
2248	1.25896650837e-08
2249	1.25698180718e-08
2250	1.25460904511e-08
2251	1.25266380773e-08
2252	1.25183013457e-08
2253	1.25182026862e-08
2254	1.25184822215e-08
2255	1.25119542483e-08
2256	1.24954452176e-08
2257	1.24737072311e-08
2258	1.24548632579e-08
2259	1.244281035e-08
2260	1.24380582486e-08
2261	1.24367592312e-08
2262	1.24328950657e-08
2263	1.24218451966e-08
2264	1.24047606519e-08
2265	1.23883173943e-08
2266	1.23759849511e-08
2267	1.23674015707e-08
2268	1.23601500941e-08
2269	1.23547402623e-08
2270	1.23515009406e-08
2271	1.23467652824e-08
2272	1.2335764743e-08
2273	1.23198641129e-08
2274	1.23050322946e-08
2275	1.22932424789e-08
2276	1.22842480169e-08
2277	1.22784764335e-08
2278	1.22764867994e-08
2279	1.22763552533e-08
2280	1.22718004709e-08
2281	1.2257889475e-08
2282	1.22387988529e-08
2283	1.2223934148e-08
2284	1.22172088557e-08
2285	1.22168964338e-08
2286	1.221627159e-08
2287	1.22101875847e-08
2288	1.21993843644e-08
2289	1.21875781055e-08
2290	1.21767748852e-08
2291	1.21663663032e-08
2292	1.21587695181e-08
2293	1.21551520015e-08
2294	1.21537707678e-08
2295	1.21502354674e-08
2296	1.21436910509e-08
2297	1.21352227733e-08
2298	1.21247484182e-08
2299	1.21121035531e-08
2300	1.21023033715e-08
2301	1.20997546666e-08
2302	1.21021882687e-08
2303	1.21023198148e-08
2304	1.20952821005e-08
2305	1.20851530538e-08
2306	1.20770629711e-08
2307	1.20734125679e-08
2308	1.20709131928e-08
2309	1.20659966587e-08


==> numericalresults/data/bone/en-SA-eta8.dat <==
1	1.0
2	0.285466462332
3	0.126796919191
4	0.0611205751194
5	0.0319188295032
6	0.0131961910838
7	0.00696182862179
8	0.00400357147555
9	0.00273275431142
10	0.00199535642405
11	0.00154053756298
12	0.00127086156093
13	0.00115276608479
14	0.00108604098975
15	0.00103657967087
16	0.000992690971994
17	0.000942808705718
18	0.000910492771544
19	0.000884826490746
20	0.000862815546113
21	0.000838463081598
22	0.000818732816796
23	0.00080493856799
24	0.000795707323169
25	0.000787163406517
26	0.000781385245794
27	0.000777049158763
28	0.00077300082874
29	0.000769210657862
30	0.000765700022363
31	0.000762595535327
32	0.000759780449624
33	0.000756840395164
34	0.000754099304121
35	0.000751884397322
36	0.000750210473697
37	0.000748806219498
38	0.000747505557821
39	0.000745913850485
40	0.000744169220853
41	0.00074214176719
42	0.000739778871072
43	0.000737623159999
44	0.000735312882306
45	0.000733027269498
46	0.000730463765638
47	0.000726678527736
48	0.000721664978492
49	0.000716534682119
50	0.000712512661308
51	0.000709057932885
52	0.000705664044515
53	0.000702084347334
54	0.000699067009563
55	0.000696279877399
56	0.000693974532683
57	0.000691509688367
58	0.000689097462476
59	0.000686785540457
60	0.000684366737263
61	0.000681870650758
62	0.000678845091359
63	0.000675048343177
64	0.00067074185401
65	0.000665649377129
66	0.000659841618543
67	0.000652091911233
68	0.000642059879767
69	0.000631917678475
70	0.000623515173838
71	0.000616079532748
72	0.000606619726647
73	0.000597191162736
74	0.000590534932056
75	0.000584002025809
76	0.000574856285929
77	0.000566442271011
78	0.000559652849945
79	0.000553453741828
80	0.000546883016088
81	0.0005419368842
82	0.000536369197174
83	0.000530301635118
84	0.000523928228469
85	0.000518939344111
86	0.000513996500875
87	0.000508984595956
88	0.000504847472342
89	0.000501032636578
90	0.000496188452887
91	0.000491824412318
92	0.000487756350386
93	0.000482606322104
94	0.000476323353372
95	0.00047077375393
96	0.000465012036465
97	0.000457449782291
98	0.000451311514227
99	0.000445714229337
100	0.000438691314014
101	0.000432196227259
102	0.000427539496705
103	0.000421787645194
104	0.000417421960299
105	0.000413135203041
106	0.000408864889041
107	0.000405030321367
108	0.000400633394283
109	0.000396127941699
110	0.000392041792184
111	0.000387949065365
112	0.00038471632092
113	0.000381654586353
114	0.000378257409332
115	0.000374488614688
116	0.000370979623515
117	0.000367371972796
118	0.000364040568805
119	0.000361312632368
120	0.000358589628909
121	0.00035570712585
122	0.000353174864179
123	0.000350488035886
124	0.000347725568608
125	0.000344604638314
126	0.000342103618832
127	0.000339449677054
128	0.000336723384943
129	0.000334450926742
130	0.000332310014602
131	0.0003299290309
132	0.000327883489654
133	0.000326030334522
134	0.000323795695813
135	0.000321998447756
136	0.000320043344427
137	0.000317821860324
138	0.000315745076889
139	0.000313609097726
140	0.000311052171168
141	0.000308866862232
142	0.000306423394151
143	0.000304050632079
144	0.000301442731422
145	0.000298869361607
146	0.000296284481511
147	0.000293099422513
148	0.000290514542417
149	0.000287536668464
150	0.000284488088504
151	0.000281742064484
152	0.000278594824978
153	0.000275628461306
154	0.000272757468528
155	0.000270198897644
156	0.000267707744117
157	0.000265091621831
158	0.000262968797274
159	0.000260962719846
160	0.000259088188479
161	0.000257629671529
162	0.000256100448572
163	0.000254428169273
164	0.000252910456596
165	0.000251172404267
166	0.000249148239256
167	0.000247541732988
168	0.000245982912167
169	0.000244083715913
170	0.000242353885213
171	0.000240538549573
172	0.000238448611531
173	0.000236615188308
174	0.000235085965351
175	0.00023333311409
176	0.000231744695405
177	0.00023028453413
178	0.000228424801694
179	0.000226880779805
180	0.000225104907984
181	0.000223107052184
182	0.000221318025757
183	0.000219415540852
184	0.00021733711309
185	0.000215327747011
186	0.000213002670385
187	0.00021044081085
188	0.000208255501914
189	0.00020571666294
190	0.000203368565753
191	0.00020143812731
192	0.000199455070443
193	0.000197425972454
194	0.000195359054973
195	0.000193226364462
196	0.000190807561268
197	0.000188617319354
198	0.000186408989858
199	0.000183889882792
200	0.000181272116181
201	0.000178776029677
202	0.000175932990437
203	0.000173706573357
204	0.000170967126639
205	0.000168489127718
206	0.000165984819585
207	0.000163651685763
208	0.000161705461792
209	0.000159833890212
210	0.000157975144372
211	0.000156332791802
212	0.000154747826201
213	0.000153060419106
214	0.000151319900288
215	0.00014967508123
216	0.000148143885081
217	0.000146479991844
218	0.000144946822505
219	0.000143324037412
220	0.000141655046765
221	0.000140065805917
222	0.000138347321064
223	0.000136770248227
224	0.000135210440811
225	0.000133589135611
226	0.00013193264184
227	0.000130522139202
228	0.000128828154803
229	0.000127120851366
230	0.000125768557861
231	0.000124233744196
232	0.000123001979768
233	0.000121691781002
234	0.000120094976256
235	0.000118685953512
236	0.000117204744866
237	0.000115534438759
238	0.000113994692116
239	0.000112518416449
240	0.000110859949486
241	0.000109418533525
242	0.000107739019193
243	0.000106057367237
244	0.0001045019995
245	0.000102994152778
246	0.000101584472303
247	0.000100244511241
248	9.89006037964e-05
249	9.76639063918e-05
250	9.65638524579e-05
251	9.54337073626e-05
252	9.4377392494e-05
253	9.33128559965e-05
254	9.21651166156e-05
255	9.10581565135e-05
256	9.00016772123e-05
257	8.90543811416e-05
258	8.79676462463e-05
259	8.69953564241e-05
260	8.60370433707e-05
261	8.51185230008e-05
262	8.43937042055e-05
263	8.36085386548e-05
264	8.28865152133e-05
265	8.22897893948e-05
266	8.15559268078e-05
267	8.09256567437e-05
268	8.02532919402e-05
269	7.95592220366e-05
270	7.8934213815e-05
271	7.82149857273e-05
272	7.74648443152e-05
273	7.67655125692e-05
274	7.603214328e-05
275	7.52711493179e-05
276	7.45320248885e-05
277	7.38123035031e-05
278	7.3132374801e-05
279	7.25461726674e-05
280	7.20310054065e-05
281	7.14941330457e-05
282	7.10189229009e-05
283	7.05861363606e-05
284	7.01031978847e-05
285	6.97238519318e-05
286	6.93303647772e-05
287	6.89503610939e-05
288	6.85864718031e-05
289	6.82026861706e-05
290	6.78052526342e-05
291	6.74265644115e-05
292	6.70569199805e-05
293	6.66813559768e-05
294	6.62763585419e-05
295	6.58734987306e-05
296	6.54972769965e-05
297	6.51103671451e-05
298	6.47249371868e-05
299	6.43806153725e-05
300	6.40134374301e-05
301	6.37061129454e-05
302	6.3415396151e-05
303	6.31447401308e-05
304	6.28836212e-05
305	6.26290795722e-05
306	6.24041358082e-05
307	6.2161762191e-05
308	6.19134690012e-05
309	6.16928004841e-05
310	6.14607861193e-05
311	6.1254916534e-05
312	6.10375366685e-05
313	6.08153882582e-05
314	6.05721924782e-05
315	6.03212683671e-05
316	6.00779081545e-05
317	5.98269840435e-05
318	5.95980938976e-05
319	5.93432234047e-05
320	5.9110386877e-05
321	5.88788658099e-05
322	5.86534287481e-05
323	5.84574251174e-05
324	5.82270550783e-05
325	5.80236519817e-05
326	5.77965705942e-05
327	5.75814927847e-05
328	5.73664149752e-05
329	5.71735355635e-05
330	5.69617464055e-05
331	5.67481484892e-05
332	5.655543351e-05
333	5.63398624028e-05
334	5.61336639524e-05
335	5.59564056354e-05
336	5.57638550889e-05
337	5.5595476131e-05
338	5.54340033413e-05
339	5.52731882819e-05
340	5.51329272945e-05
341	5.49819781897e-05
342	5.48404017417e-05
343	5.46961943725e-05
344	5.45521514358e-05
345	5.43974203817e-05
346	5.42420315974e-05
347	5.40623067917e-05
348	5.3893105671e-05
349	5.37128875676e-05
350	5.35135952854e-05
351	5.33378168616e-05
352	5.31575987582e-05
353	5.29795182783e-05
354	5.28106460227e-05
355	5.26319078125e-05
356	5.24587603099e-05
357	5.22956431945e-05
358	5.21290729949e-05
359	5.19738486431e-05
360	5.18118825557e-05
361	5.16421881372e-05
362	5.14747957747e-05
363	5.12983596206e-05
364	5.11258698483e-05
365	5.09453228798e-05
366	5.07567187151e-05
367	5.05756784488e-05
368	5.03827990371e-05
369	5.0176107289e-05
370	4.99682645128e-05
371	4.97558176245e-05
372	4.95483037135e-05
373	4.93324037412e-05
374	4.91263697234e-05
375	4.88864625949e-05
376	4.86588879096e-05
377	4.8444632263e-05
378	4.82195240664e-05
379	4.80138189137e-05
380	4.78067983004e-05
381	4.75966534682e-05
382	4.73945658322e-05
383	4.72013575553e-05
384	4.70150554467e-05
385	4.68264512819e-05
386	4.66322564096e-05
387	4.64487496547e-05
388	4.62668872256e-05
389	4.60674305108e-05
390	4.58655073074e-05
391	4.56612820479e-05
392	4.546034544e-05
393	4.52543114221e-05
394	4.50448243202e-05
395	4.48205382865e-05
396	4.45773425065e-05
397	4.43701574606e-05
398	4.41358410397e-05
399	4.38960983438e-05
400	4.36616174904e-05
401	4.33838908694e-05
402	4.31541785606e-05
403	4.28815493495e-05
404	4.25931346111e-05
405	4.23389218485e-05
406	4.20615240927e-05
407	4.18069824649e-05
408	4.15529341349e-05
409	4.12712611321e-05
410	4.10254344309e-05
411	4.07278114682e-05
412	4.04703100541e-05
413	4.01827174785e-05
414	3.98873965719e-05
415	3.95910890698e-05
416	3.92724187374e-05
417	3.89660808482e-05
418	3.86424775385e-05
419	3.83292334811e-05
420	3.79799786895e-05
421	3.76594995988e-05
422	3.73247148739e-05
423	3.70170615241e-05
424	3.67227272129e-05
425	3.64219800313e-05
426	3.61340585906e-05
427	3.58227877241e-05
428	3.55465409963e-05
429	3.52426695958e-05
430	3.49711914127e-05
431	3.46890251121e-05
432	3.44060366487e-05
433	3.41248569437e-05
434	3.38344690143e-05
435	3.35360238888e-05
436	3.3240374117e-05
437	3.29310764414e-05
438	3.26569673371e-05
439	3.23453676055e-05
440	3.20732316921e-05
441	3.17762664597e-05
442	3.14848919349e-05
443	3.12056854208e-05
444	3.08783001618e-05
445	3.06076441416e-05
446	3.02907825675e-05
447	2.99703034768e-05
448	2.96922479906e-05
449	2.93722621976e-05
450	2.90720083137e-05
451	2.87679724806e-05
452	2.84754469277e-05
453	2.82051197727e-05
454	2.78800365698e-05
455	2.76105315776e-05
456	2.73119220195e-05
457	2.70327155053e-05
458	2.6779160473e-05
459	2.64927189255e-05
460	2.62432747076e-05
461	2.59596285139e-05
462	2.57039358581e-05
463	2.54498875281e-05
464	2.51703521488e-05
465	2.49112064089e-05
466	2.46448256357e-05
467	2.43741696155e-05
468	2.41313027006e-05
469	2.3859660085e-05
470	2.36041318618e-05
471	2.3343012931e-05
472	2.30986661229e-05
473	2.28490574725e-05
474	2.26112879675e-05
475	2.23835488496e-05
476	2.21349267946e-05
477	2.18941975033e-05
478	2.16503439929e-05
479	2.13999131796e-05
480	2.11601704837e-05
481	2.09179612991e-05
482	2.0659308857e-05
483	2.03962167353e-05
484	2.01342756416e-05
485	1.9868059301e-05
486	1.96192728134e-05
487	1.93831476341e-05
488	1.91358410397e-05
489	1.89076086242e-05
490	1.86596442995e-05
491	1.84328917771e-05
492	1.81867362107e-05
493	1.7960476986e-05
494	1.77120193636e-05
495	1.74918441442e-05
496	1.72530880438e-05
497	1.70353793131e-05
498	1.68347715703e-05
499	1.66099922388e-05
500	1.64078223865e-05
504	1.55732448467e-05
512	1.41215518489e-05
520	1.283874755e-05
528	1.16412508715e-05
536	1.04989377656e-05
544	9.45324524132e-06
552	8.60699298859e-06
560	7.82284691985e-06
568	7.16930964627e-06
576	6.56793038582e-06
584	6.00764282614e-06
592	5.56188255568e-06
600	5.15862810613e-06
608	4.84921532775e-06
616	4.56821649851e-06
624	4.32921374919e-06
632	4.09938633763e-06
640	3.89363185519e-06
648	3.72564753548e-06
656	3.55919243873e-06
664	3.41766532051e-06
672	3.30756126758e-06
680	3.21661360976e-06
688	3.14005380234e-06
696	3.0830121417e-06
704	3.02190899644e-06
712	2.95815848669e-06
720	2.89652915718e-06
728	2.8317098357e-06
736	2.76169444481e-06
744	2.68505242111e-06
752	2.59754140412e-06
760	2.49694155409e-06
768	2.39676922875e-06
776	2.31183980321e-06
784	2.23215577685e-06
792	2.14901866639e-06
800	2.06446743577e-06
808	1.97636446152e-06
816	1.89857140978e-06
824	1.82850668912e-06
832	1.76421355188e-06
840	1.70281442797e-06
848	1.64863389416e-06
856	1.59964942975e-06
864	1.55323997948e-06
872	1.51570988832e-06
880	1.47848399742e-06
888	1.44684552546e-06
896	1.42300115761e-06
904	1.40312619214e-06
912	1.38386784883e-06
920	1.3665613202e-06
928	1.3503548455e-06
936	1.33489160605e-06
944	1.32186032439e-06
952	1.30941113406e-06
960	1.29602467804e-06
968	1.28314303003e-06
976	1.27178731633e-06
984	1.26119292545e-06
992	1.25115596101e-06
1000	1.24177672687e-06
1008	1.23061997658e-06
1016	1.2185950223e-06
1024	1.20636781594e-06
1032	1.19408634683e-06
1040	1.18167497599e-06
1048	1.16932937818e-06
1056	1.1577516805e-06
1064	1.14574974677e-06
1072	1.13309501572e-06
1080	1.11975460082e-06
1088	1.10559366737e-06
1096	1.09033267999e-06
1104	1.07400616951e-06
1112	1.05824366277e-06
1120	1.04170503427e-06
1128	1.02316361699e-06
1136	1.00258159144e-06
1144	9.81363211829e-07
1152	9.61114984412e-07
1160	9.41420894776e-07
1168	9.22739709809e-07
1176	9.03877649009e-07
1184	8.83501164183e-07
1192	8.64520711927e-07
1200	8.47919599048e-07
1208	8.33607387627e-07
1216	8.22250029598e-07
1224	8.13406845657e-07
1232	8.05856101764e-07
1240	7.99405411805e-07
1248	7.94026822242e-07
1256	7.88536418527e-07
1264	7.8327950907e-07
1272	7.78464923243e-07
1280	7.74018666386e-07
1288	7.69481971612e-07
1296	7.65464883779e-07
1304	7.61898341204e-07
1312	7.58443612781e-07
1320	7.55385166866e-07
1328	7.52701627225e-07
1336	7.50118391455e-07
1344	7.47510490798e-07
1352	7.45099909233e-07
1360	7.42722214183e-07
1368	7.40510596035e-07
1376	7.38696904721e-07
1384	7.36827306331e-07
1392	7.34982372828e-07
1400	7.33264052408e-07
1408	7.3145200542e-07
1416	7.29774793144e-07
1424	7.28265302096e-07
1432	7.26777187282e-07
1440	7.25348268196e-07
1448	7.23906194504e-07
1456	7.22367105592e-07
1464	7.20754022021e-07
1472	7.1894690801e-07
1480	7.16998381983e-07
1488	7.15030124048e-07
1496	7.13079953696e-07
1504	7.10970283745e-07
1512	7.08512016733e-07
1520	7.05570317947e-07
1528	7.02368815691e-07
1536	6.9911469501e-07
1544	6.96192728134e-07
1552	6.9359140478e-07
1560	6.91161091306e-07
1568	6.88839303332e-07
1576	6.86514226706e-07
1584	6.84281232323e-07
1592	6.81969310304e-07
1600	6.79887593891e-07
1608	6.77771346637e-07
1616	6.75643589103e-07
1624	6.73673686841e-07
1632	6.7168076402e-07
1640	6.69506965364e-07
1648	6.67201620647e-07
1656	6.65026177666e-07
1664	6.62885265526e-07
1672	6.60696667938e-07
1680	6.58568910404e-07
1688	6.5623561215e-07
1696	6.53514253016e-07
1704	6.50538023389e-07
1712	6.47405582815e-07
1720	6.44090622081e-07
1728	6.40668780173e-07
1736	6.36950959629e-07
1744	6.32777660848e-07
1752	6.28372512135e-07
1760	6.23873636854e-07
1768	6.19213617648e-07
1776	6.14357923677e-07
1784	6.09513739986e-07
1792	6.04408108499e-07
1800	5.99419224141e-07
1808	5.94514200397e-07
1816	5.89768676252e-07
1824	5.85338862653e-07
1832	5.8072817322e-07
1840	5.75956339862e-07
1848	5.71293032005e-07
1856	5.65960483563e-07
1864	5.60215209356e-07
1872	5.54269327405e-07
1880	5.48550362409e-07
1888	5.42729449217e-07
1896	5.36804943501e-07
1904	5.30962654073e-07
1912	5.24865494153e-07
1920	5.19361935832e-07
1928	5.14070495534e-07
1936	5.09247688078e-07
1944	5.04849116668e-07
1952	5.0067088491e-07
1960	4.97013904419e-07
1968	4.93496691617e-07
1976	4.90188308186e-07
1984	4.87110130362e-07
1992	4.83923427038e-07
2000	4.80592023047e-07
2008	4.77155382207e-07
2016	4.73412896776e-07
2024	4.69653968087e-07
2032	4.65988765966e-07
2040	4.62460042884e-07
2048	4.58964206317e-07
2056	4.55512766545e-07
2064	4.52370460017e-07
2072	4.49228153488e-07
2080	4.46348939081e-07
2088	4.4361113669e-07
2096	4.4069410279e-07
2104	4.37883950065e-07
2112	4.3522507531e-07
2120	4.32488917244e-07
2128	4.30135887081e-07
2136	4.28055814994e-07
2144	4.26085912732e-07
2152	4.2416698457e-07
2160	4.22249700733e-07
2168	4.20181138926e-07
2176	4.17981031058e-07
2184	4.15581959773e-07
2192	4.12974059117e-07
2200	4.10223102119e-07
2208	4.07375129902e-07
2216	4.04484405214e-07
2224	4.01610123785e-07
2232	3.98628961181e-07
2240	3.95593535827e-07
2248	3.92140451729e-07
2256	3.88601862692e-07
2264	3.85204685671e-07
2272	3.81865060051e-07
2280	3.78703021613e-07
2288	3.75656085979e-07
2296	3.72494047541e-07
2304	3.69118246754e-07
2312	3.6546619924e-07
2320	3.61669451058e-07
2328	3.57507662558e-07
2336	3.53138689012e-07
2344	3.48800957655e-07
2352	3.44591483708e-07
2360	3.40434628185e-07
2368	3.36246530473e-07
2376	3.31918665071e-07
2384	3.27460897933e-07
2392	3.22601915311e-07
2400	3.17530814665e-07
2408	3.12290348466e-07
2416	3.07317907365e-07
2424	3.02411239295e-07
2432	2.97647627567e-07
2440	2.93474328786e-07
2448	2.89518081006e-07
2456	2.8560294137e-07
2464	2.81922940318e-07
2472	2.78369552349e-07
2480	2.75049658638e-07
2488	2.71846512056e-07
2496	2.68485510201e-07
2504	2.65431997264e-07
2512	2.62503453084e-07
2520	2.59829779397e-07
2528	2.57540877938e-07
2536	2.55462450177e-07
2544	2.5359942909e-07
2552	2.51867954064e-07
2560	2.5038806088e-07
2568	2.49010115892e-07
2576	2.47717675844e-07
2584	2.46546915903e-07
2592	2.45471526855e-07
2600	2.4447670977e-07
2608	2.43508201897e-07
2616	2.42546271327e-07
2624	2.41562964522e-07
2632	2.40587879346e-07
2640	2.39634170405e-07
2648	2.3874787882e-07
2656	2.37947092174e-07
2664	2.37167681764e-07
2672	2.36414580565e-07
2680	2.35618726897e-07
2688	2.34788342388e-07
2696	2.33925071364e-07
2704	2.33093042529e-07
2712	2.32261013694e-07
2720	2.31460227049e-07
2728	2.30672595009e-07
2736	2.29870164038e-07
2744	2.29077599021e-07
2752	2.28271879399e-07
2760	2.27420118655e-07
2768	2.26523961115e-07
2776	2.25563674871e-07
2784	2.24573790763e-07
2792	2.23516489299e-07
2800	2.22408213736e-07
2808	2.2128185059e-07
2816	2.20152198792e-07
2824	2.19086675699e-07
2832	2.18044173167e-07
2840	2.1703455715e-07
2848	2.15983832989e-07
2856	2.14941330457e-07
2864	2.13954735e-07
2872	2.12987871453e-07
2880	2.12022652232e-07
2888	2.11050855707e-07
2896	2.10023152107e-07
2904	2.09002025809e-07
2912	2.08002275747e-07
2920	2.06999237033e-07
2928	2.06022507531e-07
2936	2.0506879859e-07
2944	2.04179218353e-07
2952	2.03348833844e-07
2960	2.0255133585e-07
2968	2.01765348137e-07
2976	2.00967850143e-07
2984	2.00135821308e-07
2992	1.99267617306e-07
3000	1.98369815441e-07
3008	1.97490101159e-07
3016	1.96677804233e-07
3024	1.95931280338e-07
3032	1.95225864586e-07
3040	1.944990726e-07
3048	1.93767347637e-07
3056	1.93019179416e-07
3064	1.92246346308e-07
3072	1.91455425617e-07
3080	1.90697391442e-07
3088	1.89959089175e-07
3096	1.89237230166e-07
3104	1.8857621121e-07
3112	1.87898748997e-07
3120	1.87188400268e-07
3128	1.86487917494e-07
3136	1.85738104947e-07
3144	1.84930740999e-07
3152	1.84078980255e-07
3160	1.83210776253e-07
3168	1.82288309502e-07
3176	1.81418461174e-07
3184	1.80522303635e-07
3192	1.79632723398e-07
3200	1.78733277207e-07
3208	1.77802588826e-07
3216	1.76842302582e-07
3224	1.75860640103e-07
3232	1.74878977624e-07
3240	1.73917047054e-07
3248	1.72973204067e-07
3256	1.7204909299e-07
3264	1.71124981912e-07
3272	1.70220602744e-07
3280	1.69352398742e-07
3288	1.68530235862e-07
3296	1.67782067641e-07
3304	1.67061852958e-07
3312	1.663432826e-07
3320	1.65677330667e-07
3328	1.65026177666e-07
3336	1.64354141728e-07
3344	1.63694109367e-07
3352	1.63038516687e-07
3360	1.62369440535e-07
3368	1.61699706652e-07
3376	1.61043949539e-07
3384	1.60384081611e-07
3392	1.59708428156e-07
3400	1.59048066931e-07
3408	1.58442461753e-07
3416	1.57819426722e-07
3424	1.57259369368e-07
3432	1.5671246662e-07
3440	1.56123140268e-07
3448	1.55535293808e-07
3456	1.5496602823e-07
3464	1.54401202331e-07
3472	1.53847393415e-07
3480	1.53340776648e-07
3488	1.52872965969e-07
3496	1.5244281035e-07
3504	1.52031564477e-07
3512	1.51618345414e-07
3520	1.51224036096e-07
3528	1.50847321064e-07
3536	1.50476854471e-07
3544	1.50093891001e-07
3552	1.49706652284e-07
3560	1.49302805877e-07
3568	1.48865415225e-07
3576	1.48422105e-07
3584	1.47972875202e-07
3592	1.4751443718e-07
3600	1.47066522843e-07
3608	1.46588188479e-07
3616	1.46104921138e-07
3624	1.45634808403e-07
3632	1.45170615241e-07
3640	1.44731909128e-07
3648	1.44334968889e-07
3656	1.43951347689e-07
3664	1.43590582618e-07
3672	1.43230146411e-07
3680	1.42861653008e-07
3688	1.4246734369e-07
3696	1.42040970021e-07
3704	1.41624626738e-07
3712	1.41218313843e-07
3720	1.40807396835e-07
3728	1.40403879293e-07
3736	1.39985233955e-07
3744	1.39562148936e-07
3752	1.3911620779e-07
3760	1.38623238927e-07
3768	1.38092615004e-07
3776	1.37498191242e-07
3784	1.36872689722e-07
3792	1.36231402676e-07
3800	1.35594226443e-07
3808	1.35004571226e-07
3816	1.34449282416e-07
3824	1.33901721938e-07
3832	1.33357614544e-07
3840	1.32805121088e-07
3848	1.3223519778e-07
3856	1.31658697168e-07
3864	1.31046843552e-07
3872	1.30420026572e-07
3880	1.29735493758e-07
3888	1.29058524842e-07
3896	1.28364126074e-07
3904	1.27672851524e-07
3912	1.2702021863e-07
3920	1.26426945895e-07
3928	1.25850116418e-07
3936	1.2530831108e-07
3944	1.24789197437e-07
3952	1.24276003368e-07
3960	1.23743735119e-07
3968	1.23219688499e-07
3976	1.22694984149e-07
3984	1.22162880333e-07
3992	1.21607262658e-07
4000	1.21000835317e-07
4008	1.20352970968e-07
4016	1.19706586511e-07
4024	1.19030110893e-07
4032	1.18355937331e-07
4040	1.17756416159e-07
4048	1.17187315013e-07
4056	1.16651593681e-07
4064	1.16178027861e-07
4072	1.15699693498e-07
4080	1.15237309094e-07
4088	1.14760783488e-07
4096	1.14307278444e-07
4104	1.13858870809e-07
4112	1.13399446191e-07
4120	1.12929826754e-07
4128	1.12435049132e-07
4136	1.11936818427e-07
4144	1.11447302648e-07
4152	1.10913061208e-07
4160	1.10357772399e-07
4168	1.09779956327e-07
4176	1.09220227838e-07
4184	1.0863632776e-07
4192	1.0808038122e-07
4200	1.07553045949e-07
4208	1.07037549823e-07
4216	1.06505281574e-07
4224	1.05996033886e-07
4232	1.05494021232e-07
4240	1.04984444678e-07
4248	1.04512358752e-07
4256	1.04026953788e-07
4264	1.03532505032e-07
4272	1.03019968692e-07
4280	1.02505459162e-07
4288	1.0196792907e-07
4296	1.01428590221e-07
4304	1.00924439943e-07
4312	1.00440021574e-07
4320	9.99843789053e-08
4328	9.95216656362e-08
4336	9.90517173338e-08
4344	9.85669700996e-08
4352	9.8033879688e-08
4360	9.75131217196e-08
4368	9.69923637512e-08
4376	9.64697970244e-08
4384	9.59709085886e-08
4392	9.54646206869e-08
4400	9.49476446678e-08
4408	9.44214604244e-08
4416	9.39210920954e-08
4424	9.34389757824e-08
4432	9.29494600034e-08
4440	9.24683302858e-08
4448	9.20043015562e-08
4456	9.15499743485e-08
4464	9.11130769939e-08
4472	9.06848945658e-08
4480	9.02644404688e-08
4488	8.98795038083e-08
4496	8.95026243439e-08
4504	8.91254160144e-08
4512	8.8745083466e-08
4520	8.83631065918e-08
4528	8.79627132691e-08
4536	8.75758034176e-08
4544	8.7184289454e-08
4552	8.6806094529e-08
4560	8.64344769071e-08
4568	8.60432918086e-08
4576	8.5650626817e-08
4584	8.52469448427e-08
4592	8.48024835896e-08
4600	8.43437167024e-08
4608	8.38698220182e-08
4616	8.33786619135e-08
4624	8.28991765217e-08
4632	8.24117983662e-08
4640	8.19257356713e-08
4648	8.14674620818e-08
4656	8.10361554348e-08
4664	8.06193188545e-08
4672	8.02108683355e-08
4680	7.9797978137e-08
4688	7.93711111696e-08
4696	7.89884765651e-08
4704	7.86088017469e-08
4712	7.82564227364e-08
4720	7.79331482919e-08
4728	7.75998434602e-08
4736	7.72614412186e-08
4744	7.69233678422e-08
4752	7.66083150265e-08
4760	7.62947421039e-08
4768	7.59907062708e-08
4776	7.56988384483e-08
4784	7.53923361265e-08
4792	7.50927399729e-08
4800	7.48039963693e-08
4808	7.45195280127e-08
4816	7.42475565319e-08
4824	7.39780515397e-08
4832	7.36904589642e-08
4840	7.34040174167e-08
4848	7.31109985661e-08
4856	7.28102513845e-08
4864	7.2509833068e-08
4872	7.22258580092e-08
4880	7.19578329102e-08
4888	7.17018113893e-08
4896	7.14475986267e-08
4904	7.11886173194e-08
4912	7.09281561189e-08
4920	7.0664735132e-08
4928	7.03661255739e-08
4936	7.00372604217e-08
4944	6.9668273721e-08
4952	6.92701824544e-08
4960	6.88462752733e-08
4968	6.8404609374e-08
4976	6.79400873466e-08
4984	6.74971059867e-08
4992	6.70477117563e-08
5000	6.66131164577e-08
5008	6.61721082887e-08
5016	6.57304423894e-08
5024	6.53030821242e-08
5032	6.49049908575e-08
5040	6.45419237296e-08
5048	6.4196944185e-08
5056	6.38874820768e-08
5064	6.35686473119e-08
5072	6.32646114787e-08
5080	6.29508741236e-08
5088	6.26345058472e-08
5096	6.231616438e-08
5104	6.20053868112e-08
5112	6.17125323932e-08
5120	6.14318459859e-08
5128	6.11720425157e-08
5136	6.09365750668e-08
5144	6.07142622239e-08
5152	6.04955668977e-08
5160	6.02791736276e-08
5168	6.00550520265e-08
5176	5.98332324814e-08
5184	5.96077954196e-08
5192	5.93856470093e-08
5200	5.9172049093e-08
5208	5.89526960365e-08
5216	5.87382759573e-08
5224	5.8522375985e-08
5232	5.83076270406e-08
5240	5.80863007932e-08
5248	5.78582328102e-08
5256	5.76130638393e-08
5264	5.73618108631e-08
5272	5.71145042687e-08
5280	5.68547007985e-08
5288	5.66022967942e-08
5296	5.63436443521e-08
5304	5.60925558084e-08
5312	5.58353832594e-08
5320	5.55744287612e-08
5328	5.53024572804e-08
5336	5.50178244912e-08
5344	5.47333561347e-08
5352	5.4442310475e-08
5360	5.41517581131e-08
5368	5.38590681277e-08
5376	5.35969626015e-08
5384	5.33391323222e-08
5392	5.30974164354e-08
5400	5.28711572107e-08
5408	5.26467067444e-08
5416	5.24197897894e-08
5424	5.21982991094e-08
5432	5.19749996711e-08
5440	5.17497270419e-08
5448	5.1519685868e-08
5456	5.13004972441e-08
5464	5.11026848551e-08
5472	5.09116142017e-08
5480	5.07254765256e-08
5488	5.05424630684e-08
5496	5.03517212802e-08
5504	5.01744629632e-08
5512	4.99930938318e-08
5520	4.98148489193e-08
5528	4.96420302819e-08
5536	4.94649363975e-08
5544	4.92970507373e-08
5552	4.91372222734e-08
5560	4.89787092701e-08
5568	4.88220050251e-08
5576	4.86708914877e-08
5584	4.85222444389e-08
5592	4.8375570581e-08
5600	4.82203462292e-08
5608	4.80611754956e-08
5616	4.78849037741e-08
5624	4.76959707442e-08
5632	4.75050645233e-08
5640	4.731399387e-08
5648	4.71247319749e-08
5656	4.69348123495e-08
5664	4.67470303477e-08
5672	4.65590839132e-08
5680	4.63680132598e-08
5688	4.61756271458e-08
5696	4.59853786553e-08
5704	4.58031873611e-08
5712	4.56274089372e-08
5720	4.54684026362e-08
5728	4.53089030374e-08
5736	4.51484168432e-08
5744	4.49959878451e-08
5752	4.48371459767e-08
5760	4.46838948158e-08
5768	4.45385364185e-08
5776	4.43905471001e-08
5784	4.42456820006e-08
5792	4.41041055526e-08
5800	4.39635157e-08
5808	4.38301608808e-08
5816	4.36964771965e-08
5824	4.35604914561e-08
5832	4.34116799747e-08
5840	4.32589221116e-08
5848	4.31005735408e-08
5856	4.29435404307e-08
5864	4.27850274274e-08
5872	4.26202659861e-08
5880	4.24520514608e-08
5888	4.22792328234e-08
5896	4.21080585117e-08
5904	4.19426393402e-08
5912	4.17808376853e-08
5920	4.16178850024e-08
5928	4.14481905839e-08
5936	4.12757008116e-08
5944	4.10913718939e-08
5952	4.08948749655e-08
5960	4.06845657007e-08
5968	4.046685697e-08
5976	4.02509569976e-08
5984	4.00327549692e-08
5992	3.98068246096e-08
6000	3.95716860259e-08
6008	3.93286546784e-08
6016	3.90714821295e-08
6024	3.88223667767e-08
6032	3.85819663505e-08
6040	3.83464989016e-08
6048	3.81223773004e-08
6056	3.79135479288e-08
6064	3.77264236572e-08
6072	3.75539338849e-08
6080	3.73957497468e-08
6088	3.72464449677e-08
6096	3.70854654757e-08
6104	3.6922841658e-08
6112	3.67641642221e-08
6120	3.66097620332e-08
6128	3.64594706587e-08
6136	3.63167431826e-08
6144	3.6179277549e-08
6152	3.60503624094e-08
6160	3.59249003539e-08
6168	3.58048645733e-08
6176	3.56813757087e-08
6184	3.55618332259e-08
6192	3.54459082598e-08
6200	3.5328667833e-08
6208	3.52109341086e-08
6216	3.50936936818e-08
6224	3.49692182218e-08
6232	3.4850826767e-08
6240	3.47363816941e-08
6248	3.46151948855e-08
6256	3.44958168353e-08
6264	3.43731501335e-08
6272	3.42494968363e-08
6280	3.41258435391e-08
6288	3.39931464502e-08
6296	3.38523921651e-08
6304	3.37136110709e-08
6312	3.35710480275e-08
6320	3.34353911522e-08
6328	3.33107512596e-08
6336	3.31861113669e-08
6344	3.30639379629e-08
6352	3.29450532104e-08
6360	3.28292926768e-08
6368	3.27196161486e-08
6376	3.26175035189e-08
6384	3.25134176982e-08
6392	3.24098251753e-08
6400	3.23057393546e-08
6408	3.21945829332e-08
6416	3.20814533209e-08
6424	3.19694747366e-08
6432	3.18553585288e-08
6440	3.17419000513e-08
6448	3.16309080625e-08
6456	3.15232047251e-08
6464	3.14207632302e-08
6472	3.13211170891e-08
6480	3.12178534314e-08
6488	3.11104789592e-08
6496	3.09989936726e-08
6504	3.08819176785e-08
6512	3.07610597351e-08
6520	3.06255672924e-08
6528	3.04877727936e-08
6536	3.03488272669e-08
6544	3.02046198977e-08
6552	3.00567950118e-08
6560	2.99040371486e-08
6568	2.9756869993e-08
6576	2.96131559215e-08
6584	2.9477992344e-08
6592	2.93452952551e-08
6600	2.92137491943e-08
6608	2.90853273524e-08
6616	2.89555900499e-08
6624	2.88299635617e-08
6632	2.87123942699e-08
6640	2.86010734159e-08
6648	2.84917257528e-08
6656	2.83845157132e-08
6664	2.82773056736e-08
6672	2.81666425499e-08
6680	2.80638721898e-08
6688	2.79699811889e-08
6696	2.78798721372e-08
6704	2.77915718439e-08
6712	2.76966942475e-08
6720	2.76047764375e-08
6728	2.75074323524e-08
6736	2.74109104303e-08
6744	2.7312908615e-08
6752	2.72181954511e-08
6760	2.71215090964e-08
6768	2.70289335561e-08
6776	2.69329049317e-08
6784	2.68317788974e-08
6792	2.67331193517e-08
6800	2.66333087781e-08
6808	2.65267564688e-08
6816	2.64152711822e-08
6824	2.63051013562e-08
6832	2.61944382325e-08
6840	2.60804864573e-08
6848	2.59653836541e-08
6856	2.58446901433e-08
6864	2.57203791157e-08
6872	2.55904773807e-08
6880	2.5457286994e-08
6888	2.53234388771e-08
6896	2.51951814678e-08
6904	2.50656085979e-08
6912	2.494063984e-08
6920	2.48189597338e-08
6928	2.47000749813e-08
6936	2.45813546613e-08
6944	2.44626343414e-08
6952	2.43384877465e-08
6960	2.42220694826e-08
6968	2.41069666794e-08
6976	2.40014009655e-08
6984	2.38974795775e-08
6992	2.37971757061e-08
7000	2.3699831621e-08
7008	2.36112024625e-08
7016	2.35289861745e-08


==> numericalresults/data/bone/en-SA-no-stab.dat <==
1	1.0
2	0.285466462332
3	0.126794123837
4	0.0611350451861
5	0.0323739788737
6	0.018683487023
7	0.0105586103474
8	0.00624450795196
9	0.00394268209263
10	0.00298844696721
11	0.00216136755285
12	0.00171679119694
13	0.00142624541233
14	0.0012276273037
15	0.00110849425801
16	0.00104300569594
17	0.0010046468646
18	0.000972959062866
19	0.000947879806364
20	0.00092063332851
21	0.000895830318736
22	0.000869479998421
23	0.000850152593431
24	0.000831662150252
25	0.000813209526566
26	0.000798229718886
27	0.000783807337639
28	0.00077288079296
29	0.0007634555177
30	0.000755345703048
31	0.000749713887318
32	0.00074469376077
33	0.000739982767466
34	0.000736666162407
35	0.000733512345598
36	0.000730860048146
37	0.000728072915982
38	0.000725134505847
39	0.000721969178758
40	0.000718575290388
41	0.000715640168905
42	0.000712361383338
43	0.000709628513924
44	0.000706801917942
45	0.000704473552664
46	0.000702452676305
47	0.000700795195938
48	0.000699473158026
49	0.000698179073653
50	0.000697000092082
51	0.000695632013049
52	0.000693834764993
53	0.0006917415383
54	0.000688891921756
55	0.000685853207751
56	0.000682682947684
57	0.000679685341822
58	0.000677098817401
59	0.000674990791776
60	0.000673066930636
61	0.000671192399269
62	0.000669294847341
63	0.000666846446283
64	0.000664052736816
65	0.000661109393704
66	0.000658521224957
67	0.000656552967021
68	0.000655155290125
69	0.00065410621029
70	0.000653205119773
71	0.000652440508294
72	0.000651749891474
73	0.000651083939541
74	0.00065046402873
75	0.000649873715782
76	0.000649298201765
77	0.000648651981741
78	0.000647974519528
79	0.000647249371868
80	0.000646366368934
81	0.000645249871743
82	0.000643677896315
83	0.000641462989516
84	0.000638679146003
85	0.000635469422118
86	0.0006317022718
87	0.000627205040845
88	0.000622704521238
89	0.000618248398427
90	0.000614219800313
91	0.000611442534103
92	0.000609906733843
93	0.000609329575501
94	0.000609268735448
95	0.000609201318092
96	0.000608648824636
97	0.000607519172838
98	0.000606450361094
99	0.000605830450282
100	0.000605572291138
101	0.000605452255357
102	0.000605384838001
103	0.00060533879688
104	0.000605300977387
105	0.00060526480222
106	0.000605231915705
107	0.000605195740539
108	0.000605159565372
109	0.000605121745879
110	0.000605080637735
111	0.000605037885266
112	0.000604990199818
113	0.000604940870046
114	0.000604888251621
115	0.000604832344545
116	0.000604773148818
117	0.000604712308765
118	0.000604649824386
119	0.000604585695681
120	0.000604523211302
121	0.000604459082598
122	0.000604396598219
123	0.000604335758166
124	0.000604278206764
125	0.000604223944014
126	0.00060417132559
127	0.000604123640143
128	0.000604079243347
129	0.000604038135203
130	0.000604000315711
131	0.000603967429195
132	0.000603936187006
133	0.000603909877794
134	0.000603885212907
135	0.000603863836672
136	0.000603845749089
137	0.000603829305831
138	0.0006038145069
139	0.000603801352294
140	0.000603789842013
141	0.000603779976059
142	0.00060377175443
143	0.000603765177127
144	0.000603758599824
145	0.000603752022521
146	0.000603747089543
147	0.000603743800892
148	0.000603738867915
149	0.000603735579263
150	0.000603733934937
151	0.000603730646286
152	0.00060372900196
153	0.000603727357634
154	0.000603724068983
155	0.000603724068983
156	0.000603722424657
157	0.000603720780331
158	0.000603720780331
159	0.000603719136005
160	0.000603719136005
161	0.00060371749168
162	0.00060371749168
163	0.000603715847354
164	0.000603715847354
165	0.000603715847354
166	0.000603715847354
167	0.000603715847354
168	0.000603714203028
169	0.000603714203028
170	0.000603714203028
171	0.000603714203028
172	0.000603714203028
173	0.000603714203028
174	0.000603714203028
175	0.000603714203028
176	0.000603714203028
177	0.000603712558702
178	0.000603712558702
179	0.000603712558702
180	0.000603712558702
181	0.000603712558702
182	0.000603712558702
183	0.000603712558702
184	0.000603712558702
185	0.000603712558702
186	0.000603712558702
187	0.000603712558702
188	0.000603712558702
189	0.000603712558702
190	0.000603712558702
191	0.000603712558702
192	0.000603712558702
193	0.000603712558702
194	0.000603712558702
195	0.000603712558702
196	0.000603712558702
197	0.000603712558702
198	0.000603712558702
199	0.000603712558702
200	0.000603712558702
201	0.000603712558702
202	0.000603712558702
203	0.000603712558702
204	0.000603712558702
205	0.000603712558702
206	0.000603712558702
207	0.000603712558702
208	0.000603712558702
209	0.000603712558702
210	0.000603712558702
211	0.000603712558702
212	0.000603712558702
213	0.000603712558702
214	0.000603712558702
215	0.000603712558702
216	0.000603712558702
217	0.000603712558702
218	0.000603712558702
219	0.000603712558702
220	0.000603712558702
221	0.000603712558702
222	0.000603712558702
223	0.000603712558702
224	0.000603712558702
225	0.000603712558702
226	0.000603712558702
227	0.000603712558702
228	0.000603712558702
229	0.000603712558702
230	0.000603712558702
231	0.000603712558702
232	0.000603712558702
233	0.000603712558702
234	0.000603712558702
235	0.000603712558702
236	0.000603712558702
237	0.000603712558702
238	0.000603712558702
239	0.000603712558702
240	0.000603712558702
241	0.000603712558702
242	0.000603712558702
243	0.000603712558702
244	0.000603712558702
245	0.000603712558702
246	0.000603712558702
247	0.000603712558702
248	0.000603712558702
249	0.000603712558702
250	0.000603712558702
251	0.000603712558702
252	0.000603712558702
253	0.000603712558702
254	0.000603712558702
255	0.000603712558702
256	0.000603712558702
257	0.000603712558702
258	0.000603712558702
259	0.000603712558702
260	0.000603712558702
261	0.000603712558702
262	0.000603712558702
263	0.000603712558702
264	0.000603712558702
265	0.000603712558702
266	0.000603712558702
267	0.000603712558702
268	0.000603712558702
269	0.000603712558702
270	0.000603712558702
271	0.000603712558702
272	0.000603712558702
273	0.000603712558702
274	0.000603712558702
275	0.000603712558702
276	0.000603712558702
277	0.000603712558702
278	0.000603712558702
279	0.000603712558702
280	0.000603712558702
281	0.000603712558702
282	0.000603712558702
283	0.000603712558702
284	0.000603712558702
285	0.000603712558702
286	0.000603712558702
287	0.000603712558702
288	0.000603712558702
289	0.000603712558702
290	0.000603712558702
291	0.000603712558702
292	0.000603712558702
293	0.000603712558702
294	0.000603712558702
295	0.000603712558702
296	0.000603712558702
297	0.000603712558702
298	0.000603712558702
299	0.000603712558702
300	0.000603712558702
301	0.000603712558702
302	0.000603712558702
303	0.000603712558702
304	0.000603712558702
305	0.000603712558702
306	0.000603712558702
307	0.000603712558702
308	0.000603712558702
309	0.000603712558702
310	0.000603712558702
311	0.000603712558702
312	0.000603712558702
313	0.000603712558702
314	0.000603712558702
315	0.000603712558702
316	0.000603712558702
317	0.000603712558702
318	0.000603712558702
319	0.000603712558702
320	0.000603712558702
321	0.000603712558702
322	0.000603712558702
323	0.000603712558702
324	0.000603712558702
325	0.000603712558702
326	0.000603712558702
327	0.000603712558702
328	0.000603712558702
329	0.000603712558702
330	0.000603712558702
331	0.000603712558702
332	0.000603712558702
333	0.000603712558702
334	0.000603712558702
335	0.000603712558702
336	0.000603712558702
337	0.000603712558702
338	0.000603712558702
339	0.000603712558702
340	0.000603712558702
341	0.000603712558702
342	0.000603712558702
343	0.000603712558702
344	0.000603712558702
345	0.000603712558702
346	0.000603712558702
347	0.000603712558702
348	0.000603712558702
349	0.000603712558702
350	0.000603712558702
351	0.000603712558702
352	0.000603712558702
353	0.000603712558702
354	0.000603712558702
355	0.000603712558702
356	0.000603712558702
357	0.000603712558702
358	0.000603712558702
359	0.000603712558702
360	0.000603712558702
361	0.000603712558702
362	0.000603712558702
363	0.000603712558702
364	0.000603712558702
365	0.000603712558702
366	0.000603712558702
367	0.000603712558702
368	0.000603712558702
369	0.000603712558702
370	0.000603712558702
371	0.000603712558702
372	0.000603712558702
373	0.000603712558702
374	0.000603712558702
375	0.000603712558702
376	0.000603712558702
377	0.000603712558702
378	0.000603712558702
379	0.000603712558702
380	0.000603712558702
381	0.000603712558702
382	0.000603712558702
383	0.000603712558702
384	0.000603712558702
385	0.000603712558702
386	0.000603712558702
387	0.000603712558702
388	0.000603712558702
389	0.000603712558702
390	0.000603712558702
391	0.000603712558702
392	0.000603712558702
393	0.000603712558702
394	0.000603712558702
395	0.000603712558702
396	0.000603712558702
397	0.000603712558702
398	0.000603712558702
399	0.000603712558702
400	0.000603712558702
401	0.000603712558702
402	0.000603712558702
403	0.000603712558702
404	0.000603712558702
405	0.000603712558702
406	0.000603712558702
407	0.000603712558702
408	0.000603712558702
409	0.000603712558702
410	0.000603712558702
411	0.000603712558702
412	0.000603712558702
413	0.000603712558702
414	0.000603712558702
415	0.000603712558702
416	0.000603712558702
417	0.000603712558702
418	0.000603712558702
419	0.000603712558702
420	0.000603712558702
421	0.000603712558702
422	0.000603712558702
423	0.000603712558702
424	0.000603712558702
425	0.000603712558702
426	0.000603712558702
427	0.000603712558702
428	0.000603712558702
429	0.000603712558702
430	0.000603712558702
431	0.000603712558702
432	0.000603712558702
433	0.000603712558702
434	0.000603712558702
435	0.000603712558702
436	0.000603712558702
437	0.000603712558702
438	0.000603712558702
439	0.000603712558702
440	0.000603712558702
441	0.000603712558702
442	0.000603712558702
443	0.000603712558702
444	0.000603712558702
445	0.000603712558702
446	0.000603712558702
447	0.000603712558702
448	0.000603712558702
449	0.000603712558702
450	0.000603712558702
451	0.000603712558702
452	0.000603712558702
453	0.000603712558702
454	0.000603712558702
455	0.000603712558702
456	0.000603712558702
457	0.000603712558702
458	0.000603712558702
459	0.000603712558702
460	0.000603712558702
461	0.000603712558702
462	0.000603712558702
463	0.000603712558702
464	0.000603712558702
465	0.000603712558702
466	0.000603712558702
467	0.000603712558702
468	0.000603712558702
469	0.000603712558702
470	0.000603712558702
471	0.000603712558702
472	0.000603712558702
473	0.000603712558702
474	0.000603712558702
475	0.000603712558702
476	0.000603712558702
477	0.000603712558702
478	0.000603712558702
479	0.000603712558702
480	0.000603712558702
481	0.000603712558702
482	0.000603712558702
483	0.000603712558702
484	0.000603712558702
485	0.000603712558702
486	0.000603712558702
487	0.000603712558702
488	0.000603712558702
489	0.000603712558702
490	0.000603712558702
491	0.000603712558702
492	0.000603712558702
493	0.000603712558702
494	0.000603712558702
495	0.000603712558702
496	0.000603712558702
497	0.000603712558702
498	0.000603712558702
499	0.000603712558702
500	0.000603712558702
540	0.000603712558702
600	0.000603712558702
660	0.000603712558702
720	0.000603712558702
780	0.000603712558702
840	0.000603712558702
900	0.000603712558702
960	0.000603712558702
1020	0.000603712558702
1080	0.000603712558702
1140	0.000603712558702
1200	0.000603712558702
1260	0.000603712558702
1320	0.000603712558702
1380	0.000603712558702
1440	0.000603712558702
1500	0.000603712558702
1560	0.000603712558702
1620	0.000603712558702
1680	0.000603712558702
1740	0.000603712558702
1800	0.000603712558702
1860	0.000603712558702
1920	0.000603712558702
1980	0.000603712558702
2040	0.000603712558702
2100	0.000603712558702
2160	0.000603712558702
2220	0.000603712558702
2280	0.000603712558702
2340	0.000603712558702
2400	0.000603712558702
2460	0.000603712558702
2520	0.000603712558702
2580	0.000603712558702
2640	0.000603712558702
2700	0.000603712558702
2760	0.000603712558702
2820	0.000603712558702
2880	0.000603712558702
2940	0.000603712558702
3000	0.000603712558702
3060	0.000603712558702
3120	0.000603712558702
3180	0.000603712558702
3240	0.000603712558702
3300	0.000603712558702
3360	0.000603712558702
3420	0.000603712558702
3480	0.000603712558702
3540	0.000603712558702
3600	0.000603712558702
3660	0.000603712558702
3720	0.000603712558702
3780	0.000603712558702
3840	0.000603712558702
3900	0.000603712558702
3960	0.000603712558702
4020	0.000603712558702
4080	0.000603712558702
4140	0.000603712558702
4200	0.000603712558702
4260	0.000603712558702
4320	0.000603712558702
4380	0.000603712558702
4440	0.000603712558702
4500	0.000603712558702
4560	0.000603712558702
4620	0.000603712558702
4680	0.000603712558702
4740	0.000603712558702
4800	0.000603712558702
4860	0.000603712558702
4920	0.000603712558702
4980	0.000603712558702
5040	0.000603712558702
5100	0.000603712558702
5160	0.000603712558702
5220	0.000603712558702
5280	0.000603712558702
5340	0.000603712558702
5400	0.000603712558702
5460	0.000603712558702
5520	0.000603712558702
5580	0.000603712558702
5640	0.000603712558702
5700	0.000603712558702
5760	0.000603712558702
5820	0.000603712558702
5880	0.000603712558702
5940	0.000603712558702
6000	0.000603712558702
6060	0.000603712558702
6120	0.000603712558702
6180	0.000603712558702
6240	0.000603712558702
6300	0.000603712558702
6360	0.000603712558702
6420	0.000603712558702
6480	0.000603712558702
6540	0.000603712558702
6600	0.000603712558702
6660	0.000603712558702
6720	0.000603712558702
6780	0.000603712558702
6840	0.000603712558702
6900	0.000603712558702
6960	0.000603712558702
7020	0.000603712558702
7080	0.000603712558702
7140	0.000603712558702
7200	0.000603712558702
7260	0.000603712558702
7320	0.000603712558702
7380	0.000603712558702
7440	0.000603712558702
7500	0.000603712558702
7560	0.000603712558702
7620	0.000603712558702
7680	0.000603712558702
7740	0.000603712558702
7800	0.000603712558702
7860	0.000603712558702
7920	0.000603712558702
7980	0.000603712558702
8040	0.000603712558702
8100	0.000603712558702
8160	0.000603712558702
8220	0.000603712558702
8280	0.000603712558702
8340	0.000603712558702
8400	0.000603712558702
8460	0.000603712558702
8520	0.000603712558702
8580	0.000603712558702
8640	0.000603712558702
8700	0.000603712558702
8760	0.000603712558702
8820	0.000603712558702
8880	0.000603712558702
8940	0.000603712558702
9000	0.000603712558702
9060	0.000603712558702
9120	0.000603712558702
9180	0.000603712558702
9240	0.000603712558702
9300	0.000603712558702
9360	0.000603712558702
9420	0.000603712558702
9480	0.000603712558702
9540	0.000603712558702
9600	0.000603712558702
9660	0.000603712558702
9720	0.000603712558702
9780	0.000603712558702
9840	0.000603712558702
9900	0.000603712558702
9960	0.000603712558702
10020	0.000603712558702
10080	0.000603712558702
10140	0.000603712558702
10200	0.000603712558702
10260	0.000603712558702
10320	0.000603712558702
10380	0.000603712558702
10440	0.000603712558702
10500	0.000603712558702
10560	0.000603712558702
10620	0.000603712558702
10680	0.000603712558702
10740	0.000603712558702
10800	0.000603712558702
10860	0.000603712558702
10920	0.000603712558702
10980	0.000603712558702
11040	0.000603712558702
11100	0.000603712558702
11160	0.000603712558702
11220	0.000603712558702
11280	0.000603712558702
11340	0.000603712558702
11400	0.000603712558702
11460	0.000603712558702
11520	0.000603712558702
11580	0.000603712558702
11640	0.000603712558702
11700	0.000603712558702
11760	0.000603712558702
11820	0.000603712558702
11880	0.000603712558702
11940	0.000603712558702
12000	0.000603712558702
12060	0.000603712558702
12120	0.000603712558702
12180	0.000603712558702
12240	0.000603712558702
12300	0.000603712558702
12360	0.000603712558702
12420	0.000603712558702
12480	0.000603712558702
12540	0.000603712558702
12600	0.000603712558702
12660	0.000603712558702
12720	0.000603712558702
12780	0.000603712558702
12840	0.000603712558702
12900	0.000603712558702
12960	0.000603712558702
13020	0.000603712558702
13080	0.000603712558702
13140	0.000603712558702
13200	0.000603712558702
13260	0.000603712558702
13320	0.000603712558702
13380	0.000603712558702
13440	0.000603712558702
13500	0.000603712558702
13560	0.000603712558702
13620	0.000603712558702
13680	0.000603712558702
13740	0.000603712558702
13800	0.000603712558702
13860	0.000603712558702
13920	0.000603712558702
13980	0.000603712558702
14040	0.000603712558702
14100	0.000603712558702
14160	0.000603712558702
14220	0.000603712558702
14280	0.000603712558702
14340	0.000603712558702
14400	0.000603712558702
14460	0.000603712558702
14520	0.000603712558702
14580	0.000603712558702
14640	0.000603712558702
14700	0.000603712558702
14760	0.000603712558702
14820	0.000603712558702
14880	0.000603712558702
14940	0.000603712558702
15000	0.000603712558702
15060	0.000603712558702
15120	0.000603712558702
15180	0.000603712558702
15240	0.000603712558702
15300	0.000603712558702
15360	0.000603712558702
15420	0.000603712558702
15480	0.000603712558702
15540	0.000603712558702
15600	0.000603712558702
15660	0.000603712558702
15720	0.000603712558702
15780	0.000603712558702
15840	0.000603712558702
15900	0.000603712558702
15960	0.000603712558702
16020	0.000603712558702
16080	0.000603712558702
16140	0.000603712558702
16200	0.000603712558702
16260	0.000603712558702
16320	0.000603712558702
16380	0.000603712558702
16440	0.000603712558702
16500	0.000603712558702
16560	0.000603712558702
16620	0.000603712558702
16680	0.000603712558702
16740	0.000603712558702
16800	0.000603712558702
16860	0.000603712558702
16920	0.000603712558702
16980	0.000603712558702
17040	0.000603712558702
17100	0.000603712558702
17160	0.000603712558702
17220	0.000603712558702
17280	0.000603712558702
17340	0.000603712558702
17400	0.000603712558702
17460	0.000603712558702
17520	0.000603712558702
17580	0.000603712558702
17640	0.000603712558702
17700	0.000603712558702
17760	0.000603712558702
17820	0.000603712558702
17880	0.000603712558702
17940	0.000603712558702
18000	0.000603712558702
18060	0.000603712558702
18120	0.000603712558702
18180	0.000603712558702
18240	0.000603712558702
18300	0.000603712558702
18360	0.000603712558702
18420	0.000603712558702
18480	0.000603712558702
18540	0.000603712558702
18600	0.000603712558702
18660	0.000603712558702
18720	0.000603712558702
18780	0.000603712558702
18840	0.000603712558702
18900	0.000603712558702
18960	0.000603712558702
19020	0.000603712558702
19080	0.000603712558702
19140	0.000603712558702
19200	0.000603712558702
19260	0.000603712558702
19320	0.000603712558702
19380	0.000603712558702
19440	0.000603712558702
19500	0.000603712558702
19560	0.000603712558702
19620	0.000603712558702
19680	0.000603712558702
19740	0.000603712558702
19800	0.000603712558702
19860	0.000603712558702
19920	0.000603712558702
19980	0.000603712558702
20040	0.000603712558702
20100	0.000603712558702
20160	0.000603712558702
20220	0.000603712558702
20280	0.000603712558702
20340	0.000603712558702
20400	0.000603712558702
20460	0.000603712558702
20520	0.000603712558702
20580	0.000603712558702
20640	0.000603712558702
20700	0.000603712558702
20760	0.000603712558702
20820	0.000603712558702
20880	0.000603712558702
20940	0.000603712558702
21000	0.000603712558702
21060	0.000603712558702
21120	0.000603712558702
21180	0.000603712558702
21240	0.000603712558702
21300	0.000603712558702
21360	0.000603712558702
21420	0.000603712558702
21480	0.000603712558702
21540	0.000603712558702
21600	0.000603712558702
21660	0.000603712558702
21720	0.000603712558702
21780	0.000603712558702
21840	0.000603712558702
21900	0.000603712558702
21960	0.000603712558702
22020	0.000603712558702
22080	0.000603712558702
22140	0.000603712558702
22200	0.000603712558702
22260	0.000603712558702
22320	0.000603712558702
22380	0.000603712558702
22440	0.000603712558702
22500	0.000603712558702
22560	0.000603712558702
22620	0.000603712558702
22680	0.000603712558702
22740	0.000603712558702
22800	0.000603712558702
22860	0.000603712558702
22920	0.000603712558702
22980	0.000603712558702
23040	0.000603712558702
23100	0.000603712558702
23160	0.000603712558702
23220	0.000603712558702
23280	0.000603712558702
23340	0.000603712558702
23400	0.000603712558702
23460	0.000603712558702
23520	0.000603712558702
23580	0.000603712558702
23640	0.000603712558702
23700	0.000603712558702
23760	0.000603712558702
23820	0.000603712558702
23880	0.000603712558702
23940	0.000603712558702
24000	0.000603712558702
24060	0.000603712558702
24120	0.000603712558702
24180	0.000603712558702
24240	0.000603712558702
24300	0.000603712558702
24360	0.000603712558702
24420	0.000603712558702
24480	0.000603712558702
24540	0.000603712558702
24600	0.000603712558702
24660	0.000603712558702
24720	0.000603712558702
24780	0.000603712558702
24840	0.000603712558702
24900	0.000603712558702
24960	0.000603712558702
25020	0.000603712558702
25080	0.000603712558702
25140	0.000603712558702
25200	0.000603712558702
25260	0.000603712558702
25320	0.000603712558702
25380	0.000603712558702
25440	0.000603712558702
25500	0.000603712558702
25560	0.000603712558702
25620	0.000603712558702
25680	0.000603712558702
25740	0.000603712558702
25800	0.000603712558702
25860	0.000603712558702
25920	0.000603712558702
25980	0.000603712558702
26040	0.000603712558702
26100	0.000603712558702
26160	0.000603712558702
26220	0.000603712558702
26280	0.000603712558702
26340	0.000603712558702
26400	0.000603712558702
26460	0.000603712558702
26520	0.000603712558702
26580	0.000603712558702
26640	0.000603712558702
26700	0.000603712558702
26760	0.000603712558702
26820	0.000603712558702
26880	0.000603712558702
26940	0.000603712558702
27000	0.000603712558702
27060	0.000603712558702
27120	0.000603712558702
27180	0.000603712558702
27240	0.000603712558702
27300	0.000603712558702
27360	0.000603712558702
27420	0.000603712558702
27480	0.000603712558702
27540	0.000603712558702
27600	0.000603712558702
27660	0.000603712558702
27720	0.000603712558702
27780	0.000603712558702
27840	0.000603712558702
27900	0.000603712558702
27960	0.000603712558702
28020	0.000603712558702
28080	0.000603712558702
28140	0.000603712558702
28200	0.000603712558702
28260	0.000603712558702
28320	0.000603712558702
28380	0.000603712558702
28440	0.000603712558702
28500	0.000603712558702
28560	0.000603712558702
28620	0.000603712558702
28680	0.000603712558702
28740	0.000603712558702
28800	0.000603712558702
28860	0.000603712558702
28920	0.000603712558702
28980	0.000603712558702
29040	0.000603712558702
29100	0.000603712558702
29160	0.000603712558702
29220	0.000603712558702
29280	0.000603712558702
29340	0.000603712558702
29400	0.000603712558702
29460	0.000603712558702
29520	0.000603712558702
29580	0.000603712558702
29640	0.000603712558702
29700	0.000603712558702
29760	0.000603712558702
29820	0.000603712558702
29880	0.000603712558702
29940	0.000603712558702
30000	0.000603712558702
30060	0.000603712558702
30120	0.000603712558702
30180	0.000603712558702
30240	0.000603712558702
30300	0.000603712558702
30360	0.000603712558702
30420	0.000603712558702
30480	0.000603712558702
30540	0.000603712558702
30600	0.000603712558702
30660	0.000603712558702
30720	0.000603712558702
30780	0.000603712558702
30840	0.000603712558702
30900	0.000603712558702
30960	0.000603712558702
31020	0.000603712558702
31080	0.000603712558702
31140	0.000603712558702
31200	0.000603712558702
31260	0.000603712558702
31320	0.000603712558702
31380	0.000603712558702
31440	0.000603712558702
31500	0.000603712558702
31560	0.000603712558702
31620	0.000603712558702
31680	0.000603712558702
31740	0.000603712558702
31800	0.000603712558702
31860	0.000603712558702
31920	0.000603712558702
31980	0.000603712558702
32040	0.000603712558702
32100	0.000603712558702
32160	0.000603712558702
32220	0.000603712558702
32280	0.000603712558702
32340	0.000603712558702
32400	0.000603712558702
32460	0.000603712558702
32520	0.000603712558702
32580	0.000603712558702
32640	0.000603712558702
32700	0.000603712558702
32760	0.000603712558702
32820	0.000603712558702
32880	0.000603712558702
32940	0.000603712558702
33000	0.000603712558702
33060	0.000603712558702
33120	0.000603712558702
33180	0.000603712558702
33240	0.000603712558702
33300	0.000603712558702
33360	0.000603712558702
33420	0.000603712558702
33480	0.000603712558702
33540	0.000603712558702
33600	0.000603712558702
33660	0.000603712558702
33720	0.000603712558702
33780	0.000603712558702
33840	0.000603712558702
33900	0.000603712558702
33960	0.000603712558702
34020	0.000603712558702
34080	0.000603712558702
34140	0.000603712558702
34200	0.000603712558702
34260	0.000603712558702
34320	0.000603712558702
34380	0.000603712558702
34440	0.000603712558702
34500	0.000603712558702
34560	0.000603712558702
34620	0.000603712558702
34680	0.000603712558702
34740	0.000603712558702
34800	0.000603712558702
34860	0.000603712558702
34920	0.000603712558702
34980	0.000603712558702
35040	0.000603712558702
35100	0.000603712558702
35160	0.000603712558702
35220	0.000603712558702
35280	0.000603712558702
35340	0.000603712558702
35400	0.000603712558702
35460	0.000603712558702
35520	0.000603712558702
35580	0.000603712558702
35640	0.000603712558702
35700	0.000603712558702
35760	0.000603712558702
35820	0.000603712558702
35880	0.000603712558702
35940	0.000603712558702
36000	0.000603712558702
36060	0.000603712558702
36120	0.000603712558702
36180	0.000603712558702
36240	0.000603712558702
36300	0.000603712558702
36360	0.000603712558702
36420	0.000603712558702
36480	0.000603712558702
36540	0.000603712558702
36600	0.000603712558702
36660	0.000603712558702
36720	0.000603712558702
36780	0.000603712558702
36840	0.000603712558702
36900	0.000603712558702
36960	0.000603712558702
37020	0.000603712558702
37080	0.000603712558702
37140	0.000603712558702
37200	0.000603712558702
37260	0.000603712558702
37320	0.000603712558702
37380	0.000603712558702
37440	0.000603712558702
37500	0.000603712558702
37560	0.000603712558702
37620	0.000603712558702
37680	0.000603712558702
37740	0.000603712558702
37800	0.000603712558702
37860	0.000603712558702
37920	0.000603712558702
37980	0.000603712558702
38040	0.000603712558702
38100	0.000603712558702
38160	0.000603712558702
38220	0.000603712558702
38280	0.000603712558702
38340	0.000603712558702
38400	0.000603712558702
38460	0.000603712558702
38520	0.000603712558702
38580	0.000603712558702
38640	0.000603712558702
38700	0.000603712558702
38760	0.000603712558702
38820	0.000603712558702
38880	0.000603712558702
38940	0.000603712558702
39000	0.000603712558702
39060	0.000603712558702
39120	0.000603712558702
39180	0.000603712558702
39240	0.000603712558702
39300	0.000603712558702
39360	0.000603712558702
39420	0.000603712558702
39480	0.000603712558702
39540	0.000603712558702
39600	0.000603712558702
39660	0.000603712558702
39720	0.000603712558702
39780	0.000603712558702
39840	0.000603712558702
39900	0.000603712558702
39960	0.000603712558702
40020	0.000603712558702
40080	0.000603712558702
40140	0.000603712558702
40200	0.000603712558702
40260	0.000603712558702
40320	0.000603712558702
40380	0.000603712558702
40440	0.000603712558702
40500	0.000603712558702
40560	0.000603712558702
40620	0.000603712558702
40680	0.000603712558702
40740	0.000603712558702
40800	0.000603712558702
40860	0.000603712558702
40920	0.000603712558702
40980	0.000603712558702
41040	0.000603712558702
41100	0.000603712558702
41160	0.000603712558702
41220	0.000603712558702
41280	0.000603712558702
41340	0.000603712558702
41400	0.000603712558702
41460	0.000603712558702
41520	0.000603712558702
41580	0.000603712558702
41640	0.000603712558702
41700	0.000603712558702
41760	0.000603712558702
41820	0.000603712558702
41880	0.000603712558702
41940	0.000603712558702
42000	0.000603712558702
42060	0.000603712558702
42120	0.000603712558702
42180	0.000603712558702
42240	0.000603712558702
42300	0.000603712558702
42360	0.000603712558702
42420	0.000603712558702
42480	0.000603712558702
42540	0.000603712558702
42600	0.000603712558702
42660	0.000603712558702
42720	0.000603712558702
42780	0.000603712558702
42840	0.000603712558702
42900	0.000603712558702
42960	0.000603712558702
43020	0.000603712558702
43080	0.000603712558702
43140	0.000603712558702
43200	0.000603712558702
43260	0.000603712558702
43320	0.000603712558702
43380	0.000603712558702
43440	0.000603712558702
43500	0.000603712558702
43560	0.000603712558702
43620	0.000603712558702
43680	0.000603712558702
43740	0.000603712558702
43800	0.000603712558702
43860	0.000603712558702
43920	0.000603712558702
43980	0.000603712558702
44040	0.000603712558702
44100	0.000603712558702
44160	0.000603712558702
44220	0.000603712558702
44280	0.000603712558702
44340	0.000603712558702
44400	0.000603712558702
44460	0.000603712558702
44520	0.000603712558702
44580	0.000603712558702
44640	0.000603712558702
44700	0.000603712558702
44760	0.000603712558702
44820	0.000603712558702
44880	0.000603712558702
44940	0.000603712558702
45000	0.000603712558702
45060	0.000603712558702
45120	0.000603712558702
45180	0.000603712558702
45240	0.000603712558702
45300	0.000603712558702
45360	0.000603712558702
45420	0.000603712558702
45480	0.000603712558702
45540	0.000603712558702
45600	0.000603712558702
45660	0.000603712558702
45720	0.000603712558702
45780	0.000603712558702
45840	0.000603712558702
45900	0.000603712558702
45960	0.000603712558702
46020	0.000603712558702
46080	0.000603712558702
46140	0.000603712558702
46200	0.000603712558702
46260	0.000603712558702
46320	0.000603712558702
46380	0.000603712558702
46440	0.000603712558702
46500	0.000603712558702
46560	0.000603712558702
46620	0.000603712558702
46680	0.000603712558702
46740	0.000603712558702
46800	0.000603712558702
46860	0.000603712558702
46920	0.000603712558702
46980	0.000603712558702
47040	0.000603712558702
47100	0.000603712558702
47160	0.000603712558702
47220	0.000603712558702
47280	0.000603712558702
47340	0.000603712558702
47400	0.000603712558702
47460	0.000603712558702
47520	0.000603712558702
47580	0.000603712558702
47640	0.000603712558702
47700	0.000603712558702
47760	0.000603712558702
47820	0.000603712558702
47880	0.000603712558702
47940	0.000603712558702
48000	0.000603712558702
48060	0.000603712558702
48120	0.000603712558702
48180	0.000603712558702
48240	0.000603712558702
48300	0.000603712558702
48360	0.000603712558702
48420	0.000603712558702
48480	0.000603712558702
48540	0.000603712558702
48600	0.000603712558702
48660	0.000603712558702
48720	0.000603712558702
48780	0.000603712558702
48840	0.000603712558702
48900	0.000603712558702
48960	0.000603712558702
49020	0.000603712558702
49080	0.000603712558702
49140	0.000603712558702
49200	0.000603712558702
49260	0.000603712558702
49320	0.000603712558702
49380	0.000603712558702
49440	0.000603712558702
49500	0.000603712558702
49560	0.000603712558702
49620	0.000603712558702
49680	0.000603712558702
49740	0.000603712558702
49800	0.000603712558702
49860	0.000603712558702
49920	0.000603712558702
49980	0.000603712558702
50040	0.000603712558702
50100	0.000603712558702
50160	0.000603712558702
50220	0.000603712558702
50280	0.000603712558702
50340	0.000603712558702
50400	0.000603712558702
50460	0.000603712558702
50520	0.000603712558702
50580	0.000603712558702
50640	0.000603712558702
50700	0.000603712558702
50760	0.000603712558702
50820	0.000603712558702
50880	0.000603712558702
50940	0.000603712558702
51000	0.000603712558702
51060	0.000603712558702
51120	0.000603712558702
51180	0.000603712558702
51240	0.000603712558702
51300	0.000603712558702
51360	0.000603712558702
51420	0.000603712558702
51480	0.000603712558702
51540	0.000603712558702
51600	0.000603712558702
51660	0.000603712558702
51720	0.000603712558702
51780	0.000603712558702
51840	0.000603712558702
51900	0.000603712558702
51960	0.000603712558702
52020	0.000603712558702
52080	0.000603712558702
52140	0.000603712558702
52200	0.000603712558702
52260	0.000603712558702
52320	0.000603712558702
52380	0.000603712558702
52440	0.000603712558702
52500	0.000603712558702
52560	0.000603712558702
52620	0.000603712558702
52680	0.000603712558702
52740	0.000603712558702
52800	0.000603712558702
52860	0.000603712558702
52920	0.000603712558702
52980	0.000603712558702
53040	0.000603712558702
53100	0.000603712558702
53160	0.000603712558702
53220	0.000603712558702
53280	0.000603712558702
53340	0.000603712558702
53400	0.000603712558702
53460	0.000603712558702
53520	0.000603712558702
53580	0.000603712558702
53640	0.000603712558702
53700	0.000603712558702
53760	0.000603712558702
53820	0.000603712558702
53880	0.000603712558702
53940	0.000603712558702
54000	0.000603712558702
54060	0.000603712558702
54120	0.000603712558702
54180	0.000603712558702
54240	0.000603712558702
54300	0.000603712558702
54360	0.000603712558702
54420	0.000603712558702
54480	0.000603712558702
54540	0.000603712558702
54600	0.000603712558702
54660	0.000603712558702
54720	0.000603712558702
54780	0.000603712558702
54840	0.000603712558702
54900	0.000603712558702
54960	0.000603712558702
55020	0.000603712558702
55080	0.000603712558702
55140	0.000603712558702
55200	0.000603712558702
55260	0.000603712558702
55320	0.000603712558702
55380	0.000603712558702
55440	0.000603712558702
55500	0.000603712558702
55560	0.000603712558702
55620	0.000603712558702
55680	0.000603712558702
55740	0.000603712558702
55800	0.000603712558702
55860	0.000603712558702
55920	0.000603712558702
55980	0.000603712558702
56040	0.000603712558702
56100	0.000603712558702
56160	0.000603712558702
56220	0.000603712558702
56280	0.000603712558702
56340	0.000603712558702
56400	0.000603712558702
56460	0.000603712558702
56520	0.000603712558702
56580	0.000603712558702
56640	0.000603712558702
56700	0.000603712558702
56760	0.000603712558702
56820	0.000603712558702
56880	0.000603712558702
56940	0.000603712558702
57000	0.000603712558702
57060	0.000603712558702
57120	0.000603712558702
57180	0.000603712558702
57240	0.000603712558702
57300	0.000603712558702
57360	0.000603712558702
57420	0.000603712558702
57480	0.000603712558702
57540	0.000603712558702
57600	0.000603712558702
57660	0.000603712558702
57720	0.000603712558702
57780	0.000603712558702
57840	0.000603712558702
57900	0.000603712558702
57960	0.000603712558702
58020	0.000603712558702
58080	0.000603712558702
58140	0.000603712558702
58200	0.000603712558702
58260	0.000603712558702
58320	0.000603712558702
58380	0.000603712558702
58440	0.000603712558702
58500	0.000603712558702
58560	0.000603712558702
58620	0.000603712558702
58680	0.000603712558702
58740	0.000603712558702
58800	0.000603712558702
58860	0.000603712558702
58920	0.000603712558702
58980	0.000603712558702
59040	0.000603712558702
59100	0.000603712558702
59160	0.000603712558702
59220	0.000603712558702
59280	0.000603712558702
59340	0.000603712558702
59400	0.000603712558702
59460	0.000603712558702
59520	0.000603712558702
59580	0.000603712558702
59640	0.000603712558702
59700	0.000603712558702
59760	0.000603712558702
59820	0.000603712558702
59880	0.000603712558702
59940	0.000603712558702
60000	0.000603712558702
60060	0.000603712558702
60120	0.000603712558702
60180	0.000603712558702
60240	0.000603712558702
60300	0.000603712558702
60360	0.000603712558702
60420	0.000603712558702
60480	0.000603712558702
60540	0.000603712558702
60600	0.000603712558702
60660	0.000603712558702
60720	0.000603712558702
60780	0.000603712558702
60840	0.000603712558702
60900	0.000603712558702
60960	0.000603712558702
61020	0.000603712558702
61080	0.000603712558702
61140	0.000603712558702
61200	0.000603712558702
61260	0.000603712558702
61320	0.000603712558702
61380	0.000603712558702
61440	0.000603712558702
61500	0.000603712558702
61560	0.000603712558702
61620	0.000603712558702
61680	0.000603712558702
61740	0.000603712558702
61800	0.000603712558702
61860	0.000603712558702
61920	0.000603712558702
61980	0.000603712558702
62040	0.000603712558702
62100	0.000603712558702
62160	0.000603712558702
62220	0.000603712558702
62280	0.000603712558702
62340	0.000603712558702
62400	0.000603712558702
62460	0.000603712558702
62520	0.000603712558702
62580	0.000603712558702
62640	0.000603712558702
62700	0.000603712558702
62760	0.000603712558702
62820	0.000603712558702
62880	0.000603712558702
62940	0.000603712558702
63000	0.000603712558702
63060	0.000603712558702
63120	0.000603712558702
63180	0.000603712558702
63240	0.000603712558702
63300	0.000603712558702
63360	0.000603712558702
63420	0.000603712558702
63480	0.000603712558702
63540	0.000603712558702
63600	0.000603712558702
63660	0.000603712558702
63720	0.000603712558702
63780	0.000603712558702
63840	0.000603712558702
63900	0.000603712558702
63960	0.000603712558702
64020	0.000603712558702
64080	0.000603712558702
64140	0.000603712558702
64200	0.000603712558702
64260	0.000603712558702
64320	0.000603712558702
64380	0.000603712558702
64440	0.000603712558702
64500	0.000603712558702
64560	0.000603712558702
64620	0.000603712558702
64680	0.000603712558702
64740	0.000603712558702
64800	0.000603712558702
64860	0.000603712558702
64920	0.000603712558702
64980	0.000603712558702
65040	0.000603712558702
65100	0.000603712558702
65160	0.000603712558702
65220	0.000603712558702
65280	0.000603712558702
65340	0.000603712558702
65400	0.000603712558702
65460	0.000603712558702
65520	0.000603712558702
65580	0.000603712558702
65640	0.000603712558702
65700	0.000603712558702
65760	0.000603712558702
65820	0.000603712558702
65880	0.000603712558702
65940	0.000603712558702
66000	0.000603712558702
66060	0.000603712558702
66120	0.000603712558702
66180	0.000603712558702
66240	0.000603712558702
66300	0.000603712558702
66360	0.000603712558702
66420	0.000603712558702
66480	0.000603712558702
66540	0.000603712558702
66600	0.000603712558702
66660	0.000603712558702
66720	0.000603712558702
66780	0.000603712558702
66840	0.000603712558702
66900	0.000603712558702
66960	0.000603712558702
67020	0.000603712558702
67080	0.000603712558702
67140	0.000603712558702
67200	0.000603712558702
67260	0.000603712558702
67320	0.000603712558702
67380	0.000603712558702
67440	0.000603712558702
67500	0.000603712558702
67560	0.000603712558702
67620	0.000603712558702
67680	0.000603712558702
67740	0.000603712558702
67800	0.000603712558702
67860	0.000603712558702
67920	0.000603712558702
67980	0.000603712558702
68040	0.000603712558702
68100	0.000603712558702
68160	0.000603712558702
68220	0.000603712558702
68280	0.000603712558702
68340	0.000603712558702
68400	0.000603712558702
68460	0.000603712558702
68520	0.000603712558702
68580	0.000603712558702
68640	0.000603712558702
68700	0.000603712558702
68760	0.000603712558702
68820	0.000603712558702
68880	0.000603712558702
68940	0.000603712558702
69000	0.000603712558702
69060	0.000603712558702
69120	0.000603712558702
69180	0.000603712558702
69240	0.000603712558702
69300	0.000603712558702
69360	0.000603712558702
69420	0.000603712558702
69480	0.000603712558702
69540	0.000603712558702
69600	0.000603712558702
69660	0.000603712558702
69720	0.000603712558702
69780	0.000603712558702
69840	0.000603712558702
69900	0.000603712558702
69960	0.000603712558702
70020	0.000603712558702
70080	0.000603712558702
70140	0.000603712558702
70200	0.000603712558702
70260	0.000603712558702
70320	0.000603712558702
70380	0.000603712558702
70440	0.000603712558702
70500	0.000603712558702
70560	0.000603712558702
70620	0.000603712558702
70680	0.000603712558702
70740	0.000603712558702
70800	0.000603712558702
70860	0.000603712558702
70920	0.000603712558702
70980	0.000603712558702
71040	0.000603712558702
71100	0.000603712558702
71160	0.000603712558702
71220	0.000603712558702
71280	0.000603712558702
71340	0.000603712558702
71400	0.000603712558702
71460	0.000603712558702
71520	0.000603712558702
71580	0.000603712558702
71640	0.000603712558702
71700	0.000603712558702
71760	0.000603712558702
71820	0.000603712558702
71880	0.000603712558702
71940	0.000603712558702
72000	0.000603712558702
72060	0.000603712558702
72120	0.000603712558702
72180	0.000603712558702
72240	0.000603712558702
72300	0.000603712558702
72360	0.000603712558702
72420	0.000603712558702
72480	0.000603712558702
72540	0.000603712558702
72600	0.000603712558702
72660	0.000603712558702
72720	0.000603712558702
72780	0.000603712558702
72840	0.000603712558702
72900	0.000603712558702
72960	0.000603712558702
73020	0.000603712558702
73080	0.000603712558702
73140	0.000603712558702
73200	0.000603712558702
73260	0.000603712558702
73320	0.000603712558702
73380	0.000603712558702
73440	0.000603712558702
73500	0.000603712558702
73560	0.000603712558702
73620	0.000603712558702
73680	0.000603712558702
73740	0.000603712558702
73800	0.000603712558702
73860	0.000603712558702
73920	0.000603712558702
73980	0.000603712558702
74040	0.000603712558702
74100	0.000603712558702
74160	0.000603712558702
74220	0.000603712558702
74280	0.000603712558702
74340	0.000603712558702
74400	0.000603712558702
74460	0.000603712558702
74520	0.000603712558702
74580	0.000603712558702
74640	0.000603712558702
74700	0.000603712558702
74760	0.000603712558702
74820	0.000603712558702
74880	0.000603712558702
74940	0.000603712558702
75000	0.000603712558702
75060	0.000603712558702
75120	0.000603712558702
75180	0.000603712558702
75240	0.000603712558702
75300	0.000603712558702
75360	0.000603712558702
75420	0.000603712558702
75480	0.000603712558702
75540	0.000603712558702
75600	0.000603712558702
75660	0.000603712558702
75720	0.000603712558702
75780	0.000603712558702
75840	0.000603712558702
75900	0.000603712558702
75960	0.000603712558702
76020	0.000603712558702
76080	0.000603712558702
76140	0.000603712558702
76200	0.000603712558702
76260	0.000603712558702
76320	0.000603712558702
76380	0.000603712558702
76440	0.000603712558702
76500	0.000603712558702
76560	0.000603712558702
76620	0.000603712558702
76680	0.000603712558702
76740	0.000603712558702
76800	0.000603712558702
76860	0.000603712558702
76920	0.000603712558702
76980	0.000603712558702
77040	0.000603712558702
77100	0.000603712558702
77160	0.000603712558702
77220	0.000603712558702
77280	0.000603712558702
77340	0.000603712558702
77400	0.000603712558702
77460	0.000603712558702
77520	0.000603712558702
77580	0.000603712558702
77640	0.000603712558702
77700	0.000603712558702
77760	0.000603712558702
77820	0.000603712558702
77880	0.000603712558702
77940	0.000603712558702
78000	0.000603712558702
78060	0.000603712558702
78120	0.000603712558702
78180	0.000603712558702
78240	0.000603712558702
78300	0.000603712558702
78360	0.000603712558702
78420	0.000603712558702
78480	0.000603712558702
78540	0.000603712558702
78600	0.000603712558702
78660	0.000603712558702
78720	0.000603712558702
78780	0.000603712558702
78840	0.000603712558702
78900	0.000603712558702
78960	0.000603712558702
79020	0.000603712558702
79080	0.000603712558702
79140	0.000603712558702
79200	0.000603712558702
79260	0.000603712558702
79320	0.000603712558702
79380	0.000603712558702
79440	0.000603712558702
79500	0.000603712558702
79560	0.000603712558702
79620	0.000603712558702
79680	0.000603712558702
79740	0.000603712558702
79800	0.000603712558702
79860	0.000603712558702
79920	0.000603712558702
79980	0.000603712558702
80040	0.000603712558702
80100	0.000603712558702
80160	0.000603712558702
80220	0.000603712558702
80280	0.000603712558702
80340	0.000603712558702
80400	0.000603712558702
80460	0.000603712558702
80520	0.000603712558702
80580	0.000603712558702
80640	0.000603712558702
80700	0.000603712558702
80760	0.000603712558702
80820	0.000603712558702
80880	0.000603712558702
80940	0.000603712558702
81000	0.000603712558702
81060	0.000603712558702
81120	0.000603712558702
81180	0.000603712558702
81240	0.000603712558702
81300	0.000603712558702
81360	0.000603712558702
81420	0.000603712558702
81480	0.000603712558702
81540	0.000603712558702
81600	0.000603712558702
81660	0.000603712558702
81720	0.000603712558702
81780	0.000603712558702
81840	0.000603712558702
81900	0.000603712558702
81960	0.000603712558702
82020	0.000603712558702
82080	0.000603712558702
82140	0.000603712558702
82200	0.000603712558702
82260	0.000603712558702
82320	0.000603712558702
82380	0.000603712558702
82440	0.000603712558702
82500	0.000603712558702
82560	0.000603712558702
82620	0.000603712558702
82680	0.000603712558702
82740	0.000603712558702
82800	0.000603712558702
82860	0.000603712558702
82920	0.000603712558702
82980	0.000603712558702
83040	0.000603712558702
83100	0.000603712558702
83160	0.000603712558702
83220	0.000603712558702
83280	0.000603712558702
83340	0.000603712558702
83400	0.000603712558702
83460	0.000603712558702
83520	0.000603712558702
83580	0.000603712558702
83640	0.000603712558702
83700	0.000603712558702
83760	0.000603712558702
83820	0.000603712558702
83880	0.000603712558702
83940	0.000603712558702
84000	0.000603712558702
84060	0.000603712558702
84120	0.000603712558702
84180	0.000603712558702
84240	0.000603712558702
84300	0.000603712558702
84360	0.000603712558702
84420	0.000603712558702
84480	0.000603712558702
84540	0.000603712558702
84600	0.000603712558702
84660	0.000603712558702
84720	0.000603712558702
84780	0.000603712558702
84840	0.000603712558702
84900	0.000603712558702
84960	0.000603712558702
85020	0.000603712558702
85080	0.000603712558702
85140	0.000603712558702
85200	0.000603712558702
85260	0.000603712558702
85320	0.000603712558702
85380	0.000603712558702
85440	0.000603712558702
85500	0.000603712558702
85560	0.000603712558702
85620	0.000603712558702
85680	0.000603712558702
85740	0.000603712558702
85800	0.000603712558702
85860	0.000603712558702
85920	0.000603712558702
85980	0.000603712558702
86040	0.000603712558702
86100	0.000603712558702
86160	0.000603712558702
86220	0.000603712558702
86280	0.000603712558702
86340	0.000603712558702
86400	0.000603712558702
86460	0.000603712558702
86520	0.000603712558702
86580	0.000603712558702
86640	0.000603712558702
86700	0.000603712558702
86760	0.000603712558702
86820	0.000603712558702
86880	0.000603712558702
86940	0.000603712558702
87000	0.000603712558702
87060	0.000603712558702
87120	0.000603712558702
87180	0.000603712558702
87240	0.000603712558702
87300	0.000603712558702
87360	0.000603712558702
87420	0.000603712558702
87480	0.000603712558702
87540	0.000603712558702
87600	0.000603712558702
87660	0.000603712558702
87720	0.000603712558702
87780	0.000603712558702
87840	0.000603712558702
87900	0.000603712558702
87960	0.000603712558702
88020	0.000603712558702
88080	0.000603712558702
88140	0.000603712558702
88200	0.000603712558702
88260	0.000603712558702
88320	0.000603712558702
88380	0.000603712558702
88440	0.000603712558702
88500	0.000603712558702
88560	0.000603712558702
88620	0.000603712558702
88680	0.000603712558702
88740	0.000603712558702
88800	0.000603712558702
88860	0.000603712558702
88920	0.000603712558702
88980	0.000603712558702
89040	0.000603712558702
89100	0.000603712558702
89160	0.000603712558702
89220	0.000603712558702
89280	0.000603712558702
89340	0.000603712558702
89400	0.000603712558702
89460	0.000603712558702
89520	0.000603712558702
89580	0.000603712558702
89640	0.000603712558702
89700	0.000603712558702
89760	0.000603712558702
89820	0.000603712558702
89880	0.000603712558702
89940	0.000603712558702
90000	0.000603712558702
90060	0.000603712558702
90120	0.000603712558702
90180	0.000603712558702
90240	0.000603712558702
90300	0.000603712558702
90360	0.000603712558702
90420	0.000603712558702
90480	0.000603712558702
90540	0.000603712558702
90600	0.000603712558702
90660	0.000603712558702
90720	0.000603712558702
90780	0.000603712558702
90840	0.000603712558702
90900	0.000603712558702
90960	0.000603712558702
91020	0.000603712558702
91080	0.000603712558702
91140	0.000603712558702
91200	0.000603712558702
91260	0.000603712558702
91320	0.000603712558702
91380	0.000603712558702
91440	0.000603712558702
91500	0.000603712558702
91560	0.000603712558702
91620	0.000603712558702
91680	0.000603712558702
91740	0.000603712558702
91800	0.000603712558702
91860	0.000603712558702
91920	0.000603712558702
91980	0.000603712558702
92040	0.000603712558702
92100	0.000603712558702
92160	0.000603712558702
92220	0.000603712558702
92280	0.000603712558702
92340	0.000603712558702
92400	0.000603712558702
92460	0.000603712558702
92520	0.000603712558702
92580	0.000603712558702
92640	0.000603712558702
92700	0.000603712558702
92760	0.000603712558702
92820	0.000603712558702
92880	0.000603712558702
92940	0.000603712558702
93000	0.000603712558702
93060	0.000603712558702
93120	0.000603712558702
93180	0.000603712558702
93240	0.000603712558702
93300	0.000603712558702
93360	0.000603712558702
93420	0.000603712558702
93480	0.000603712558702
93540	0.000603712558702
93600	0.000603712558702
93660	0.000603712558702
93720	0.000603712558702
93780	0.000603712558702
93840	0.000603712558702
93900	0.000603712558702
93960	0.000603712558702
94020	0.000603712558702
94080	0.000603712558702
94140	0.000603712558702
94200	0.000603712558702
94260	0.000603712558702
94320	0.000603712558702
94380	0.000603712558702
94440	0.000603712558702
94500	0.000603712558702
94560	0.000603712558702
94620	0.000603712558702
94680	0.000603712558702
94740	0.000603712558702
94800	0.000603712558702
94860	0.000603712558702
94920	0.000603712558702
94980	0.000603712558702
95040	0.000603712558702
95100	0.000603712558702
95160	0.000603712558702
95220	0.000603712558702
95280	0.000603712558702
95340	0.000603712558702
95400	0.000603712558702
95460	0.000603712558702
95520	0.000603712558702
95580	0.000603712558702
95640	0.000603712558702
95700	0.000603712558702
95760	0.000603712558702
95820	0.000603712558702
95880	0.000603712558702
95940	0.000603712558702
96000	0.000603712558702
96060	0.000603712558702
96120	0.000603712558702
96180	0.000603712558702
96240	0.000603712558702
96300	0.000603712558702
96360	0.000603712558702
96420	0.000603712558702
96480	0.000603712558702
96540	0.000603712558702
96600	0.000603712558702
96660	0.000603712558702
96720	0.000603712558702
96780	0.000603712558702
96840	0.000603712558702
96900	0.000603712558702
96960	0.000603712558702
97020	0.000603712558702
97080	0.000603712558702
97140	0.000603712558702
97200	0.000603712558702
97260	0.000603712558702
97320	0.000603712558702
97380	0.000603712558702
97440	0.000603712558702
97500	0.000603712558702
97560	0.000603712558702
97620	0.000603712558702
97680	0.000603712558702
97740	0.000603712558702
97800	0.000603712558702
97860	0.000603712558702
97920	0.000603712558702
97980	0.000603712558702
98040	0.000603712558702
98100	0.000603712558702
98160	0.000603712558702
98220	0.000603712558702
98280	0.000603712558702
98340	0.000603712558702
98400	0.000603712558702
98460	0.000603712558702
98520	0.000603712558702
98580	0.000603712558702
98640	0.000603712558702
98700	0.000603712558702
98760	0.000603712558702
98820	0.000603712558702
98880	0.000603712558702
98940	0.000603712558702
99000	0.000603712558702
99060	0.000603712558702
99120	0.000603712558702
99180	0.000603712558702
99240	0.000603712558702
99300	0.000603712558702
99360	0.000603712558702
99420	0.000603712558702
99480	0.000603712558702
99540	0.000603712558702
99600	0.000603712558702
99660	0.000603712558702
99720	0.000603712558702
99780	0.000603712558702
99840	0.000603712558702
99900	0.000603712558702
99960	0.000603712558702
100020	0.000603712558702
100080	0.000603712558702
100140	0.000603712558702
100200	0.000603712558702
100260	0.000603712558702
100320	0.000603712558702
100380	0.000603712558702
100440	0.000603712558702
100500	0.000603712558702
100560	0.000603712558702
100620	0.000603712558702
100680	0.000603712558702
100740	0.000603712558702
100800	0.000603712558702
100860	0.000603712558702
100920	0.000603712558702
100980	0.000603712558702
101040	0.000603712558702
101100	0.000603712558702
101160	0.000603712558702
101220	0.000603712558702
101280	0.000603712558702
101340	0.000603712558702
101400	0.000603712558702
101460	0.000603712558702
101520	0.000603712558702
101580	0.000603712558702
101640	0.000603712558702
101700	0.000603712558702
101760	0.000603712558702
101820	0.000603712558702
101880	0.000603712558702
101940	0.000603712558702


==> numericalresults/data/bone/en-SA.dat <==
1	1.0
2	0.285466462332
3	0.126794123837
4	0.0611350451861
5	0.0323739788737
6	0.0186833225904
7	0.0105585610176
8	0.00624447506544
9	0.00394266564938
10	0.00298844696721
11	0.00216136755285
12	0.00171679119694
13	0.00142624376801
14	0.0012276273037
15	0.00110849425801
16	0.00104300569594
17	0.0010046468646
18	0.000972959062866
19	0.00094788145069
20	0.00092063332851
21	0.000895830318736
22	0.000869479998421
23	0.000850152593431
24	0.000831662150252
25	0.000813209526566
26	0.000798229718886
27	0.000783807337639
28	0.00077288079296
29	0.0007634555177
30	0.000755345703048
31	0.000749713887318
32	0.00074469376077
33	0.000739982767466
34	0.000736666162407
35	0.000733512345598
36	0.000730860048146
37	0.000728072915982
38	0.000725134505847
39	0.000721969178758
40	0.000718575290388
41	0.000715640168905
42	0.000712361383338
43	0.000709628513924
44	0.000706801917942
45	0.000704473552664
46	0.000702452676305
47	0.000700795195938
48	0.000699473158026
49	0.000698179073653
50	0.000697000092082
51	0.000695632013049
52	0.000693834764993
53	0.0006917415383
54	0.000688891921756
55	0.000685853207751
56	0.000682682947684
57	0.000679685341822
58	0.000677098817401
59	0.000674990791776
60	0.00067306528631
61	0.000671189110617
62	0.000669286625712
63	0.000666821781397
64	0.000663988608111
65	0.00066095976006
66	0.000658312395585
67	0.000656327694392
68	0.000654977702943
69	0.000653941777713
70	0.000653053841803
71	0.000652308962233
72	0.000651623278391
73	0.000650975414041
74	0.000650368657836
75	0.000649796432471
76	0.000649224207106
77	0.000648569765453
78	0.000647884081611
79	0.000647126047436
80	0.000646182204449
81	0.000644971980689
82	0.000643235572686
83	0.000640875965219
84	0.000637937555085
85	0.000634555176995
86	0.000630391744169
87	0.000625514673963
88	0.000620534011234
89	0.000615203107118
90	0.000609655152001
91	0.000604620226522
92	0.000600254541628
93	0.000596620581697
94	0.000593548981176
95	0.000590788158224
96	0.000588081598022
97	0.000585296110183
98	0.000582461292572
99	0.000579105223694
100	0.000574723095542
101	0.00057003841145
102	0.000564672976493
103	0.000559226969573
104	0.000554662321262
105	0.000550145358397
106	0.000546006590458
107	0.000541813559768
108	0.000536778634289
109	0.000530824530709
110	0.00052395124903
111	0.000516495876031
112	0.000507626382878
113	0.000497355924177
114	0.000486439245452
115	0.000474126534156
116	0.00046030104316
117	0.000444380681146
118	0.000426633473211
119	0.000409001368079
120	0.00038992554493
121	0.00037057840803
122	0.000351438456175
123	0.000333271945172
124	0.000317948473408
125	0.000303858245965
126	0.000291093345085
127	0.000280117470632
128	0.000270269603652
129	0.0002612406109
130	0.000252652297452
131	0.000244774332733
132	0.000237628092977
133	0.000230960352017
134	0.000224789197437
135	0.000218726568358
136	0.000212774109104
137	0.000206532248517
138	0.000199632657625
139	0.000191907615201
140	0.0001840691143
141	0.000177006735158
142	0.000171108538655
143	0.000165795722122
144	0.000161090977256
145	0.000157061063681
146	0.000153234224339
147	0.000149602237598
148	0.000146484267091
149	0.000143669510254
150	0.000141311382681
151	0.00013920681014
152	0.000137219478025
153	0.000135502144201
154	0.000133805200016
155	0.000132241281785
156	0.000130718142833
157	0.000128959536432
158	0.000127305509149
159	0.000125679106539
160	0.000124018830819
161	0.000122473822334
162	0.000121054769202
163	0.000119801299675
164	0.000118675594259
165	0.000117695740539
166	0.000116824905616
167	0.0001159813665
168	0.000115182717479
169	0.00011433260106
170	0.000113466863547
171	0.000112660815059
172	0.000111846544943
173	0.000111024382062
174	0.0001101765677
175	0.000109348814112
176	0.000108558386719
177	0.000107741321249
178	0.000106887916179
179	0.000105977617438
180	0.000105061234691
181	0.000104157842118
182	0.000103238499586
183	0.000102328365277
184	0.000101466903011
185	0.000100691767848
186	9.99638248333e-05
187	9.92671240085e-05
188	9.85957458004e-05
189	9.79595561636e-05
190	9.73773004117e-05
191	9.68823583578e-05
192	9.64622331259e-05
193	9.60677593759e-05
194	9.56999237033e-05
195	9.5339323064e-05
196	9.49420539602e-05
197	9.4528670464e-05
198	9.41090385298e-05
199	9.36696746866e-05
200	9.32498783199e-05
201	9.28373169865e-05
202	9.24096278562e-05
203	9.19761835857e-05
204	9.15203764848e-05
205	9.10027427354e-05
206	9.04696523238e-05
207	8.99581025796e-05
208	8.94345492574e-05
209	8.89141201542e-05
210	8.84329904366e-05
211	8.79683039766e-05
212	8.75323932175e-05
213	8.71028953288e-05
214	8.66827700969e-05
215	8.62536010734e-05
216	8.57928609953e-05
217	8.53507017982e-05
218	8.48718741367e-05
219	8.43746300267e-05
220	8.38910338205e-05
221	8.33801418067e-05
222	8.28243596995e-05
223	8.22174390613e-05
224	8.15672726555e-05
225	8.08335745011e-05
226	8.0056301714e-05
227	7.9305009274e-05
228	7.85502637499e-05
229	7.78405727515e-05
230	7.71882687223e-05
231	7.65678646128e-05
232	7.59884042147e-05
233	7.54252226417e-05
234	7.48916389324e-05
235	7.43761428064e-05
236	7.38655796577e-05
237	7.3344163959e-05
238	7.27831200095e-05
239	7.22133611334e-05
240	7.16094002815e-05
241	7.10021507781e-05
242	7.04524526763e-05
243	6.99349833594e-05
244	6.94666793828e-05
245	6.9043429932e-05
246	6.86688525237e-05
247	6.83570883595e-05
248	6.8080348334e-05
249	6.78376458517e-05
250	6.76056314869e-05
251	6.73793722622e-05
252	6.7175804733e-05
253	6.6987693866e-05
254	6.68293452953e-05
255	6.67020744814e-05
256	6.65838474592e-05
257	6.64746642287e-05
258	6.6376004683e-05
259	6.6278660598e-05
260	6.6177041266e-05
261	6.60685157658e-05
262	6.59445336034e-05
263	6.58202225759e-05
264	6.57136702666e-05
265	6.56171483445e-05
266	6.55319722701e-05
267	6.54584709086e-05
268	6.53926978782e-05
269	6.53353109091e-05
270	6.52802259961e-05
271	6.52239900551e-05
272	6.5168576277e-05
273	6.51115181731e-05
274	6.5051829148e-05
275	6.4987042713e-05
276	6.49225851432e-05
277	6.48556610847e-05
278	6.47811731278e-05
279	6.47055341428e-05
280	6.46269353714e-05
281	6.4550309791e-05
282	6.44728620476e-05
283	6.4385055052e-05
284	6.4284586748e-05
285	6.4165537563e-05
286	6.4035964693e-05
287	6.38906062958e-05
288	6.37237072311e-05
289	6.35530262171e-05
290	6.33629421592e-05
291	6.31621699838e-05
292	6.2954984938e-05
293	6.27282324156e-05
294	6.24909562083e-05
295	6.22255620305e-05
296	6.19384627527e-05
297	6.16380444363e-05
298	6.13149344243e-05
299	6.09655152001e-05
300	6.05891290335e-05
301	6.02180047093e-05
302	5.98524710928e-05
303	5.94915415883e-05
304	5.91524816164e-05
305	5.88032268249e-05
306	5.84363777477e-05
307	5.80514410871e-05
308	5.76309869901e-05
309	5.71883344953e-05
310	5.67035872611e-05
311	5.62490956208e-05
312	5.58250240072e-05
313	5.53792472934e-05
314	5.49683302858e-05
315	5.4594739473e-05
316	5.42449913837e-05
317	5.39154685013e-05
318	5.35726265802e-05
319	5.32217274629e-05
320	5.28719793736e-05
321	5.25196003631e-05
322	5.21599863192e-05
323	5.17786671753e-05
324	5.1382384667e-05
325	5.09775516647e-05
326	5.05633460056e-05
327	5.01341769821e-05
328	4.96704771176e-05
329	4.92057906576e-05
330	4.87746484432e-05
331	4.83734329576e-05
332	4.79914560833e-05
333	4.7614576619e-05
334	4.7248056407e-05
335	4.69116273563e-05
336	4.66120312027e-05
337	4.63507478394e-05
338	4.61128139018e-05
339	4.58860613794e-05
340	4.56667083229e-05
341	4.54416001263e-05
342	4.5198897644e-05
343	4.49412317973e-05
344	4.46661360976e-05
345	4.43815033084e-05
346	4.40971993844e-05
347	4.38117444323e-05
348	4.35271116431e-05
349	4.32434654494e-05
350	4.29686986148e-05
351	4.2711854931e-05
352	4.24582998987e-05
353	4.21919191255e-05
354	4.1917481156e-05
355	4.16404122654e-05
356	4.13595614254e-05
357	4.10726265802e-05
358	4.07866783304e-05
359	4.05104316026e-05
360	4.02266209763e-05
361	3.99386995356e-05
362	3.9661630645e-05
363	3.93786421816e-05
364	3.90900630106e-05
365	3.88016482721e-05
366	3.84992567648e-05
367	3.81897946566e-05
368	3.78742485431e-05
369	3.75568936713e-05
370	3.72359212828e-05
371	3.69060695352e-05
372	3.65994027809e-05
373	3.63141122614e-05
374	3.60243820624e-05
375	3.57321853747e-05
376	3.54166392612e-05
377	3.50884318394e-05
378	3.47610465805e-05
379	3.44288927768e-05
380	3.40957523777e-05
381	3.37483063445e-05
382	3.33804706718e-05
383	3.29858324892e-05
384	3.25566634657e-05
385	3.21021718255e-05
386	3.16290993041e-05
387	3.11354727108e-05
388	3.06068219787e-05
389	3.00405161867e-05
390	2.94475723174e-05
391	2.88347321064e-05
392	2.82079151265e-05
393	2.75677791079e-05
394	2.69731909128e-05
395	2.63947171102e-05
396	2.58127902235e-05
397	2.52833173286e-05
398	2.47893618701e-05
399	2.43197424328e-05
400	2.38909022744e-05
401	2.34614043857e-05
402	2.30406214236e-05
403	2.26349662584e-05
404	2.22334219077e-05
405	2.18376326971e-05
406	2.14212894145e-05
407	2.09983688288e-05
408	2.05997842645e-05
409	2.02115589524e-05
410	1.98151120115e-05
411	1.94188295032e-05
412	1.90407990108e-05
413	1.8679211776e-05
414	1.83429471579e-05
415	1.80398979203e-05
416	1.77662821137e-05
417	1.75227574685e-05
418	1.73088306871e-05
419	1.71264749602e-05
420	1.69747036925e-05
421	1.68434864968e-05
422	1.67310146148e-05
423	1.66264354964e-05
424	1.65226785409e-05
425	1.64222102369e-05
426	1.63246523895e-05
427	1.62341158132e-05
428	1.61514555572e-05
429	1.60747148739e-05
430	1.60036800011e-05
431	1.59366408398e-05
432	1.58731369789e-05
433	1.58092384799e-05
434	1.57415909181e-05
435	1.5675012168e-05
436	1.56088609427e-05
437	1.55405556506e-05
438	1.54723654613e-05
439	1.5404306818e-05
440	1.53359850827e-05
441	1.52659039188e-05
442	1.51909062208e-05
443	1.51144450729e-05
444	1.50374741841e-05
445	1.49552743393e-05
446	1.4868766361e-05
447	1.47745793815e-05
448	1.46764460201e-05
449	1.45812395585e-05
450	1.44841421224e-05
451	1.43891658664e-05
452	1.42991554743e-05
453	1.42089148765e-05
454	1.41219958168e-05
455	1.40415225141e-05
456	1.39650284797e-05
457	1.38925794867e-05
458	1.38224818795e-05
459	1.37501315461e-05
460	1.36765644115e-05
461	1.36003663558e-05
462	1.35140885831e-05
463	1.34172377958e-05
464	1.33122311527e-05
465	1.3193264184e-05
466	1.30653356398e-05
467	1.29323590155e-05
468	1.27963568318e-05
469	1.26485155027e-05
470	1.24818795301e-05
471	1.2311379392e-05
472	1.21254719215e-05
473	1.19164287875e-05
474	1.16910574988e-05
475	1.14276200687e-05
476	1.112840211e-05
477	1.08168188216e-05
478	1.05066989831e-05
479	1.02176100712e-05
480	9.95992778121e-06
481	9.72196095713e-06
482	9.49298859496e-06
483	9.27695707652e-06
484	9.0748036675e-06
485	8.88281219169e-06
486	8.70386021916e-06
487	8.53613899157e-06
488	8.38438416712e-06
489	8.24440271511e-06
490	8.10831831516e-06
491	7.98155724227e-06
492	7.85218169142e-06
493	7.71729764927e-06
494	7.58599823728e-06
495	7.45126218445e-06
496	7.3192885989e-06
497	7.1992034886e-06
498	7.08276878149e-06
499	6.96733711309e-06
500	6.85134637393e-06
501	6.73055420355e-06
502	6.60622673279e-06
503	6.48380667991e-06
504	6.36067956695e-06
505	6.24324182112e-06
506	6.13195385364e-06
507	6.0227048501e-06
508	5.9233711309e-06
509	5.82898683224e-06
510	5.73381325721e-06
511	5.64419750326e-06
512	5.55625896158e-06
513	5.46725160815e-06
514	5.38232218261e-06
515	5.2974585301e-06
516	5.21442007919e-06
517	5.13636393533e-06
518	5.05998500375e-06
519	4.98451045133e-06
520	4.91462660651e-06
521	4.8495441929e-06
522	4.78585945619e-06
523	4.72640063668e-06
524	4.67029624173e-06
525	4.61488246359e-06
526	4.55856430629e-06
527	4.50081558558e-06
528	4.44309975138e-06
529	4.38438087846e-06
530	4.32832581328e-06
531	4.27904537024e-06
532	4.23456635841e-06
533	4.19439548008e-06
534	4.15721727463e-06
535	4.12120654047e-06
536	4.08468606533e-06
537	4.04663636722e-06
538	4.00912929662e-06
539	3.97127691761e-06
540	3.93352319815e-06
541	3.89821952407e-06
542	3.86612228522e-06
543	3.83680395691e-06
544	3.80875175943e-06
545	3.77995961536e-06
546	3.74919428038e-06
547	3.71882358358e-06
548	3.68947236875e-06
549	3.65831239559e-06
550	3.62559031295e-06
551	3.59221050001e-06
552	3.55781120509e-06
553	3.52323103435e-06
554	3.48700653784e-06
555	3.4495159105e-06
556	3.40973967035e-06
557	3.36552375064e-06
558	3.31953195912e-06
559	3.2740005788e-06
560	3.22764703561e-06
561	3.18030689696e-06
562	3.1311086702e-06
563	3.07923019245e-06
564	3.02546074008e-06
565	2.97083623831e-06
566	2.91418921585e-06
567	2.85556900249e-06
568	2.79857667162e-06
569	2.74079506439e-06
570	2.68238861337e-06
571	2.62664597009e-06
572	2.57093621332e-06
573	2.51412475828e-06
574	2.45772438469e-06
575	2.40147200042e-06
576	2.34479209145e-06
577	2.28807929597e-06
578	2.23189268472e-06
579	2.17465370499e-06
580	2.1155401939e-06
581	2.05603204462e-06
582	1.99737894474e-06
583	1.93864362857e-06
584	1.88041805338e-06
585	1.82528381063e-06
586	1.77144858522e-06
587	1.71889593391e-06
588	1.66889198753e-06
589	1.62028736237e-06
590	1.57528545495e-06
591	1.53189663111e-06
592	1.48855220405e-06
593	1.44549388969e-06
594	1.40136347492e-06
595	1.35811935174e-06
596	1.31651297702e-06
597	1.2753982557e-06
598	1.23705915626e-06
599	1.20132795748e-06
600	1.16646496271e-06
601	1.13196043094e-06
602	1.09640188637e-06
603	1.0598731896e-06
604	1.02423736171e-06
605	9.89033991502e-07
606	9.53565884845e-07
607	9.17923479656e-07
608	8.81444112656e-07
609	8.45796774491e-07
610	8.12241018693e-07
611	7.80268748602e-07
612	7.51114852866e-07
613	7.23687499178e-07
614	6.97544363909e-07
615	6.73992686039e-07
616	6.51659453558e-07
617	6.307830937e-07
618	6.10965679633e-07
619	5.91230481853e-07
620	5.71801128665e-07
621	5.52016601113e-07
622	5.32186032439e-07
623	5.13323971639e-07
624	4.95216656362e-07
625	4.79092397953e-07
626	4.65118917639e-07
627	4.52863757745e-07
628	4.42016140702e-07
629	4.31341177863e-07
630	4.19853918099e-07
631	4.07447480235e-07
632	3.94332337968e-07
633	3.80738696905e-07
634	3.67223983478e-07
635	3.54638314106e-07
636	3.4324478091e-07
637	3.3265203436e-07
638	3.22672621318e-07
639	3.13268722293e-07
640	3.04057209382e-07
641	2.9486542838e-07
642	2.85989357924e-07
643	2.77779239401e-07
644	2.69896341704e-07
645	2.61605651219e-07
646	2.52936765809e-07
647	2.44364895618e-07
648	2.35580907405e-07
649	2.27129072995e-07
650	2.19711519489e-07
651	2.12923742749e-07
652	2.06653928623e-07
653	2.00739288862e-07
654	1.94643773267e-07
655	1.88199660611e-07
656	1.81573027796e-07
657	1.75071363738e-07
658	1.69135347742e-07
659	1.63834534787e-07
660	1.59008603112e-07
661	1.54371275602e-07
662	1.49855628198e-07
663	1.45586958524e-07
664	1.4146068746e-07
665	1.37472375327e-07
666	1.33670694169e-07
667	1.29865724358e-07
668	1.25920986859e-07
669	1.21785836436e-07
670	1.17475894184e-07
671	1.12949558663e-07
672	1.08197621647e-07
673	1.03597127034e-07
674	9.94782554361e-08
675	9.58459398308e-08
676	9.25923124482e-08
677	8.95124902985e-08
678	8.64458227548e-08
679	8.33793196438e-08
680	8.03356726608e-08
681	7.736174509e-08
682	7.45769149818e-08
683	7.19050500533e-08
684	6.91866507057e-08
685	6.64713755772e-08
686	6.3918066536e-08
687	6.17021731409e-08
688	5.98312592904e-08
689	5.82242597245e-08
690	5.68713084887e-08
691	5.56566450493e-08
692	5.44232362962e-08
693	5.31044870361e-08
694	5.17452873624e-08
695	5.0527499704e-08
696	4.94874636604e-08
697	4.85187913548e-08
698	4.75639313856e-08
699	4.65950946474e-08
700	4.5694990726e-08
701	4.49410673647e-08
702	4.42907365264e-08
703	4.36297175706e-08
704	4.28818782147e-08
705	4.21189110617e-08
706	4.14549323196e-08
707	4.09318722951e-08
708	4.04990857549e-08
709	4.00468961707e-08
710	3.95404438364e-08
711	3.90108065089e-08
712	3.85043541746e-08
713	3.80529867533e-08
714	3.76159249661e-08
715	3.71759033926e-08
716	3.677041266e-08
717	3.64063589366e-08
718	3.60610505268e-08
719	3.56948591799e-08
720	3.52896973125e-08
721	3.4876807114e-08
722	3.45025585709e-08
723	3.41740222839e-08
724	3.3858640603e-08
725	3.35320775069e-08
726	3.31953195912e-08
727	3.28736894724e-08
728	3.2596127284e-08
729	3.23527670714e-08
730	3.21342361778e-08
731	3.19208026941e-08
732	3.16966810929e-08
733	3.14630224023e-08
734	3.12140714821e-08
735	3.09601875847e-08
736	3.07028506031e-08
737	3.04438692958e-08
738	3.02074152515e-08
739	2.99893776556e-08
740	2.9784823531e-08
741	2.95907930912e-08
742	2.9390349781e-08
743	2.9189413173e-08
744	2.89953827333e-08
745	2.88173022534e-08
746	2.86655309857e-08
747	2.85274076218e-08
748	2.83891198253e-08
749	2.82537918152e-08
750	2.81332627369e-08
751	2.80388784383e-08
752	2.79666925374e-08
753	2.78961509623e-08
754	2.78076862363e-08
755	2.76994896013e-08
756	2.75830713374e-08
757	2.7475039135e-08
758	2.73929872795e-08
759	2.73318183612e-08
760	2.72732803641e-08
761	2.72088227943e-08
762	2.71386100843e-08
763	2.70680685092e-08
764	2.70026243439e-08
765	2.69417842908e-08
766	2.68830818611e-08
767	2.68284902459e-08
768	2.67776805799e-08
769	2.67273642116e-08
770	2.66762256804e-08
771	2.66236072561e-08
772	2.65754285113e-08
773	2.65374445862e-08
774	2.65029137452e-08
775	2.64644365224e-08
776	2.64228350807e-08
777	2.63827135321e-08
778	2.63483471237e-08
779	2.63174337994e-08
780	2.62845472842e-08
781	2.62487009826e-08
782	2.62156500349e-08
783	2.61931227719e-08
784	2.61811191939e-08
785	2.61715821045e-08
786	2.61564543075e-08
787	2.61332693143e-08
788	2.61072889672e-08
789	2.60870637604e-08
790	2.60763756429e-08
791	2.60724292611e-08
792	2.60688117444e-08
793	2.60594390876e-08
794	2.60436535603e-08
795	2.60258948421e-08
796	2.6012740236e-08
797	2.60071495284e-08
798	2.60055052026e-08
799	2.59995856299e-08
800	2.59854444284e-08
801	2.5967356845e-08
802	2.59535445086e-08
803	2.59474605033e-08
804	2.59446651495e-08
805	2.59377589813e-08
806	2.59241110775e-08
807	2.59091477131e-08
808	2.59010905168e-08
809	2.59009260843e-08
810	2.5900268354e-08
811	2.58912245623e-08
812	2.58747813047e-08
813	2.58585024796e-08
814	2.58486365251e-08
815	2.58446901433e-08
816	2.58405793289e-08
817	2.58325221326e-08
818	2.58229850432e-08
819	2.58157500099e-08
820	2.5811803628e-08
821	2.58081861114e-08
822	2.58016088083e-08
823	2.57922361515e-08
824	2.57825346295e-08
825	2.57743130007e-08
826	2.57670779674e-08
827	2.5759842934e-08
828	2.57516213052e-08
829	2.57427419461e-08
830	2.5735013615e-08
831	2.57290940423e-08
832	2.5725312093e-08
833	2.57215301438e-08
834	2.57151172733e-08
835	2.5704758021e-08
836	2.56920967127e-08
837	2.56814085952e-08
838	2.56748312922e-08
839	2.56705560452e-08
840	2.56659519331e-08
841	2.56600323603e-08
842	2.56547705179e-08
843	2.56509885686e-08
844	2.5647371052e-08
845	2.56401360186e-08
846	2.5629119036e-08
847	2.56189242163e-08
848	2.56143201042e-08
849	2.56144845368e-08
850	2.56138268065e-08
851	2.56067562057e-08
852	2.5593437167e-08
853	2.55801181284e-08
854	2.5571732067e-08
855	2.55666346571e-08
856	2.55593996238e-08
857	2.5548053776e-08
858	2.55350636025e-08
859	2.55245399177e-08
860	2.55173048843e-08
861	2.55102342835e-08
862	2.55013549244e-08
863	2.54908312396e-08
864	2.54781699312e-08
865	2.54600823478e-08
866	2.54349241637e-08
867	2.54081216538e-08
868	2.53900340704e-08
869	2.53865809863e-08
870	2.53898696379e-08
871	2.53865809863e-08
872	2.53699732961e-08
873	2.5344815112e-08
874	2.53209723885e-08
875	2.53043646983e-08
876	2.52913745248e-08
877	2.52782199187e-08
878	2.526490088e-08
879	2.52507596785e-08
880	2.52330009603e-08
881	2.52099803996e-08
882	2.51831778897e-08
883	2.51583485708e-08
884	2.51399321222e-08
885	2.51231599995e-08
886	2.50991528434e-08
887	2.50654441653e-08
888	2.50286112682e-08
889	2.4995724753e-08
890	2.49674423499e-08
891	2.49398176772e-08
892	2.49120285718e-08
893	2.48885147134e-08
894	2.48707559952e-08
895	2.4851846249e-08
896	2.48197818966e-08
897	2.47688077981e-08
898	2.47089543404e-08
899	2.46576513766e-08
900	2.4626080322e-08
901	2.46112813902e-08
902	2.45996066773e-08
903	2.45811902288e-08
904	2.45538944211e-08
905	2.45198568779e-08
906	2.44810507899e-08
907	2.44387916179e-08
908	2.43975190413e-08
909	2.43621660374e-08
910	2.4330923848e-08
911	2.4299517226e-08
912	2.42684394691e-08
913	2.42431168524e-08
914	2.42256869993e-08
915	2.42092437417e-08
916	2.41817835015e-08
917	2.41400176272e-08
918	2.40938120733e-08
919	2.40554992831e-08
920	2.40305055315e-08
921	2.40130756784e-08
922	2.39931793367e-08
923	2.39665412594e-08
924	2.39351346374e-08
925	2.39012615267e-08
926	2.38668951183e-08
927	2.38340086031e-08
928	2.38040818743e-08
929	2.37774437969e-08
930	2.37522856128e-08
931	2.37286073219e-08
932	2.37087109801e-08
933	2.36934187506e-08
934	2.36776332233e-08
935	2.36565858535e-08
936	2.36292900459e-08
937	2.3601336508e-08
938	2.35809468685e-08
939	2.35691077231e-08
940	2.35556242518e-08
941	2.352997277e-08
942	2.34944553335e-08
943	2.34612399532e-08
944	2.34365750668e-08
945	2.34117457478e-08
946	2.33749128507e-08
947	2.33285428643e-08
948	2.32892434786e-08
949	2.32686894066e-08
950	2.32578368566e-08
951	2.3237118352e-08
952	2.31946947474e-08
953	2.31399386995e-08
954	2.30911022244e-08
955	2.30559136532e-08
956	2.30251647614e-08
957	2.29878385667e-08
958	2.29439350689e-08
959	2.29003604362e-08
960	2.28625409437e-08
961	2.28255436141e-08
962	2.2786408661e-08
963	2.27503979268e-08
964	2.2720471198e-08
965	2.26928465252e-08
966	2.26560136282e-08
967	2.26017508781e-08
968	2.25391020666e-08
969	2.24851681816e-08
970	2.24489930149e-08
971	2.24193951512e-08
972	2.23787803049e-08
973	2.23245175548e-08
974	2.22682816138e-08
975	2.22205961667e-08
976	2.21780081295e-08
977	2.21288427893e-08
978	2.20712913877e-08
979	2.20163709073e-08
980	2.19737828701e-08
981	2.19377721359e-08
982	2.18955129639e-08
983	2.18414146463e-08
984	2.17818900538e-08
985	2.17292716295e-08
986	2.16878346203e-08
987	2.16542903748e-08
988	2.16222260224e-08
989	2.1587859614e-08
990	2.15492179587e-08
991	2.15048211631e-08
992	2.14566424183e-08
993	2.14122456228e-08
994	2.13745905629e-08
995	2.13431839409e-08
996	2.13122706166e-08
997	2.12762598824e-08
998	2.12354806035e-08
999	2.1192234836e-08
1000	2.11483313382e-08
1001	2.11029479472e-08
1002	2.1053782607e-08
1003	2.10006708849e-08
1004	2.09460792697e-08
1005	2.08926386824e-08
1006	2.08387047975e-08
1007	2.07839487497e-08
1008	2.07313303253e-08
1009	2.06808495245e-08
1010	2.06277378024e-08
1011	2.05657467212e-08
1012	2.04952051461e-08
1013	2.04231836778e-08
1014	2.0355601889e-08
1015	2.0288513398e-08
1016	2.02145187387e-08
1017	2.01346045068e-08
1018	2.00591299544e-08
1019	1.999565898e-08
1020	1.99395874716e-08
1021	1.98805561767e-08
1022	1.98162630395e-08
1023	1.97554229864e-08
1024	1.97037911575e-08
1025	1.96549546824e-08
1026	1.95965811179e-08
1027	1.95276838685e-08
1028	1.946075981e-08
1029	1.94074836554e-08
1030	1.93667043765e-08
1031	1.93285560189e-08
1032	1.92904076612e-08
1033	1.92566989831e-08
1034	1.92298964733e-08
1035	1.92017785027e-08
1036	1.91583683027e-08
1037	1.90968705192e-08
1038	1.90299464608e-08
1039	1.89779857667e-08
1040	1.89495389311e-08
1041	1.89334245386e-08
1042	1.89110617083e-08
1043	1.88745576764e-08
1044	1.8830489746e-08
1045	1.87880661414e-08
1046	1.87510688117e-08
1047	1.87152225102e-08
1048	1.8674936529e-08
1049	1.86313618964e-08
1050	1.85918980781e-08
1051	1.85619713493e-08
1052	1.85396085189e-08
1053	1.85169168234e-08
1054	1.84861679317e-08
1055	1.84455530854e-08
1056	1.84006629921e-08
1057	1.83598837133e-08
1058	1.83271616306e-08
1059	1.8298714795e-08
1060	1.82658282798e-08
1061	1.822307581e-08
1062	1.81755547955e-08
1063	1.81339533538e-08
1064	1.81018890014e-08
1065	1.80734421658e-08
1066	1.803924019e-08
1067	1.79945145293e-08
1068	1.79455136216e-08
1069	1.79027611518e-08
1070	1.78713545298e-08
1071	1.78458674805e-08
1072	1.78184072403e-08
1073	1.77873294834e-08
1074	1.77549362659e-08
1075	1.77251739697e-08
1076	1.77005090833e-08
1077	1.76811060393e-08
1078	1.766647154e-08
1079	1.76529880688e-08
1080	1.76353937831e-08
1081	1.76120443573e-08
1082	1.75863928755e-08
1083	1.75656743709e-08
1084	1.75518620345e-08
1085	1.75413383496e-08
1086	1.75296636367e-08
1087	1.75166734632e-08
1088	1.75058209132e-08
1089	1.7497763717e-08
1090	1.74885554927e-08
1091	1.74735921283e-08
1092	1.7452380326e-08
1093	1.74301819282e-08
1094	1.741242321e-08
1095	1.73992686039e-08
1096	1.73862784304e-08
1097	1.73691774425e-08
1098	1.7348787803e-08
1099	1.73290558939e-08
1100	1.73112971757e-08
1101	1.72930451598e-08
1102	1.72721622226e-08
1103	1.72483194991e-08
1104	1.72220102869e-08
1105	1.7194056749e-08
1106	1.71664320762e-08
1107	1.7143247083e-08
1108	1.71259816625e-08
1109	1.71090451071e-08
1110	1.70843802207e-08
1111	1.70505071101e-08
1112	1.70149896736e-08
1113	1.69904892198e-08
1114	1.69791433721e-08
1115	1.69687841198e-08
1116	1.6946585722e-08
1117	1.69143569371e-08
1118	1.68850879385e-08
1119	1.68693024112e-08
1120	1.68651915968e-08
1121	1.6860094187e-08
1122	1.68416777385e-08
1123	1.68091200884e-08
1124	1.67752469777e-08
1125	1.67527197148e-08
1126	1.67438403557e-08
1127	1.67423604625e-08
1128	1.6740222839e-08
1129	1.67328233731e-08
1130	1.67199976322e-08
1131	1.67040476723e-08
1132	1.66884265776e-08
1133	1.66749431063e-08
1134	1.66637616912e-08
1135	1.66530735737e-08
1136	1.66412344282e-08
1137	1.66297241479e-08
1138	1.66213380865e-08
1139	1.66149252161e-08
1140	1.66075257501e-08
1141	1.65968376327e-08
1142	1.65848340546e-08
1143	1.65746392349e-08
1144	1.65675686342e-08
1145	1.65614846288e-08
1146	1.65517831069e-08
1147	1.6536984175e-08
1148	1.65197187545e-08
1149	1.65049198227e-08
1150	1.6494725003e-08
1151	1.64869966719e-08
1152	1.64789394757e-08
1153	1.64689090885e-08
1154	1.64557544824e-08
1155	1.64383410726e-08
1156	1.64162413344e-08
1157	1.63927932491e-08
1158	1.63740972652e-08
1159	1.63626034281e-08
1160	1.63553026217e-08
1161	1.6346768571e-08
1162	1.63339757166e-08
1163	1.63174009129e-08
1164	1.62987871453e-08
1165	1.62778548784e-08
1166	1.62527953538e-08
1167	1.6225170681e-08
1168	1.62008017732e-08
1169	1.61847860403e-08
1170	1.61766466278e-08
1171	1.6169378708e-08
1172	1.61556157013e-08
1173	1.61338777148e-08
1174	1.61091963851e-08
1175	1.60881819019e-08
1176	1.60725443639e-08
1177	1.60594062011e-08
1178	1.60449361344e-08
1179	1.60277200437e-08
1180	1.60099777687e-08
1181	1.59946690959e-08
1182	1.59837507728e-08
1183	1.59766472855e-08
1184	1.59707441561e-08
1185	1.59634926795e-08
1186	1.59537253844e-08
1187	1.594239598e-08
1188	1.5931674976e-08
1189	1.59226805141e-08
1190	1.59147055341e-08
1191	1.59070594194e-08
1192	1.59002354674e-08
1193	1.58948091924e-08
1194	1.58906819348e-08
1195	1.58869657586e-08
1196	1.58827069548e-08
1197	1.58778561938e-08
1198	1.58731698654e-08
1199	1.58688452887e-08
1200	1.58639945277e-08
1201	1.58575816572e-08
1202	1.58497217801e-08
1203	1.58417961299e-08
1204	1.58353503729e-08
1205	1.58304173957e-08
1206	1.58255008616e-08
1207	1.581933464e-08
1208	1.58122147095e-08
1209	1.58053907576e-08
1210	1.57989285573e-08
1211	1.57910357937e-08
1212	1.57805285521e-08
1213	1.57686400768e-08
1214	1.57587412357e-08
1215	1.57535287231e-08
1216	1.57512595535e-08
1217	1.57472802852e-08
1218	1.57389435536e-08
1219	1.57286500743e-08
1220	1.57207244242e-08
1221	1.57166464963e-08
1222	1.57131276391e-08
1223	1.57053993081e-08
1224	1.56927215565e-08
1225	1.56801589076e-08
1226	1.56730554204e-08
1227	1.56711644457e-08
1228	1.56689117194e-08
1229	1.56620219945e-08
1230	1.5651712072e-08
1231	1.56421585393e-08
1232	1.56347755166e-08
1233	1.56270800721e-08
1234	1.56172634473e-08
1235	1.56078907905e-08
1236	1.56032209053e-08
1237	1.56028098239e-08
1238	1.5601033952e-08
1239	1.55936838159e-08
1240	1.55827326063e-08
1241	1.55736723714e-08
1242	1.55696766598e-08
1243	1.55689038267e-08
1244	1.55666675436e-08
1245	1.55608959602e-08
1246	1.55545817493e-08
1247	1.55517863955e-08
1248	1.55532169589e-08
1249	1.55550586038e-08
1250	1.55526250016e-08
1251	1.55447651245e-08
1252	1.55348333969e-08
1253	1.55278614557e-08
1254	1.55259704811e-08
1255	1.5526989963e-08
1256	1.55276805799e-08
1257	1.5526858417e-08
1258	1.55251318749e-08
1259	1.5523092911e-08
1260	1.55204619898e-08
1261	1.5516647154e-08
1262	1.55115990739e-08
1263	1.55061234691e-08
1264	1.55017331194e-08
1265	1.54995790526e-08
1266	1.54997763717e-08
1267	1.55012891514e-08
1268	1.55022264171e-08
1269	1.55007629672e-08
1270	1.54961917415e-08
1271	1.54891046975e-08
1272	1.54811132743e-08
1273	1.54746017443e-08
1274	1.54715432984e-08
1275	1.54726121101e-08
1276	1.54759007617e-08
1277	1.54773806548e-08
1278	1.54732369539e-08
1279	1.54633874426e-08
1280	1.54527650982e-08
1281	1.54470264013e-08
1282	1.54463193412e-08
1283	1.54455629514e-08
1284	1.5440432655e-08
1285	1.5431882161e-08
1286	1.54246964575e-08
1287	1.54218024441e-08
1288	1.54211940436e-08
1289	1.54185302359e-08
1290	1.54121009221e-08
1291	1.54040766124e-08
1292	1.53973677633e-08
1293	1.53926156619e-08
1294	1.53882417554e-08
1295	1.53836376432e-08
1296	1.53797077047e-08
1297	1.53765341559e-08
1298	1.53724891146e-08
1299	1.53664215525e-08
1300	1.53591700759e-08
1301	1.53527736487e-08
1302	1.53481202068e-08
1303	1.53439765059e-08
1304	1.53387311067e-08
1305	1.5333518594e-08
1306	1.533077257e-08
1307	1.53305259212e-08
1308	1.53291611308e-08
1309	1.5322600271e-08
1310	1.53114188558e-08
1311	1.53012733659e-08
1312	1.52965705942e-08
1313	1.52954524527e-08
1314	1.529241045e-08
1315	1.52854549521e-08
1316	1.52784501243e-08
1317	1.52754738947e-08
1318	1.52754903379e-08
1319	1.52737637959e-08
1320	1.52676140175e-08
1321	1.52593595022e-08
1322	1.5252897302e-08
1323	1.52487371578e-08
1324	1.5243639748e-08
1325	1.5235664768e-08
1326	1.52279857667e-08
1327	1.52254370618e-08
1328	1.52276075718e-08
1329	1.52281995291e-08
1330	1.52216386693e-08
1331	1.52094377721e-08
1332	1.51983550165e-08
1333	1.51915475079e-08
1334	1.51843618043e-08
1335	1.51711578684e-08
1336	1.51533333772e-08
1337	1.51386002184e-08
1338	1.51318913693e-08
1339	1.51297866323e-08
1340	1.51241959247e-08
1341	1.51107288967e-08
1342	1.50921644589e-08
1343	1.50730902801e-08
1344	1.50544765125e-08
1345	1.50344979545e-08
1346	1.50121515674e-08
1347	1.49910055381e-08
1348	1.49759764006e-08
1349	1.49665050843e-08
1350	1.49571817572e-08
1351	1.49432378747e-08
1352	1.4924361015e-08
1353	1.490374117e-08
1354	1.48846834344e-08
1355	1.4869144556e-08
1356	1.48579466975e-08
1357	1.48513693945e-08
1358	1.48486398137e-08
1359	1.48470119312e-08
1360	1.48425722517e-08
1361	1.48327556269e-08
1362	1.4818976177e-08
1363	1.48064957445e-08
1364	1.47997375656e-08
1365	1.47982412292e-08
1366	1.47973861798e-08
1367	1.47929629435e-08
1368	1.47846919849e-08
1369	1.47765196859e-08
1370	1.47733296939e-08
1371	1.47760592747e-08
1372	1.47794794722e-08
1373	1.47766841184e-08
1374	1.47660288875e-08
1375	1.4753482682e-08
1376	1.47468396059e-08
1377	1.47483852721e-08
1378	1.47525783028e-08
1379	1.47519205725e-08
1380	1.47445046633e-08
1381	1.47355759744e-08
1382	1.47306594404e-08
1383	1.47289657849e-08
1384	1.47246740946e-08
1385	1.47144792749e-08
1386	1.47024756969e-08
1387	1.46961285994e-08
1388	1.46975427196e-08
1389	1.47011273497e-08
1390	1.46993350347e-08
1391	1.46894855234e-08
1392	1.46745714887e-08
1393	1.46587037451e-08
1394	1.46433292993e-08
1395	1.46298622713e-08
1396	1.46221174969e-08
1397	1.46227094542e-08
1398	1.46273957826e-08
1399	1.46272477933e-08
1400	1.46172338494e-08
1401	1.46009550244e-08
1402	1.45863205251e-08
1403	1.45772602902e-08
1404	1.45716366961e-08
1405	1.45656020205e-08
1406	1.45583012142e-08
1407	1.45524474145e-08
1408	1.4550441337e-08
1409	1.45498329365e-08
1410	1.45455741328e-08
1411	1.45359548271e-08
1412	1.45249542877e-08
1413	1.45184427577e-08
1414	1.45178014707e-08
1415	1.45181138926e-08
1416	1.45133782344e-08
1417	1.45029367658e-08
1418	1.44913771557e-08
1419	1.44833857325e-08
1420	1.44802944001e-08
1421	1.44799490917e-08
1422	1.4479653113e-08
1423	1.44773839435e-08
1424	1.44717439061e-08
1425	1.44621739302e-08
1426	1.44502196819e-08
1427	1.44400413055e-08
1428	1.44350918849e-08
1429	1.44337764243e-08
1430	1.44306522054e-08
1431	1.44217399597e-08
1432	1.4408733343e-08
1433	1.43973217222e-08
1434	1.43906128731e-08
1435	1.43862060801e-08
1436	1.43799905287e-08
1437	1.43712756022e-08
1438	1.43630539733e-08
1439	1.43574468225e-08
1440	1.43529742564e-08
1441	1.43466600455e-08
1442	1.4337369605e-08
1443	1.43272076718e-08
1444	1.43198082058e-08
1445	1.43164044515e-08
1446	1.43146779095e-08
1447	1.4311964772e-08
1448	1.43079197306e-08
1449	1.4303924019e-08
1450	1.43008491298e-08
1451	1.42978071272e-08
1452	1.42933674476e-08
1453	1.42876780805e-08
1454	1.42825148976e-08
1455	1.42790453702e-08
1456	1.42763980058e-08
1457	1.42727804891e-08
1458	1.42673048843e-08
1459	1.42613853116e-08
1460	1.42578828977e-08
1461	1.42576526921e-08
1462	1.42577184651e-08
1463	1.42539365159e-08
1464	1.42448269512e-08
1465	1.42330535787e-08
1466	1.42236151488e-08
1467	1.42197509833e-08
1468	1.421973454e-08
1469	1.42189617069e-08
1470	1.42143247083e-08
1471	1.42064977177e-08
1472	1.41982596456e-08
1473	1.41910410555e-08
1474	1.4184052671e-08
1475	1.41761105776e-08
1476	1.41676751865e-08
1477	1.41610485537e-08
1478	1.41576941291e-08
1479	1.41556551652e-08
1480	1.41509688367e-08
1481	1.41420072613e-08
1482	1.41311875978e-08
1483	1.41223082387e-08
1484	1.41159611413e-08
1485	1.4108923427e-08
1486	1.4098646391e-08
1487	1.40867250293e-08
1488	1.40771386101e-08
1489	1.40718274379e-08
1490	1.40687361054e-08
1491	1.40646581776e-08
1492	1.40589523672e-08
1493	1.40533945461e-08
1494	1.40488890935e-08
1495	1.40437587971e-08
1496	1.40362113419e-08
1497	1.40274635289e-08
1498	1.40208040095e-08
1499	1.40176304608e-08
1500	1.40156901564e-08
1501	1.40115957853e-08
1502	1.40046731738e-08
1503	1.39973888107e-08
1504	1.3993130007e-08
1505	1.39927024823e-08
1506	1.39925709362e-08
1507	1.39888712033e-08
1508	1.39810277694e-08
1509	1.39716386693e-08
1510	1.39637294624e-08
1511	1.39578263329e-08
1512	1.39522520686e-08
1513	1.39461187335e-08
1514	1.39402649338e-08
1515	1.3934723556e-08
1516	1.39266499165e-08
1517	1.39135610834e-08
1518	1.38976111235e-08
1519	1.38854266696e-08
1520	1.38808718873e-08
1521	1.38790466857e-08
1522	1.38712690248e-08
1523	1.38552697352e-08
1524	1.38374781305e-08
1525	1.38259349636e-08
1526	1.38215446138e-08
1527	1.38167431826e-08
1528	1.38042463068e-08
1529	1.37847939331e-08
1530	1.37658184138e-08
1531	1.3754275247e-08
1532	1.37501644326e-08
1533	1.3747385522e-08
1534	1.37405615701e-08
1535	1.3728936187e-08
1536	1.37149429748e-08
1537	1.37021007906e-08
1538	1.36927116905e-08
1539	1.36872031992e-08
1540	1.36843091859e-08
1541	1.36813658427e-08
1542	1.36759724543e-08
1543	1.36673561873e-08
1544	1.36563885344e-08
1545	1.36451413462e-08
1546	1.36356371433e-08
1547	1.36292078296e-08
1548	1.36262151567e-08
1549	1.36254752101e-08
1550	1.36241597495e-08
1551	1.36190623397e-08
1552	1.36090977256e-08
1553	1.3596617293e-08
1554	1.35851398992e-08
1555	1.35766387351e-08
1556	1.35712617898e-08
1557	1.35672660782e-08
1558	1.35627112959e-08
1559	1.35570712585e-08
1560	1.35501815336e-08
1561	1.35410226391e-08
1562	1.35290519475e-08
1563	1.35158808982e-08
1564	1.35052421105e-08
1565	1.34988785698e-08
1566	1.34935016246e-08
1567	1.34839809784e-08
1568	1.34684092135e-08
1569	1.34497790026e-08
1570	1.34319709546e-08
1571	1.34151495021e-08
1572	1.33969303727e-08
1573	1.33772313501e-08
1574	1.33602290217e-08
1575	1.33497711099e-08
1576	1.33443941646e-08
1577	1.33376359857e-08
1578	1.33239058656e-08
1579	1.33029078257e-08
1580	1.32787855668e-08
1581	1.32558965522e-08
1582	1.32376116497e-08
1583	1.32261178127e-08
1584	1.32218096792e-08
1585	1.32222043173e-08
1586	1.32224509662e-08
1587	1.32183401518e-08
1588	1.3209033268e-08
1589	1.31971941225e-08
1590	1.31858318315e-08
1591	1.31755054657e-08
1592	1.316588616e-08
1593	1.31579933964e-08
1594	1.31538661387e-08
1595	1.31534879438e-08
1596	1.31530768624e-08
1597	1.31478314632e-08
1598	1.31364033992e-08
1599	1.3121390705e-08
1600	1.31073974927e-08
1601	1.30983701443e-08
1602	1.30938975782e-08
1603	1.30903293913e-08
1604	1.30854457438e-08
1605	1.30796412739e-08
1606	1.3073458609e-08
1607	1.30653027533e-08
1608	1.30522468067e-08
1609	1.3034011234e-08
1610	1.30148055091e-08
1611	1.29998257015e-08
1612	1.29909298991e-08
1613	1.29855529539e-08
1614	1.29797649272e-08
1615	1.29716419579e-08
1616	1.29613155922e-08
1617	1.29492955708e-08
1618	1.29353188019e-08
1619	1.29193359555e-08
1620	1.29024487299e-08
1621	1.28875018088e-08
1622	1.28769616806e-08
1623	1.28709763349e-08
1624	1.28668161907e-08
1625	1.28606499691e-08
1626	1.28502907168e-08
1627	1.28369552349e-08
1628	1.28242939265e-08
1629	1.28151843618e-08
1630	1.28092483458e-08
1631	1.28041016062e-08
1632	1.27982971362e-08
1633	1.27925748826e-08
1634	1.27880201002e-08
1635	1.27835968639e-08
1636	1.27764276036e-08
1637	1.27643911391e-08
1638	1.27487042713e-08
1639	1.2732918744e-08
1640	1.27198627975e-08
1641	1.27099146266e-08
1642	1.27019560899e-08
1643	1.26952965706e-08
1644	1.26899196254e-08
1645	1.26851510807e-08
1646	1.26792315079e-08
1647	1.26700397269e-08
1648	1.26564904826e-08
1649	1.26399650087e-08
1650	1.26227818045e-08
1651	1.26065194228e-08
1652	1.25917698207e-08
1653	1.25789111933e-08
1654	1.25683710651e-08
1655	1.25600178903e-08
1656	1.25529966193e-08
1657	1.25466166353e-08
1658	1.25405161867e-08
1659	1.25341197595e-08
1660	1.25261447796e-08
1661	1.25153744459e-08
1662	1.25026309212e-08
1663	1.24910384246e-08
1664	1.24839349373e-08
1665	1.24814355622e-08
1666	1.24803009774e-08
1667	1.24771767584e-08
1668	1.24715038346e-08
1669	1.24655020455e-08
1670	1.24614076744e-08
1671	1.24587603099e-08
1672	1.24552085663e-08
1673	1.2449831621e-08
1674	1.24445862219e-08
1675	1.24416428788e-08
1676	1.24404754075e-08
1677	1.24378115997e-08
1678	1.24310863074e-08
1679	1.24218451966e-08
1680	1.24150870177e-08
1681	1.24142812981e-08
1682	1.2417405517e-08
1683	1.24177672687e-08
1684	1.24095620832e-08
1685	1.2393973875e-08
1686	1.23780896881e-08
1687	1.23674837869e-08
1688	1.23612353491e-08
1689	1.23546251595e-08
1690	1.2345400492e-08
1691	1.23361758245e-08
1692	1.23305522304e-08
1693	1.2329121667e-08
1694	1.23289407911e-08
1695	1.23255534801e-08
1696	1.23174633973e-08
1697	1.23073672371e-08
1698	1.22988167432e-08
1699	1.22927656244e-08
1700	1.22876682145e-08
1701	1.22823734856e-08
1702	1.227780226e-08
1703	1.22756810797e-08
1704	1.22758783988e-08
1705	1.22759606151e-08
1706	1.22733625804e-08
1707	1.22680185217e-08
1708	1.22618358568e-08
1709	1.2255784738e-08
1710	1.2248697694e-08
1711	1.22394565832e-08
1712	1.22302154724e-08
1713	1.22252496087e-08
1714	1.22263841934e-08
1715	1.22301990292e-08
1716	1.22309389758e-08
1717	1.22257100199e-08
1718	1.22165675686e-08
1719	1.22076717663e-08
1720	1.2201209566e-08
1721	1.2196227259e-08
1722	1.21911627356e-08
1723	1.21866079533e-08
1724	1.21845032163e-08
1725	1.21852924927e-08
1726	1.21865092937e-08
1727	1.21846840921e-08
1728	1.21783863245e-08
1729	1.21696220682e-08
1730	1.21619595101e-08
1731	1.21574047278e-08
1732	1.21554644234e-08
1733	1.21542969521e-08
1734	1.21526361831e-08
1735	1.21502847972e-08
1736	1.21474401137e-08
1737	1.21441843486e-08
1738	1.21404352859e-08
1739	1.21361271524e-08
1740	1.21313092779e-08
1741	1.21260638788e-08
1742	1.21207691498e-08
1743	1.21160006051e-08
1744	1.21121364396e-08
1745	1.21090944369e-08
1746	1.21061346505e-08
1747	1.2102270485e-08
1748	1.20972059617e-08
1749	1.20914672648e-08
1750	1.20857285679e-08
1751	1.20805324985e-08
1752	1.20760599324e-08
1753	1.20721135506e-08
1754	1.20680849524e-08
1755	1.20634479538e-08
1756	1.20581367816e-08
1757	1.20527105066e-08
1758	1.2047563767e-08
1759	1.20421210487e-08
1760	1.20357081782e-08
1761	1.202880201e-08
1762	1.20234086215e-08
1763	1.20211230087e-08
1764	1.20208928031e-08
1765	1.20193471369e-08
1766	1.20139701917e-08
1767	1.20054525842e-08
1768	1.19970336363e-08
1769	1.19916073613e-08
1770	1.19890750996e-08
1771	1.19866908273e-08
1772	1.1982267591e-08
1773	1.19764795643e-08
1774	1.19718918954e-08
1775	1.1970329786e-08
1776	1.19711190623e-08
1777	1.19718590089e-08
1778	1.19702640129e-08
1779	1.19657421171e-08
1780	1.19592305871e-08
1781	1.19524395217e-08
1782	1.19465363922e-08
1783	1.19416034149e-08
1784	1.19375583736e-08
1785	1.19346314737e-08
1786	1.19333160131e-08
1787	1.19337435378e-08
1788	1.19348123495e-08
1789	1.19341052895e-08
1790	1.1929287415e-08
1791	1.19200791907e-08
1792	1.19092101975e-08
1793	1.19007419198e-08
1794	1.18974697115e-08
1795	1.18987029558e-08
1796	1.1900758363e-08
1797	1.19001006327e-08
1798	1.18960884779e-08
1799	1.18905306568e-08
1800	1.18853017009e-08
1801	1.18805331562e-08
1802	1.18749424486e-08
1803	1.18677238585e-08
1804	1.18599790842e-08
1805	1.18541746142e-08
1806	1.18524316289e-08
1807	1.18544870361e-08
1808	1.18574303792e-08
1809	1.18574303792e-08
1810	1.18525302885e-08
1811	1.18438646917e-08
1812	1.18345742512e-08
1813	1.18277174128e-08
1814	1.18240012365e-08
1815	1.18220609321e-08
1816	1.18204659361e-08


==> numericalresults/data/bone/pr-A.dat <==
1 1
2 1.10452
3 1.05487
4 1.04156
5 1.13534
6 1.23453
7 1.27493
8 1.23098
9 1.22656
10 1.24371
11 1.34578
12 1.43425
13 1.47162
14 1.46478
15 1.45586
16 1.45339
17 1.50163
18 1.54541
19 1.52864
20 1.52281
21 1.54544
22 1.55389
23 1.54232
24 1.53134
25 1.54847
26 1.5516
27 1.52408
28 1.53721
29 1.55288
30 1.56352
31 1.53799
32 1.53104
33 1.54858
34 1.52191
35 1.49567
36 2.50382
37 1.8362
38 4.94833
39 1.91161
40 2.48955
41 4.55163
42 2.36179
43 2.10451
44 3.94448
45 3.40166
46 2.09198
47 2.60036
48 4.10914
49 3.07114
50 2.15734
51 2.72183
52 3.89847
53 3.07167
54 2.24247
55 2.62536
56 3.65241
57 3.36461
58 2.4317
59 2.44039
60 3.3535
61 3.5948
62 2.7271
63 2.32271
64 2.8826
65 3.6298
66 3.1287
67 2.39025
68 2.49041
69 3.28904
70 3.53287
71 2.74962
72 2.35599
73 2.74909
74 3.42544
75 3.20276
76 2.5561
77 2.45918
78 2.91475
79 3.32242
80 3.02331
81 2.54007
82 2.50041
83 2.84426
84 3.17739
85 2.97173
86 2.54571
87 2.48155
88 2.79491
89 3.07554
90 2.88426
91 2.58516
92 2.49213
93 2.68094
94 2.96593
95 2.90778
96 2.59478
97 2.38107
98 2.60324
99 2.89271
100 2.82455
101 2.50377
102 2.35983
103 2.55263
104 2.76997
105 2.70464
106 2.49417
107 2.37023
108 2.40971
109 2.58104
110 2.6819
111 2.50011
112 2.28211
113 2.26686
114 2.44897
115 2.55101
116 2.46642
117 2.25102
118 2.15811
119 2.28313
120 2.45662
121 2.40413
122 2.20574
123 2.07043
124 2.18106
125 2.34012
126 2.34689
127 2.17049
128 2.01894
129 2.0181
130 2.16178
131 2.26491
132 2.12462
133 1.91011
134 1.90586
135 2.05624
136 2.15536
137 2.06825
138 1.88549
139 1.80422
140 1.9081
141 1.98813
142 1.97597
143 1.86241
144 1.72835
145 1.7767
146 1.8843
147 1.88788
148 1.799
149 1.67845
150 1.63281
151 1.73575
152 1.83505
153 1.72479
154 1.62194
155 1.57799
156 1.60921
157 1.6955
158 1.70056
159 1.55933
160 1.50465
161 1.52019
162 1.57171
163 1.62873
164 1.57728
165 1.42846
166 1.40596
167 1.50336
168 1.55096
169 1.4773
170 1.43293
171 1.37654
172 1.3401
173 1.44761
174 1.50232
175 1.40934
176 1.31258
177 1.27418
178 1.33952
179 1.41464
180 1.41404
181 1.28674
182 1.22834
183 1.25652
184 1.33248
185 1.36093
186 1.29174
187 1.18859
188 1.19159
189 1.27199
190 1.30454
191 1.26672
192 1.18747
193 1.14103
194 1.19479
195 1.23991
196 1.25922
197 1.16629
198 1.12276
199 1.14162
200 1.19249
201 1.19066
202 1.18301
203 1.0815
204 1.11029
205 1.13581
206 1.18076
207 1.15636
208 1.11068
209 1.05703
210 1.0883
211 1.13873
212 1.13389
213 1.10846
214 1.05981
215 1.03245
216 1.07451
217 1.11644
218 1.13109
219 1.04516
220 1.00868
221 1.03514
222 1.08631
223 1.11389
224 1.07348
225 1.02142
226 1.00937
227 1.02574
228 1.07044
229 1.07951
230 1.02308
231 0.977617
232 0.975125
233 1.02791
234 1.07137
235 1.03494
236 0.974195
237 0.94923
238 0.973448
239 1.01417
240 1.0484
241 0.994554
242 0.935807
243 0.930425
244 0.96254
245 1.01607
246 0.989882
247 0.930676
248 0.911466
249 0.937307
250 0.990715
251 1.0055
252 0.943819
253 0.895254
254 0.914555
255 0.940308
256 0.960966
257 0.965858
258 0.920594
259 0.875621
260 0.894428
261 0.923601
262 0.947657
263 0.926007
264 0.868677
265 0.868408
266 0.875826
267 0.901703
268 0.935282
269 0.896307
270 0.842518
271 0.838198
272 0.876368
273 0.906025
274 0.890899
275 0.847394
276 0.811139
277 0.846546
278 0.879254
279 0.869641
280 0.846213
281 0.826992
282 0.80619
283 0.845831
284 0.875883
285 0.850639
286 0.807017
287 0.80338
288 0.820529
289 0.839296
290 0.828688
291 0.818132
292 0.800403
293 0.79237
294 0.800942
295 0.825365
296 0.816424
297 0.80083
298 0.779576
299 0.795265
300 0.810394
301 0.804674
302 0.816361
303 0.771466
304 0.771533
305 0.791632
306 0.826871
307 0.796961
308 0.772689
309 0.770117
310 0.778863
311 0.781949
312 0.804263
313 0.783656
314 0.767892
315 0.757419
316 0.781765
317 0.781502
318 0.797068
319 0.770661
320 0.75195
321 0.762008
322 0.788713
323 0.792325
324 0.777029
325 0.757045
326 0.764096
327 0.777093
328 0.791066
329 0.783886
330 0.775238
331 0.760355
332 0.773207
333 0.787589
334 0.778703
335 0.779875
336 0.766957
337 0.767155
338 0.785142
339 0.796484
340 0.79116
341 0.776051
342 0.763234
343 0.77804
344 0.802724
345 0.822252
346 0.791487
347 0.783923
348 0.770147
349 0.796309
350 0.832307
351 0.82031
352 0.800431
353 0.781481
354 0.795019
355 0.815228
356 0.833467
357 0.820313
358 0.805799
359 0.795918
360 0.831704
361 0.843122
362 0.849609
363 0.830665
364 0.809514
365 0.80805
366 0.841836
367 0.862043
368 0.846361
369 0.841094
370 0.824295
371 0.832007
372 0.857502
373 0.868574
374 0.864904
375 0.845083
376 0.836892
377 0.864178
378 0.890816
379 0.884236
380 0.868783
381 0.871566
382 0.873802
383 0.892449
384 0.90561
385 0.892791
386 0.875506
387 0.897695
388 0.900616
389 0.929419
390 0.921328
391 0.902856
392 0.891638
393 0.928421
394 0.931736
395 0.962216
396 0.932202
397 0.917496
398 0.912509
399 0.961885
400 0.986359
401 0.972125
402 0.959914
403 0.94079
404 0.958278
405 0.994429
406 1.02089
407 1.00399
408 0.980464
409 0.965473
410 0.992423
411 1.01395
412 1.03855
413 1.01753
414 1.00524
415 0.998543
416 1.02483
417 1.07099
418 1.06133
419 1.04842
420 1.02981
421 1.02037
422 1.0671
423 1.08902
424 1.09458
425 1.06616
426 1.04248
427 1.06329
428 1.10966
429 1.11097
430 1.099
431 1.08145
432 1.07373
433 1.12486
434 1.15151
435 1.12902
436 1.11784
437 1.09943
438 1.13372
439 1.15868
440 1.18149
441 1.1845
442 1.14971
443 1.12702
444 1.16751
445 1.21841
446 1.23053
447 1.18328
448 1.15463
449 1.16352
450 1.19891
451 1.24456
452 1.24346
453 1.19488
454 1.19838
455 1.20174
456 1.24755
457 1.27431
458 1.26369
459 1.22472
460 1.21858
461 1.24675
462 1.30052
463 1.29669
464 1.27486
465 1.25087
466 1.26529
467 1.29542
468 1.34421
469 1.33712
470 1.28776
471 1.27981
472 1.30277
473 1.35073
474 1.3492
475 1.32769
476 1.30278
477 1.30599
478 1.33279
479 1.38235
480 1.37482
481 1.3454
482 1.33937
483 1.3596
484 1.37687
485 1.41128
486 1.41068
487 1.3846
488 1.36679
489 1.41702
490 1.44323
491 1.42289
492 1.40339
493 1.38927
494 1.38942
495 1.41466
496 1.45071
497 1.44734
498 1.42038
499 1.41914
500 1.44874
801 2.81996
1201 3.40708
1601 4.6654
2001 5.1474
2401 6.4154
2801 7.39669
3201 7.19954
3601 8.23855
4001 9.80965
4401 9.91576
4801 10.0286
5201 11.7112
5601 12.2718
6001 12.7179
6401 13.0444
6801 12.492
7201 11.6556
7601 10.2173
8001 9.48269
8401 9.99212
8801 10.2071
9201 10.6178
9601 9.87697
10001 9.66867
10401 9.37244
10801 9.63471
11201 9.42992
11601 9.80214
12001 10.2803
12401 11.2794
12801 10.8248
13201 8.85896
13601 8.25709
14001 8.42105
14401 8.53461
14801 8.80871
15201 9.68626
15601 9.17604
16001 8.83888
16401 8.3451
16801 7.554
17201 7.87218
17601 7.97917
18001 7.38313
18401 6.77273
18801 6.34077
19201 5.86415
19601 5.57006
20001 4.91742
20401 4.85063
20801 4.6204
21201 4.93484
21601 5.16254
22001 4.77921
22401 4.66159
22801 4.89667
23201 5.07298
23601 5.42684
24001 5.09746
24401 5.0329
24801 4.37563
25201 3.99463
25601 4.05095
26001 4.07726
26401 4.33132
26801 4.66406
27201 4.43764
27601 4.38809
28001 4.56384
28401 4.41878
28801 3.94026
29201 4.03241
29601 3.83685
30001 3.85553
30401 3.55057
30801 3.4937
31201 3.30881
31601 3.26301
32001 3.3451
32401 3.28437
32801 3.26277
33201 3.36208
33601 3.5221
34001 3.43169
34401 3.17619
34801 2.82879
35201 2.65149
35601 2.84283
36001 3.17888
36401 2.96847
36801 2.81196
37201 2.68584
37601 2.85513
38001 3.06327
38401 3.03885
38801 2.90407
39201 2.68632
39601 2.5688
40001 2.60684
40401 2.62922
40801 2.61852
41201 2.71561
41601 2.72858
42001 2.73237
42401 2.6997
42801 2.56964
43201 2.46806
43601 2.48732
44001 2.26733
44401 2.29196
44801 2.35043
45201 2.35333
45601 2.55569
46001 2.54658
46401 2.70882
46801 2.40739
47201 2.27798
47601 2.17772
48001 2.13148
48401 2.05983
48801 1.82918
49201 1.69764
49601 2.04218
50001 1.89814
50401 1.89121
50801 1.97294
51201 2.05789
51601 1.95469
52001 1.96149
52401 1.8281
52801 1.99455
53201 1.90763
53601 2.06328
54001 2.14071
54401 2.26353
54801 2.16328
55201 2.03436
55601 1.96926
56001 1.99378
56401 1.79819
56801 1.70056
57201 1.71357
57601 1.65867
58001 1.65929
58401 1.73074
58801 1.67821
59201 1.85348
59601 1.86877
60001 1.77892
60401 1.71236
60801 1.56828
61201 1.68871
61601 1.73498
62001 1.53206
62401 1.45734
62801 1.45453
63201 1.48012
63601 1.50875
64001 1.4925
64401 1.39041
64801 1.52697
65201 1.6033
65601 1.71225
66001 1.60694
66401 1.55786
66801 1.54756
67201 1.62436
67601 1.63335
68001 1.68768
68401 1.6782
68801 1.78226
69201 1.79524
69601 1.77667
70001 1.98253
70401 2.02692
70801 1.95224
71201 1.79227
71601 1.8532
72001 1.83359
72401 1.92046
72801 2.01909
73201 2.07904
73601 2.07976
74001 2.25617
74401 2.2201
74801 2.28518
75201 2.30639
75601 2.30543
76001 2.26353
76401 2.1859
76801 2.04336
77201 2.15302
77601 2.11344
78001 2.03828
78401 1.95371
78801 1.99933
79201 2.17692
79601 2.13335
80001 2.09204
80401 2.17037
80801 2.25153
81201 2.07173
81601 2.0453
82001 2.03922
82401 2.06361
82801 2.25731
83201 2.24358
83601 2.07139
84001 2.01157
84401 2.05498
84801 2.08813
85201 2.18787
85601 2.30029
86001 2.20234
86401 2.13103
86801 2.15517
87201 2.12958
87601 2.03733
88001 2.03514
88401 1.96913
88801 2.11167
89201 2.08152
89601 2.11818
90001 2.04144
90401 2.18992
90801 2.34892
91201 2.36033
91601 2.21953
92001 2.09686
92401 2.21429
92801 2.09712
93201 2.05626
93601 1.99666
94001 1.90347
94401 1.80168
94801 1.80024
95201 1.72451
95601 1.62258
96001 1.57025
96401 1.59314
96801 1.54235
97201 1.50581
97601 1.56661
98001 1.4953
98401 1.52299
98801 1.4556
99201 1.49117
99601 1.49622
100001 1.57716
100401 1.61681
100801 1.57527
101201 1.44712
101601 1.3939
102001 1.32777
102401 1.34541
102801 1.27845
103201 1.38676
103601 1.3997
104001 1.30949
104401 1.23874
104801 1.23091
105201 1.26886
105601 1.34512
106001 1.32976
106401 1.29396
106801 1.33988
107201 1.31295
107601 1.31013
108001 1.28246
108401 1.25236
108801 1.18019
109201 1.1638
109601 1.0917
110001 1.0361
110401 1.13991
110801 1.18486
111201 1.19723
111601 1.30704
112001 1.28156
112401 1.32659
112801 1.23823
113201 1.29068
113601 1.20513
114001 1.21716
114401 1.12126
114801 1.24332
115201 1.20178
115601 1.20638
116001 1.17888
116401 1.11368
116801 1.23882
117201 1.19238
117601 1.18803
118001 1.14929
118401 1.13217
118801 1.1942
119201 1.15969
119601 1.14995
120001 1.21645
120401 1.12064
120801 1.1134
121201 1.06938
121601 1.01318
122001 1.05312
122401 1.13536
122801 1.21644
123201 1.27458
123601 1.20051
124001 1.1316
124401 1.0954
124801 1.1008
125201 1.08054
125601 1.13054
126001 1.13615
126401 1.15271
126801 1.03515
127201 1.04059
127601 0.961121
128001 1.01535
128401 1.04102
128801 1.04827
129201 1.0502
129601 1.02053
130001 1.00708
130401 1.00045
130801 0.988123
131201 0.92869
131601 0.928635
132001 0.883215
132401 0.924191
132801 0.900347
133201 0.883297
133601 0.864234
134001 0.884605
134401 0.925492
134801 0.903761
135201 0.900758
135601 0.896973
136001 0.942395
136401 0.978837
136801 1.04917
137201 1.01966
137601 0.922221
138001 0.922666
138401 0.938669
138801 0.951612
139201 0.917031
139601 0.896365
140001 0.900588
140401 0.928074
140801 0.963286
141201 0.928013
141601 0.959431
142001 0.91196
142401 0.916022
142801 0.932576
143201 0.997913
143601 0.986603
144001 1.04752
144401 1.03658
144801 1.00879
145201 0.984506
145601 0.934945
146001 0.954459
146401 1.00389
146801 1.03729
147201 0.967812
147601 0.999187
148001 0.98927
148401 0.948101
148801 1.01036
149201 1.04166
149601 1.06846
150001 1.01524
150401 0.989967
150801 0.988709
151201 0.942034
151601 0.932306
152001 0.948982
152401 0.920087
152801 0.94491
153201 0.950418
153601 0.941093
154001 0.97686
154401 1.01346
154801 0.963987
155201 0.942144
155601 0.959634
156001 1.01436
156401 1.06344
156801 0.974776
157201 0.991657
157601 0.995677
158001 0.963783
158401 1.00599
158801 1.01139
159201 0.974931
159601 1.02343
160001 0.936544
160401 0.963808
160801 0.992781
161201 1.10954
161601 1.00365
162001 0.995586
162401 0.908784
162801 0.896288
163201 0.923792
163601 0.921856
164001 0.895609
164401 0.861373
164801 0.871857
165201 0.799127
165601 0.770675
166001 0.756093
166401 0.739329
166801 0.718158
167201 0.671173
167601 0.75624
168001 0.731062
168401 0.698402
168801 0.713014
169201 0.722213
169601 0.703127
170001 0.70877
170401 0.716658
170801 0.717874
171201 0.771485
171601 0.803822
172001 0.875811
172401 0.828895
172801 0.893104
173201 0.896665
173601 0.907836
174001 0.870046
174401 0.823988
174801 0.819019
175201 0.77137
175601 0.785215
176001 0.803732
176401 0.822732
176801 0.810045
177201 0.778029
177601 0.792642
178001 0.736367
178401 0.763056
178801 0.790292
179201 0.827031
179601 0.802181
180001 0.777643
180401 0.757887
180801 0.77677
181201 0.791606
181601 0.820121
182001 0.82836
182401 0.772161
182801 0.722608
183201 0.721837
183601 0.71853
184001 0.746487
184401 0.712634
184801 0.723693
185201 0.705161
185601 0.730909
186001 0.790752
186401 0.813326
186801 0.761433
187201 0.754749
187601 0.769705
188001 0.772417
188401 0.782194
188801 0.783127
189201 0.828932
189601 0.786152
190001 0.769732
190401 0.788302
190801 0.783297
191201 0.770604
191601 0.764627
192001 0.783801
192401 0.788546
192801 0.768421
193201 0.669725
193601 0.677287
194001 0.719519
194401 0.709254
194801 0.692773
195201 0.661266
195601 0.611683
196001 0.630571
196401 0.593205
196801 0.541606
197201 0.54913
197601 0.560925
198001 0.574505
198401 0.577688
198801 0.596339
199201 0.593905
199601 0.595965
200001 0.566601
200401 0.561917
200801 0.549613
201201 0.609329
201601 0.629139
202001 0.625671
202401 0.597481
202801 0.595495
203201 0.642382
203601 0.675146
204001 0.679701
204401 0.685189
204801 0.669425
205201 0.622278
205601 0.598368
206001 0.575741
206401 0.604098
206801 0.585036
207201 0.584918
207601 0.615055
208001 0.613148
208401 0.619908
208801 0.636419
209201 0.630002
209601 0.666512
210001 0.66662
210401 0.619619
210801 0.603962
211201 0.576606
211601 0.562507
212001 0.524155
212401 0.516321
212801 0.467527
213201 0.461042
213601 0.454485
214001 0.483152
214401 0.488009
214801 0.470219
215201 0.443108
215601 0.448501
216001 0.451094
216401 0.443387
216801 0.464067
217201 0.488137
217601 0.498422
218001 0.479359
218401 0.494466
218801 0.529183
219201 0.500708
219601 0.476672
220001 0.507968
220401 0.479992
220801 0.507086
221201 0.50154
221601 0.508622
222001 0.508918
222401 0.50884
222801 0.493894
223201 0.481511
223601 0.466698
224001 0.497265
224401 0.47301
224801 0.440299
225201 0.482575
225601 0.508696
226001 0.50634
226401 0.505647
226801 0.515024
227201 0.499805
227601 0.50471
228001 0.499624
228401 0.491688
228801 0.502637
229201 0.493975
229601 0.500756
230001 0.504108
230401 0.47654
230801 0.487327
231201 0.478895
231601 0.472424
232001 0.451445
232401 0.465196
232801 0.451794
233201 0.439214
233601 0.454354
234001 0.479385
234401 0.470956
234801 0.468549
235201 0.457217
235601 0.455222
236001 0.453983
236401 0.463371
236801 0.471149
237201 0.449517
237601 0.465355
238001 0.476183
238401 0.46069
238801 0.483855
239201 0.477087
239601 0.470703
240001 0.496903
240401 0.492084
240801 0.522012
241201 0.523436
241601 0.550227
242001 0.494917
242401 0.499828
242801 0.518234
243201 0.541212
243601 0.536887
244001 0.518119
244401 0.494782
244801 0.498341
245201 0.528096
245601 0.511629
246001 0.489098
246401 0.489815
246801 0.478682
247201 0.498807
247601 0.461368
248001 0.43672
248401 0.445624
248801 0.45591
249201 0.484324
249601 0.508295
250001 0.473825
250401 0.446508
250801 0.403475
251201 0.393106
251601 0.417886
252001 0.4125
252401 0.405162
252801 0.376084
253201 0.393897
253601 0.436836
254001 0.404786
254401 0.409298
254801 0.392629
255201 0.391827
255601 0.418517
256001 0.435988
256401 0.458355
256801 0.43284
257201 0.43185
257601 0.409899
258001 0.430621
258401 0.434816
258801 0.426843
259201 0.389515
259601 0.376677
260001 0.381769
260401 0.384226
260801 0.363799
261201 0.357745
261601 0.372235
262001 0.367358
262401 0.377766
262801 0.396415
263201 0.411433
263601 0.410197
264001 0.44363
264401 0.448719
264801 0.414887
265201 0.402891
265601 0.413165
266001 0.417613
266401 0.380719
266801 0.378496
267201 0.392686
267601 0.398568
268001 0.397474
268401 0.413404
268801 0.435252
269201 0.4245
269601 0.420293
270001 0.42521
270401 0.423746
270801 0.42013
271201 0.413715
271601 0.394066
272001 0.435531
272401 0.443185
272801 0.438839
273201 0.43554
273601 0.42789
274001 0.451257
274401 0.465704
274801 0.473242
275201 0.459423
275601 0.451352
276001 0.460435
276401 0.464202
276801 0.488338
277201 0.484508
277601 0.472102
278001 0.456032
278401 0.46501
278801 0.431454
279201 0.452897
279601 0.457984
280001 0.464782
280401 0.473845
280801 0.44872
281201 0.435366
281601 0.450116
282001 0.436379
282401 0.410369
282801 0.420621
283201 0.399487
283601 0.453738
284001 0.419339
284401 0.40668
284801 0.391345
285201 0.398496
285601 0.424779
286001 0.426577
286401 0.395552
286801 0.388851
287201 0.380251
287601 0.369427
288001 0.370923
288401 0.370804
288801 0.364336
289201 0.390489
289601 0.370157
290001 0.35464
290401 0.353829
290801 0.382891
291201 0.372849
291601 0.370437
292001 0.329199
292401 0.328102
292801 0.331344
293201 0.320536
293601 0.310754
294001 0.327858
294401 0.320754
294801 0.320119
295201 0.330452
295601 0.342603
296001 0.339581
296401 0.328856
296801 0.320092
297201 0.327924
297601 0.314107
298001 0.316708
298401 0.310926
298801 0.311622
299201 0.317526
299601 0.297234
300001 0.269672
300401 0.265759
300801 0.272338
301201 0.266541
301601 0.297706
302001 0.273504
302401 0.298281
302801 0.285734
303201 0.263259
303601 0.266564
304001 0.267129
304401 0.267337
304801 0.269693
305201 0.270831
305601 0.272227
306001 0.272317
306401 0.270475
306801 0.247712
307201 0.265466
307601 0.257469
308001 0.262461
308401 0.286663
308801 0.273961
309201 0.273427
309601 0.265738
310001 0.266806
310401 0.277064
310801 0.273501
311201 0.260214
311601 0.247968
312001 0.249101
312401 0.239536
312801 0.243713
313201 0.260155
313601 0.252908
314001 0.26493
314401 0.28506
314801 0.279908
315201 0.289477
315601 0.288182
316001 0.29374
316401 0.304207
316801 0.293374
317201 0.296306
317601 0.300157
318001 0.29763
318401 0.310152
318801 0.308442
319201 0.326472
319601 0.329402
320001 0.336337
320401 0.334606
320801 0.306456
321201 0.306537
321601 0.303969
322001 0.320527
322401 0.336294
322801 0.326899
323201 0.302624
323601 0.309008
324001 0.300375
324401 0.3332
324801 0.322895
325201 0.318718
325601 0.293768
326001 0.307002
326401 0.297608
326801 0.303467
327201 0.278822
327601 0.264457
328001 0.267158
328401 0.271304
328801 0.289267
329201 0.303033
329601 0.294873
330001 0.298746
330401 0.287842
330801 0.282433
331201 0.302776
331601 0.286828
332001 0.280107
332401 0.29336
332801 0.286122
333201 0.272209
333601 0.305082
334001 0.301842
334401 0.327652
334801 0.322838
335201 0.325563
335601 0.321423
336001 0.301596
336401 0.277516
336801 0.289591
337201 0.300554
337601 0.29521
338001 0.300441
338401 0.291005
338801 0.287979
339201 0.276044
339601 0.263032
340001 0.255186
340401 0.260976
340801 0.275138
341201 0.295099
341601 0.278491
342001 0.27632
342401 0.256234
342801 0.254024
343201 0.266771
343601 0.256814
344001 0.25967
344401 0.248985
344801 0.237827
345201 0.252392
345601 0.259562
346001 0.251111
346401 0.235742
346801 0.240427
347201 0.225675
347601 0.217048
348001 0.229023
348401 0.231531
348801 0.247221
349201 0.231292
349601 0.228213
350001 0.225813
350401 0.224938
350801 0.222701
351201 0.23008
351601 0.215849
352001 0.218626
352401 0.214991
352801 0.211046
353201 0.226264
353601 0.220508
354001 0.221522
354401 0.220818
354801 0.213541
355201 0.225895
355601 0.227233
356001 0.22258
356401 0.226609
356801 0.220767
357201 0.238357
357601 0.248778
358001 0.238895
358401 0.23058
358801 0.221388
359201 0.206524
359601 0.214311
360001 0.220729
360401 0.21751
360801 0.215214
361201 0.215411
361601 0.211261
362001 0.20588
362401 0.207907
362801 0.222196
363201 0.216836
363601 0.212831
364001 0.215931
364401 0.227508
364801 0.238961
365201 0.234641
365601 0.228261
366001 0.238834
366401 0.24961
366801 0.245321
367201 0.249741
367601 0.248724
368001 0.255313
368401 0.249427
368801 0.24603
369201 0.266041
369601 0.251893
370001 0.252413
370401 0.249739
370801 0.244187
371201 0.256409
371601 0.26191
372001 0.248584
372401 0.261889
372801 0.256936
373201 0.25583
373601 0.25392
374001 0.272107
374401 0.259625
374801 0.27778
375201 0.257471
375601 0.264667
376001 0.273116
376401 0.264425
376801 0.256369
377201 0.249266
377601 0.243831
378001 0.241359
378401 0.235329
378801 0.222927
379201 0.231272
379601 0.228616
380001 0.237944
380401 0.233307
380801 0.222819
381201 0.235716
381601 0.240967
382001 0.238738
382401 0.235301
382801 0.212666
383201 0.222041
383601 0.224856
384001 0.216844
384401 0.223262
384801 0.220069
385201 0.216578
385601 0.196183
386001 0.188654
386401 0.18871
386801 0.176353
387201 0.183458
387601 0.179648
388001 0.175956
388401 0.181941
388801 0.18307
389201 0.180785
389601 0.172422
390001 0.169025
390401 0.171489
390801 0.180685
391201 0.19419
391601 0.18974
392001 0.180901
392401 0.179448
392801 0.18024
393201 0.169619
393601 0.173861
394001 0.174814
394401 0.175218
394801 0.171594
395201 0.177127
395601 0.173871
396001 0.171389
396401 0.172644
396801 0.164861
397201 0.162909
397601 0.163183
398001 0.164725
398401 0.169656
398801 0.172114
399201 0.173707
399601 0.16636
400001 0.169922
400401 0.162696
400801 0.156722
401201 0.165696
401601 0.153382
402001 0.162108
402401 0.164978
402801 0.158041
403201 0.159043
403601 0.164957
404001 0.158664
404401 0.150737
404801 0.165611
405201 0.157191
405601 0.148516
406001 0.159112
406401 0.159289
406801 0.166046
407201 0.166048
407601 0.1719
408001 0.172329
408401 0.175137
408801 0.172886
409201 0.174209
409601 0.180203
410001 0.181419
410401 0.169252
410801 0.16407
411201 0.170951
411601 0.166808
412001 0.175263
412401 0.175501
412801 0.178925
413201 0.178254
413601 0.177078
414001 0.194927
414401 0.193244
414801 0.195089
415201 0.196966
415601 0.199364
416001 0.21017
416401 0.223219
416801 0.20272
417201 0.203189
417601 0.208499
418001 0.193774
418401 0.197087
418801 0.200997
419201 0.197738
419601 0.191187
420001 0.205467
420401 0.211986
420801 0.213846
421201 0.21179
421601 0.205987
422001 0.195097
422401 0.213288
422801 0.20579
423201 0.202736
423601 0.198891
424001 0.202676
424401 0.203235
424801 0.2233
425201 0.205801
425601 0.204112
426001 0.209003
426401 0.212664
426801 0.208784
427201 0.206707
427601 0.209815
428001 0.205376
428401 0.221894
428801 0.212645
429201 0.219191
429601 0.221302
430001 0.202931
430401 0.201451
430801 0.206836
431201 0.203783
431601 0.201839
432001 0.185722
432401 0.191731
432801 0.194601
433201 0.201452
433601 0.194153
434001 0.190152
434401 0.199538
434801 0.194829
435201 0.200935
435601 0.211537
436001 0.19385
436401 0.211185
436801 0.211594
437201 0.199709
437601 0.204565
438001 0.197354
438401 0.178881
438801 0.184787
439201 0.187481
439601 0.192371
440001 0.193629
440401 0.186565
440801 0.181173
441201 0.182261
441601 0.181943
442001 0.178954
442401 0.183072
442801 0.183041
443201 0.172475
443601 0.165854
444001 0.16299
444401 0.166001
444801 0.169943
445201 0.16707
445601 0.169124
446001 0.167709
446401 0.165626
446801 0.151009
447201 0.15406
447601 0.151856
448001 0.157802
448401 0.169285
448801 0.158247
449201 0.157746
449601 0.148548
450001 0.140972
450401 0.149994
450801 0.148568
451201 0.14642
451601 0.149183
452001 0.158373
452401 0.156571
452801 0.1638
453201 0.155257
453601 0.162664
454001 0.171115
454401 0.169721
454801 0.174719
455201 0.173206
455601 0.169568
456001 0.172122
456401 0.168153
456801 0.179016
457201 0.182739
457601 0.190979
458001 0.185103
458401 0.186147
458801 0.177682
459201 0.162314
459601 0.16085
460001 0.153991
460401 0.162832
460801 0.153566
461201 0.15853
461601 0.149962
462001 0.148373
462401 0.14986
462801 0.139451
463201 0.140712
463601 0.145887
464001 0.134342
464401 0.142546
464801 0.135532
465201 0.138331
465601 0.14415
466001 0.141027
466401 0.139481
466801 0.131945
467201 0.131316
467601 0.136295
468001 0.134713
468401 0.138953
468801 0.141422
469201 0.134338
469601 0.136427
470001 0.136365
470401 0.138462
470801 0.126815
471201 0.136337
471601 0.142096
472001 0.137109
472401 0.130985
472801 0.136782
473201 0.13844
473601 0.137755
474001 0.136206
474401 0.142009
474801 0.146863
475201 0.144635
475601 0.154648
476001 0.140669
476401 0.141831
476801 0.134506
477201 0.142205
477601 0.144924
478001 0.143739
478401 0.138161
478801 0.139526
479201 0.145488
479601 0.147506
480001 0.152845
480401 0.155549
480801 0.15717
481201 0.152234
481601 0.155331
482001 0.156556
482401 0.151633
482801 0.146497
483201 0.145764
483601 0.157106
484001 0.154824
484401 0.163954
484801 0.160185
485201 0.155194
485601 0.150007
486001 0.136796
486401 0.14781
486801 0.151879
487201 0.145043
487601 0.13899
488001 0.141042
488401 0.139528
488801 0.15138
489201 0.148456
489601 0.1545
490001 0.160231
490401 0.165183
490801 0.156641
491201 0.159637
491601 0.152818
492001 0.155346
492401 0.154476
492801 0.147551
493201 0.149722
493601 0.155061
494001 0.152403
494401 0.145437
494801 0.147782
495201 0.137542
495601 0.138876
496001 0.141682
496401 0.146838
496801 0.147583
497201 0.141392
497601 0.149509
498001 0.146762
498401 0.141799
498801 0.136491
499201 0.136755
499601 0.132358
500001 0.128761
500401 0.13409
500801 0.134124
501201 0.139838
501601 0.135427
502001 0.139434
502401 0.1431
502801 0.141426
503201 0.151427
503601 0.149314
504001 0.146609
504401 0.137348
504801 0.140631
505201 0.138571
505601 0.1294
506001 0.132553
506401 0.142103
506801 0.142532
507201 0.135819
507601 0.141601
508001 0.131814
508401 0.132948
508801 0.139349
509201 0.134964
509601 0.13623
510001 0.128762
510401 0.130401
510801 0.125434
511201 0.124366
511601 0.12918
512001 0.134687
512401 0.131173
512801 0.128962
513201 0.12454
513601 0.134566
514001 0.137058
514401 0.131349
514801 0.129694
515201 0.131809
515601 0.131385
516001 0.14317
516401 0.145191
516801 0.146026
517201 0.147288


==> numericalresults/data/bone/pr-DA.dat <==
1 	 1 	 1
2 	 26.092 	 0.26595
3 	 33.2129 	 0.123248
4 	 31.0737 	 0.0576419
5 	 35.7115 	 0.0345949
6 	 64.6867 	 0.0137983
7 	 47.5185 	 0.00990999
8 	 39.0021 	 0.00562254
9 	 22.9464 	 0.00449913
10 	 28.9702 	 0.00305171
11 	 17.3121 	 0.00246421
12 	 19.5213 	 0.00186054
13 	 14.7319 	 0.00155109
14 	 14.6317 	 0.00149354
15 	 12.9642 	 0.00118593
16 	 11.1707 	 0.00147399
17 	 15.6906 	 0.00136654
18 	 13.1443 	 0.00160632
19 	 14.4201 	 0.00132391
20 	 15.2206 	 0.00113125
21 	 10.3977 	 0.00119339
22 	 18.292 	 0.00102892
23 	 11.0178 	 0.00121414
24 	 16.5118 	 0.00120911
25 	 14.3141 	 0.00138818
26 	 12.096 	 0.00134485
27 	 12.7665 	 0.00108197
28 	 12.0583 	 0.00102513
29 	 11.0633 	 0.00089631
30 	 11.4943 	 0.000783647
31 	 9.79199 	 0.000868464
32 	 10.4073 	 0.000775508
33 	 7.85046 	 0.000828763
34 	 7.79205 	 0.000795088
35 	 8.60058 	 0.00067521
36 	 6.20143 	 0.000642602
37 	 7.83142 	 0.000542304
38 	 6.0345 	 0.000527561
39 	 6.44889 	 0.000514371
40 	 5.72824 	 0.000471649
41 	 4.74181 	 0.000444615
42 	 4.76033 	 0.000436722
43 	 4.44421 	 0.000401807
44 	 4.18842 	 0.000414546
45 	 4.47374 	 0.000413606
46 	 4.30128 	 0.000393099
47 	 4.31333 	 0.000387215
48 	 4.49346 	 0.000351317
49 	 4.37614 	 0.000334756
50 	 4.15328 	 0.000348631
51 	 4.58803 	 0.000344551
52 	 3.67042 	 0.000345037
53 	 4.21129 	 0.000325639
54 	 3.63254 	 0.000310159
55 	 3.88076 	 0.000292595
56 	 3.55409 	 0.000306898
57 	 3.50034 	 0.000278338
58 	 3.97002 	 0.000298936
59 	 3.33736 	 0.000333558
60 	 3.87888 	 0.000280293
61 	 3.60438 	 0.000277153
62 	 3.02879 	 0.000276336
63 	 3.51675 	 0.000248505
64 	 3.44676 	 0.000230688
65 	 2.9457 	 0.000228716
66 	 3.17883 	 0.000221446
67 	 2.883 	 0.000231508
68 	 3.05595 	 0.000237421
69 	 2.78785 	 0.000227801
70 	 2.74573 	 0.000223177
71 	 2.58292 	 0.000213681
72 	 3.04862 	 0.000205952
73 	 2.74206 	 0.000199113
74 	 2.89707 	 0.000184863
75 	 2.69399 	 0.000190542
76 	 2.67534 	 0.000189925
77 	 2.98642 	 0.000196945
78 	 2.59096 	 0.000222387
79 	 3.1434 	 0.000214289
80 	 3.17413 	 0.000228139
81 	 3.05658 	 0.00024266
82 	 3.69589 	 0.000218531
83 	 2.97229 	 0.000213934
84 	 3.24025 	 0.000210495
85 	 3.26842 	 0.000185391
86 	 2.95391 	 0.000198736
87 	 3.05156 	 0.000199664
88 	 3.27624 	 0.00021111
89 	 3.0819 	 0.000231332
90 	 3.11228 	 0.000224677
91 	 3.26267 	 0.000213322
92 	 3.10776 	 0.000214387
93 	 2.95019 	 0.0002039
94 	 3.22073 	 0.000184969
95 	 3.07362 	 0.000185606
96 	 2.83217 	 0.000192455
97 	 3.07242 	 0.000165827
98 	 2.47802 	 0.000178314
99 	 2.67412 	 0.000164032
100 	 2.71377 	 0.000162023
101 	 2.36094 	 0.000167914
102 	 2.60143 	 0.000163997
103 	 2.89907 	 0.000162595
104 	 2.50912 	 0.000168721
105 	 2.47204 	 0.000157711
106 	 2.82631 	 0.000154886
107 	 2.48873 	 0.000158271
108 	 2.76943 	 0.000148622
109 	 2.60374 	 0.000164653
110 	 2.53117 	 0.000171684
111 	 3.03198 	 0.000168934
112 	 2.67478 	 0.000166781
113 	 2.72778 	 0.000175057
114 	 3.03114 	 0.000161803
115 	 2.87686 	 0.000165237
116 	 2.892 	 0.000174276
117 	 2.8808 	 0.000158112
118 	 3.0379 	 0.000171817
119 	 2.72857 	 0.000183712
120 	 2.73828 	 0.000176645
121 	 3.30533 	 0.000184362
122 	 2.70765 	 0.000195391
123 	 3.06391 	 0.000203516
124 	 3.38387 	 0.000186827
125 	 3.25675 	 0.000200017
126 	 3.25369 	 0.000219801
127 	 3.62941 	 0.000188009
128 	 3.23169 	 0.00018965
129 	 3.05041 	 0.000166672
130 	 3.56203 	 0.000158529
131 	 2.86485 	 0.000194567
132 	 3.11298 	 0.000196536
133 	 3.74744 	 0.000194658
134 	 3.24044 	 0.000215772
135 	 4.20242 	 0.000191166
136 	 3.49437 	 0.000201086
137 	 3.4103 	 0.000188991
138 	 3.89661 	 0.000167019
139 	 3.31244 	 0.000181598
140 	 3.26152 	 0.000180386
141 	 3.74658 	 0.00016617
142 	 3.29826 	 0.000178278
143 	 3.12951 	 0.000195693
144 	 3.24461 	 0.000168488
145 	 3.40034 	 0.000182854
146 	 2.95404 	 0.000188106
147 	 3.49499 	 0.000164888
148 	 3.47088 	 0.000170146
149 	 2.82782 	 0.000174319
150 	 3.00838 	 0.000161331
151 	 3.46145 	 0.000150132
152 	 2.71196 	 0.000167183
153 	 3.24529 	 0.000153312
154 	 2.76375 	 0.00015506
155 	 2.55079 	 0.000162556
156 	 3.10564 	 0.000144586
157 	 2.85282 	 0.000148385
158 	 2.64236 	 0.000164331
159 	 3.05051 	 0.000152985
160 	 2.89506 	 0.000148884
161 	 2.81119 	 0.00016643
162 	 3.12051 	 0.0001628
163 	 2.99955 	 0.000163796
164 	 2.66987 	 0.000161815
165 	 2.96393 	 0.000154567
166 	 3.02534 	 0.00014674
167 	 2.86705 	 0.000165073
168 	 3.07265 	 0.000175288
169 	 3.34543 	 0.000162871
170 	 3.20618 	 0.000181499
171 	 3.34636 	 0.000179082
172 	 3.67806 	 0.000189463
173 	 3.24383 	 0.000186875
174 	 3.49441 	 0.000171793
175 	 3.80092 	 0.000177704
176 	 3.25729 	 0.000180051
177 	 3.67902 	 0.000181602
178 	 4.01605 	 0.000192784
179 	 3.78622 	 0.000210728
180 	 4.29221 	 0.000202015
181 	 4.11005 	 0.000204443
182 	 4.31941 	 0.000217071
183 	 4.17765 	 0.000200964
184 	 4.7446 	 0.000220808
185 	 4.28561 	 0.000222078
186 	 4.47321 	 0.000215992
187 	 4.76767 	 0.000220975
188 	 4.26756 	 0.000226888
189 	 4.49259 	 0.000217919
190 	 4.59944 	 0.00021428
191 	 4.59641 	 0.000225379
192 	 4.79292 	 0.000216968
193 	 4.46443 	 0.000208725
194 	 4.23619 	 0.000198739
195 	 4.46606 	 0.000198923
196 	 4.16056 	 0.000201385
197 	 4.2224 	 0.000195015
198 	 3.95865 	 0.000190319
199 	 3.82031 	 0.000197469
200 	 3.86873 	 0.000194669
201 	 3.72569 	 0.000177872
202 	 3.61117 	 0.000174505
203 	 3.70594 	 0.000177807
204 	 4.01027 	 0.00017702
205 	 3.63665 	 0.000177117
206 	 3.83101 	 0.000175328
207 	 3.82071 	 0.00017771
208 	 3.94339 	 0.000202814
209 	 3.70882 	 0.000214042
210 	 4.36473 	 0.000205195
211 	 4.5536 	 0.000204809
212 	 3.9898 	 0.000212877
213 	 4.30392 	 0.000201877
214 	 4.47002 	 0.000185084
215 	 4.30898 	 0.000198141
216 	 4.74569 	 0.000204386
217 	 4.69482 	 0.000215709
218 	 4.39364 	 0.000236723
219 	 4.85532 	 0.000228746
220 	 5.25501 	 0.000241402
221 	 4.80073 	 0.000267672
222 	 4.9888 	 0.00024207
223 	 5.89491 	 0.000221893
224 	 4.85993 	 0.000228409
225 	 4.92261 	 0.00021795
226 	 5.30774 	 0.000198168
227 	 4.78458 	 0.000207301
228 	 4.68139 	 0.00023997
229 	 5.23507 	 0.000235462
230 	 5.15693 	 0.000232044
231 	 4.52193 	 0.000246127
232 	 5.15289 	 0.000255205
233 	 5.51363 	 0.00022464
234 	 4.97314 	 0.000227574
235 	 5.12928 	 0.00023307
236 	 5.3901 	 0.000222879
237 	 5.06104 	 0.000224321
238 	 5.04104 	 0.000236461
239 	 5.30265 	 0.000231216
240 	 5.16923 	 0.00023954
241 	 5.02637 	 0.000241322
242 	 5.65515 	 0.00023172
243 	 5.29674 	 0.000247806
244 	 5.56107 	 0.000248486
245 	 5.79748 	 0.000252435
246 	 5.30894 	 0.000242149
247 	 5.63746 	 0.000243014
248 	 5.44378 	 0.000254444
249 	 5.30492 	 0.000255827
250 	 5.27708 	 0.000231492
251 	 5.48991 	 0.000229361
252 	 5.24225 	 0.000238773
253 	 5.43497 	 0.000216027
254 	 5.23604 	 0.00020742
255 	 4.83862 	 0.000214633
256 	 5.29042 	 0.000231669
257 	 5.1349 	 0.000219001
258 	 4.91997 	 0.00021641
259 	 4.87298 	 0.000218752
260 	 4.91148 	 0.000212088
261 	 5.01081 	 0.000221366
262 	 4.85787 	 0.00021967
263 	 5.38913 	 0.000222036
264 	 5.03731 	 0.000227195
265 	 5.10798 	 0.00021428
266 	 4.86938 	 0.000206557
267 	 4.76082 	 0.00021519
268 	 4.93681 	 0.000210891
269 	 5.2097 	 0.000214019
270 	 4.81631 	 0.00022523
271 	 4.80607 	 0.000233688
272 	 5.62879 	 0.000232177
273 	 5.44353 	 0.000246977
274 	 5.12259 	 0.000261245
275 	 5.4421 	 0.000230505
276 	 5.88241 	 0.000223229
277 	 5.17064 	 0.00024628
278 	 5.83195 	 0.000244377
279 	 5.89244 	 0.000236595
280 	 5.22603 	 0.000264001
281 	 5.77208 	 0.000265936
282 	 6.45805 	 0.000261814
283 	 6.23643 	 0.000288257
284 	 6.16339 	 0.000279608
285 	 6.96058 	 0.000273554
286 	 6.50229 	 0.000288011
287 	 6.32695 	 0.000273746
288 	 7.14775 	 0.000270125
289 	 6.26078 	 0.000288311
290 	 6.41008 	 0.000282933
291 	 6.84714 	 0.000276392
292 	 6.22313 	 0.000276444
293 	 6.46312 	 0.000287617
294 	 6.36473 	 0.000264976
295 	 6.30682 	 0.000277755
296 	 6.02705 	 0.000285519
297 	 6.13485 	 0.000261228
298 	 5.91301 	 0.000261664
299 	 5.74115 	 0.000282915
300 	 5.80299 	 0.00025759
301 	 5.67314 	 0.000251103
302 	 5.43979 	 0.000249129
303 	 5.43066 	 0.00023581
304 	 5.64091 	 0.000229142
305 	 5.24896 	 0.000236989
306 	 5.47111 	 0.000251024
307 	 5.82799 	 0.000250983
308 	 5.09549 	 0.000243226
309 	 5.19426 	 0.000244136
310 	 5.68232 	 0.000244295
311 	 5.35999 	 0.000241176
312 	 5.33077 	 0.00023667
313 	 5.12678 	 0.000221098
314 	 5.16941 	 0.000218146
315 	 5.10886 	 0.000223705
316 	 5.25594 	 0.000223635
317 	 5.27826 	 0.000232556
318 	 5.11675 	 0.000232845
319 	 4.90366 	 0.000224925
320 	 5.14942 	 0.00022995
321 	 5.15412 	 0.000217343
322 	 4.73673 	 0.000202057
323 	 4.88396 	 0.000206896
324 	 4.85229 	 0.000207069
325 	 4.9803 	 0.000208107
326 	 4.57636 	 0.000217088
327 	 4.82617 	 0.000221725
328 	 5.15426 	 0.000225832
329 	 4.90401 	 0.000228192
330 	 5.25415 	 0.000214161
331 	 5.03395 	 0.000209223
332 	 5.01139 	 0.00022468
333 	 5.19829 	 0.000225235
334 	 5.24734 	 0.000211864
335 	 5.07809 	 0.000225
336 	 4.86955 	 0.000234859
337 	 5.37706 	 0.000227866
338 	 5.2307 	 0.000235785
339 	 4.99451 	 0.000225097
340 	 4.93575 	 0.000201032
341 	 5.09091 	 0.000200748
342 	 4.60956 	 0.000206166
343 	 4.95715 	 0.000201791
344 	 4.66527 	 0.000200837
345 	 4.37882 	 0.000213798
346 	 4.82565 	 0.000221251
347 	 4.67559 	 0.000212778
348 	 4.6534 	 0.00021187
349 	 4.76161 	 0.00019808
350 	 4.81361 	 0.00020393
351 	 4.8554 	 0.000214886
352 	 4.73407 	 0.000209496
353 	 4.93797 	 0.000210984
354 	 4.91564 	 0.000219584
355 	 5.11574 	 0.000234817
356 	 5.14655 	 0.00022531
357 	 5.5464 	 0.000244736
358 	 5.46851 	 0.000251369
359 	 5.58108 	 0.000234899
360 	 5.84344 	 0.000227789
361 	 5.7012 	 0.000238425
362 	 5.57095 	 0.000245138
363 	 5.73094 	 0.000233989
364 	 5.78533 	 0.000238231
365 	 5.44945 	 0.000247811
366 	 5.70219 	 0.000243766
367 	 5.73047 	 0.000235035
368 	 5.36391 	 0.00023885
369 	 5.4812 	 0.000232959
370 	 5.53537 	 0.000230474
371 	 5.41149 	 0.000246156
372 	 5.49934 	 0.000237159
373 	 5.64854 	 0.000233652
374 	 5.17674 	 0.000242151
375 	 5.43572 	 0.000243759
376 	 5.26105 	 0.000235379
377 	 5.88901 	 0.000249427
378 	 5.72656 	 0.000240656
379 	 5.6721 	 0.000241994
380 	 5.77973 	 0.000246714
381 	 5.99386 	 0.000255921
382 	 5.90278 	 0.000255896
383 	 6.21838 	 0.000257123
384 	 6.00869 	 0.000261337
385 	 6.0519 	 0.000258653
386 	 6.12504 	 0.000253553
387 	 6.29505 	 0.000269883
388 	 5.96426 	 0.000267896
389 	 6.47931 	 0.000268492
390 	 6.21943 	 0.000268789
391 	 6.23373 	 0.000275666
392 	 6.35189 	 0.00026272
393 	 6.16658 	 0.000249962
394 	 6.03423 	 0.000260317
395 	 5.9285 	 0.000253176
396 	 5.95505 	 0.000242021
397 	 5.74598 	 0.000243281
398 	 5.36448 	 0.000237467
399 	 5.76484 	 0.000242095
400 	 5.56055 	 0.000242385
401 	 5.62872 	 0.000231072
402 	 5.31731 	 0.000214719
403 	 5.10494 	 0.000224736
404 	 4.91698 	 0.000212546
405 	 5.09311 	 0.0002112
406 	 4.96128 	 0.000214141
407 	 4.99115 	 0.000208794
408 	 4.86742 	 0.00021411
409 	 4.78406 	 0.000194344
410 	 4.70715 	 0.000188242
411 	 4.5709 	 0.000196388
412 	 4.39519 	 0.000187258
413 	 4.53963 	 0.000181792
414 	 4.33819 	 0.000181135
415 	 4.27249 	 0.000191267
416 	 4.33947 	 0.000195113
417 	 4.48214 	 0.000195292
418 	 4.26409 	 0.00019033
419 	 4.51615 	 0.00018821
420 	 4.45233 	 0.000178644
421 	 4.51622 	 0.00018449
422 	 4.46284 	 0.000180064
423 	 4.44065 	 0.000174361
424 	 4.44481 	 0.000184729
425 	 4.32652 	 0.000192021
426 	 4.4264 	 0.000186829
427 	 4.31805 	 0.000182305
428 	 4.29038 	 0.000185053
429 	 4.50364 	 0.000186425
430 	 4.26262 	 0.000175673
431 	 4.50424 	 0.000176126
432 	 4.35492 	 0.000172148
433 	 4.17191 	 0.000172816
434 	 4.28979 	 0.000174734
435 	 4.16472 	 0.000172003
436 	 3.81963 	 0.000170764
437 	 3.87319 	 0.000164865
438 	 3.82055 	 0.00015462
439 	 3.7251 	 0.000154142
440 	 3.79139 	 0.000158776
441 	 3.73073 	 0.000152226
442 	 3.67028 	 0.000147759
443 	 3.34553 	 0.000141638
444 	 3.38844 	 0.00014496
445 	 3.39331 	 0.000149634
446 	 3.31151 	 0.000144821
447 	 3.28933 	 0.000134708
448 	 3.24535 	 0.000131449
449 	 3.08394 	 0.000130752
450 	 3.22609 	 0.000126948
451 	 3.09454 	 0.000123815
452 	 2.98901 	 0.000126922
453 	 3.0319 	 0.000124234
454 	 3.21154 	 0.000129294
455 	 2.91525 	 0.000126687
456 	 2.95067 	 0.000121491
457 	 3.12312 	 0.000122779
458 	 2.94317 	 0.000125235
459 	 2.89914 	 0.000114129
460 	 2.98508 	 0.000116422
461 	 2.8835 	 0.000123023
462 	 3.05128 	 0.000119157
463 	 2.97166 	 0.000120185
464 	 2.97194 	 0.00012745
465 	 3.11961 	 0.000125422
466 	 3.10328 	 0.000123298
467 	 3.0608 	 0.000133068
468 	 3.1277 	 0.000129811
469 	 3.25354 	 0.000122729
470 	 3.13061 	 0.00012416
471 	 3.0895 	 0.000127877
472 	 3.16534 	 0.000125279
473 	 3.37327 	 0.000129885
474 	 3.01292 	 0.000131884
475 	 3.37082 	 0.000133288
476 	 3.35061 	 0.000133131
477 	 3.23675 	 0.000135596
478 	 3.41631 	 0.000129729
479 	 3.38858 	 0.000137844
480 	 3.51636 	 0.000144827
481 	 3.33288 	 0.000136508
482 	 3.68824 	 0.000144186
483 	 3.43704 	 0.000148667
484 	 3.67712 	 0.000156167
485 	 3.78891 	 0.000146508
486 	 3.79369 	 0.000144704
487 	 3.9978 	 0.000163705
488 	 4.02185 	 0.000158615
489 	 4.117 	 0.000162276
490 	 4.22389 	 0.000170107
491 	 4.22683 	 0.000169005
492 	 4.31915 	 0.000178282
493 	 4.50171 	 0.000188547
494 	 4.78177 	 0.00018375
495 	 4.66218 	 0.000188835
496 	 4.60022 	 0.000184905
497 	 4.73956 	 0.000181036
498 	 4.68511 	 0.000181561
499 	 4.70975 	 0.000185406
500 	 4.93958 	 0.000192339
560 	 4.54855 	 0.000175796
640 	 3.28806 	 0.000118109
720 	 4.17247 	 0.000145377
800 	 4.19839 	 0.000136705
880 	 4.84573 	 0.000156162
960 	 6.30025 	 0.000197675
1040 	 7.74159 	 0.000238805
1120 	 8.44142 	 0.000233031
1200 	 11.4837 	 0.000286822
1280 	 10.6161 	 0.000249519
1360 	 7.31084 	 0.000184842
1440 	 8.78065 	 0.000207481
1520 	 7.91249 	 0.00018573
1600 	 8.21882 	 0.000171884
1680 	 8.01691 	 0.000157457
1760 	 9.44716 	 0.000180523
1840 	 10.321 	 0.000188361
1920 	 9.46613 	 0.000165162
2000 	 9.39763 	 0.000149125
2080 	 10.3886 	 0.000167826
2160 	 11.6138 	 0.000189701
2240 	 10.9267 	 0.000157186
2320 	 11.4696 	 0.000170725
2400 	 7.30073 	 0.000111913
2480 	 9.41211 	 0.000141971
2560 	 14.5356 	 0.00015192
2640 	 11.5507 	 0.000152628
2720 	 10.3408 	 0.000151138
2800 	 9.37833 	 0.000134796
2880 	 12.8645 	 0.000146951
2960 	 9.36669 	 0.000128763
3040 	 13.3226 	 0.000124442
3120 	 10.8692 	 0.000125703
3200 	 8.8281 	 0.000103652
3280 	 7.95844 	 9.04876e-05
3360 	 8.80645 	 0.000105459
3440 	 10.3932 	 0.00010079
3520 	 10.8337 	 9.90147e-05
3600 	 12.8158 	 0.000104514
3680 	 11.8124 	 0.000112331
3760 	 13.3659 	 0.00012243
3840 	 12.3409 	 0.000119943
3920 	 13.5608 	 0.000118295
4000 	 17.1617 	 0.000145256
4080 	 16.145 	 0.000150498
4160 	 18.5093 	 0.000147457
4240 	 12.0936 	 9.77832e-05
4320 	 14.2573 	 0.000124451
4400 	 14.8378 	 0.000116616
4480 	 18.3784 	 0.000127266
4560 	 13.2408 	 0.000104723
4640 	 14.4249 	 0.000111612
4720 	 12.5966 	 0.000110767
4800 	 13.4174 	 0.000115827
4880 	 15.2636 	 0.000139794
4960 	 17.2679 	 0.000134626
5040 	 13.9721 	 0.000109366
5120 	 13.5149 	 9.84852e-05
5200 	 12.188 	 0.000105031
5280 	 13.2995 	 9.18362e-05
5360 	 12.0914 	 9.50655e-05
5440 	 16.2585 	 0.000122487
5520 	 17.9716 	 0.000125194
5600 	 17.6692 	 0.000124282
5680 	 14.108 	 0.000114199
5760 	 11.6832 	 9.05202e-05
5840 	 12.4987 	 8.73478e-05
5920 	 12.2209 	 7.95492e-05
6000 	 14.4236 	 9.9527e-05
6080 	 14.2416 	 9.42168e-05
6160 	 15.4162 	 9.94288e-05
6240 	 21.166 	 0.000115365
6320 	 21.3839 	 0.000132398
6400 	 18.504 	 0.000114789
6480 	 18.2688 	 0.000102944
6560 	 17.4638 	 0.000103426
6640 	 15.9231 	 8.65046e-05
6720 	 14.896 	 9.36266e-05
6800 	 15.0094 	 8.47857e-05
6880 	 14.728 	 8.6067e-05
6960 	 13.9907 	 8.08928e-05
7040 	 13.0715 	 7.24196e-05
7120 	 11.5654 	 6.8436e-05
7200 	 14.7354 	 7.58051e-05
7280 	 17.6298 	 8.86741e-05
7360 	 20.1367 	 0.000103571
7440 	 23.4964 	 9.83944e-05
7520 	 15.1952 	 7.68218e-05
7600 	 13.4452 	 6.65454e-05
7680 	 13.3855 	 6.49763e-05
7760 	 15.5674 	 6.8005e-05
7840 	 14.217 	 6.87925e-05
7920 	 12.4336 	 5.43793e-05
8000 	 10.5745 	 5.35042e-05
8080 	 10.4119 	 5.33225e-05
8160 	 12.0153 	 5.55397e-05
8240 	 14.6261 	 6.30805e-05
8320 	 11.897 	 5.93956e-05
8400 	 12.1451 	 6.26198e-05
8480 	 12.8615 	 5.97975e-05
8560 	 12.4767 	 6.05032e-05
8640 	 12.2761 	 5.6176e-05
8720 	 13.8098 	 5.7425e-05
8800 	 12.291 	 6.18891e-05
8880 	 14.1014 	 6.01639e-05
8960 	 16.4141 	 6.26018e-05
9040 	 15.9537 	 6.19783e-05
9120 	 13.7103 	 5.72574e-05
9200 	 12.5994 	 5.05844e-05
9280 	 15.7102 	 5.56271e-05
9360 	 14.5449 	 6.0848e-05
9440 	 14.159 	 5.72993e-05
9520 	 12.7161 	 5.31864e-05
9600 	 14.574 	 5.23075e-05
9680 	 12.2574 	 5.00024e-05
9760 	 10.6647 	 4.38977e-05
9840 	 9.41903 	 3.47162e-05
9920 	 9.12862 	 3.18747e-05
10000 	 9.9469 	 3.56129e-05
10080 	 9.81238 	 3.39684e-05
10160 	 10.09 	 3.32006e-05
10240 	 10.6269 	 3.62389e-05
10320 	 11.1709 	 3.56557e-05
10400 	 11.8809 	 4.2838e-05
10480 	 12.2596 	 4.33912e-05
10560 	 10.9796 	 4.38397e-05
10640 	 13.6309 	 4.20075e-05
10720 	 11.7441 	 4.11686e-05
10800 	 12.5738 	 3.88377e-05
10880 	 11.91 	 4.17001e-05
10960 	 13.3505 	 4.38551e-05
11040 	 11.8435 	 3.98944e-05
11120 	 10.826 	 3.65405e-05
11200 	 10.8759 	 3.45335e-05
11280 	 8.6819 	 3.13692e-05
11360 	 9.32341 	 3.09219e-05
11440 	 8.89042 	 3.22043e-05
11520 	 9.69106 	 3.01193e-05
11600 	 8.63316 	 3.03009e-05
11680 	 8.62834 	 2.64355e-05
11760 	 8.78834 	 2.52289e-05
11840 	 7.4822 	 2.53569e-05
11920 	 6.93093 	 2.07189e-05
12000 	 6.25217 	 1.71599e-05
12080 	 6.20643 	 1.83941e-05
12160 	 6.08189 	 1.82775e-05
12240 	 5.91215 	 1.8222e-05
12320 	 5.85732 	 1.66285e-05
12400 	 6.15729 	 1.83277e-05
12480 	 6.54032 	 1.98487e-05
12560 	 7.70887 	 2.07228e-05
12640 	 7.5501 	 1.98904e-05
12720 	 7.25405 	 2.15828e-05
12800 	 7.67963 	 2.24811e-05
12880 	 8.19344 	 2.45055e-05
12960 	 8.43049 	 2.30454e-05
13040 	 7.71423 	 2.12205e-05
13120 	 8.24832 	 2.29546e-05
13200 	 7.65444 	 2.25833e-05
13280 	 7.15161 	 2.10303e-05
13360 	 6.11956 	 1.95645e-05
13440 	 6.84571 	 1.95633e-05
13520 	 5.85201 	 1.75458e-05
13600 	 6.68946 	 1.79158e-05
13680 	 5.77861 	 1.49953e-05
13760 	 5.60876 	 1.54108e-05
13840 	 5.17652 	 1.48859e-05
13920 	 5.99285 	 1.58691e-05
14000 	 6.18477 	 1.56972e-05
14080 	 6.40471 	 1.61565e-05
14160 	 5.62542 	 1.50186e-05
14240 	 6.09984 	 1.69172e-05
14320 	 5.81785 	 1.67019e-05
14400 	 6.55353 	 1.59918e-05
14480 	 7.00682 	 1.89782e-05
14560 	 5.79587 	 1.52249e-05
14640 	 6.38231 	 1.48389e-05
14720 	 5.90742 	 1.49252e-05
14800 	 4.93882 	 1.29178e-05
14880 	 5.71281 	 1.42888e-05
14960 	 6.10239 	 1.50601e-05
15040 	 5.47499 	 1.40871e-05
15120 	 6.07216 	 1.51686e-05
15200 	 6.42732 	 1.59375e-05
15280 	 5.51868 	 1.44257e-05
15360 	 5.80721 	 1.4919e-05
15440 	 5.5489 	 1.22138e-05
15520 	 6.08377 	 1.47385e-05
15600 	 6.6105 	 1.42427e-05
15680 	 6.25383 	 1.55538e-05
15760 	 7.19223 	 1.63193e-05
15840 	 6.41102 	 1.47496e-05
15920 	 5.51466 	 1.32016e-05
16000 	 5.06412 	 1.31774e-05
16080 	 5.65954 	 1.24728e-05
16160 	 5.74192 	 1.44642e-05
16240 	 5.67825 	 1.32946e-05
16320 	 4.75761 	 1.11844e-05
16400 	 5.11375 	 1.16878e-05
16480 	 5.51598 	 1.28685e-05
16560 	 5.57502 	 1.25083e-05
16640 	 5.18013 	 1.26373e-05
16720 	 4.97012 	 1.24591e-05
16800 	 5.64752 	 1.36518e-05
16880 	 5.19913 	 1.28613e-05
16960 	 5.69828 	 1.45861e-05
17040 	 5.88705 	 1.45563e-05
17120 	 6.17573 	 1.54205e-05
17200 	 5.93922 	 1.60208e-05
17280 	 5.78773 	 1.37943e-05
17360 	 5.45049 	 1.25921e-05
17440 	 5.42415 	 1.23855e-05
17520 	 5.58485 	 1.41045e-05
17600 	 5.564 	 1.36916e-05
17680 	 6.29759 	 1.34931e-05
17760 	 5.4182 	 1.2502e-05
17840 	 5.45336 	 1.30279e-05
17920 	 6.4185 	 1.33135e-05
18000 	 5.87544 	 1.21987e-05
18080 	 5.93136 	 1.30571e-05
18160 	 4.64055 	 1.05636e-05
18240 	 5.82521 	 1.16018e-05
18320 	 5.43739 	 1.17443e-05
18400 	 4.86179 	 1.09792e-05
18480 	 4.78197 	 9.96191e-06
18560 	 4.68158 	 9.27529e-06
18640 	 4.65841 	 9.67551e-06
18720 	 4.83582 	 1.06257e-05
18800 	 4.65027 	 1.00846e-05
18880 	 4.83307 	 1.05453e-05
18960 	 5.08313 	 1.00683e-05
19040 	 4.75657 	 9.50353e-06
19120 	 5.85115 	 1.09735e-05
19200 	 5.23035 	 9.72014e-06
19280 	 4.71957 	 9.51022e-06
19360 	 4.18339 	 9.05487e-06
19440 	 3.69531 	 8.4549e-06
19520 	 3.84523 	 8.1091e-06
19600 	 3.76528 	 7.13626e-06
19680 	 3.90668 	 8.12942e-06
19760 	 4.87629 	 9.31796e-06
19840 	 5.18575 	 9.44551e-06
19920 	 4.66504 	 9.69518e-06
20000 	 4.65704 	 9.87257e-06
20080 	 4.84284 	 9.60425e-06
20160 	 4.91075 	 1.02688e-05
20240 	 3.76338 	 8.39165e-06
20320 	 5.06096 	 9.22455e-06
20400 	 4.1179 	 8.28888e-06
20480 	 3.90094 	 7.99125e-06
20560 	 3.37012 	 7.32216e-06
20640 	 3.46594 	 7.51428e-06
20720 	 3.65025 	 7.07232e-06
20800 	 3.90724 	 6.97051e-06
20880 	 3.41928 	 7.09268e-06
20960 	 3.60287 	 7.61655e-06
21040 	 3.55565 	 7.19701e-06
21120 	 3.30979 	 6.4097e-06
21200 	 3.3393 	 6.28596e-06
21280 	 3.80333 	 7.02626e-06
21360 	 4.11083 	 7.80267e-06
21440 	 3.8883 	 7.80746e-06
21520 	 3.90399 	 7.39414e-06
21600 	 4.32993 	 7.9712e-06
21680 	 4.11995 	 8.42775e-06
21760 	 4.82531 	 9.67513e-06
21840 	 4.41014 	 9.66995e-06
21920 	 5.49272 	 1.04469e-05
22000 	 5.2561 	 1.00094e-05
22080 	 4.06383 	 8.0973e-06
22160 	 4.19839 	 7.99889e-06
22240 	 4.6229 	 9.09568e-06
22320 	 4.7486 	 8.86375e-06
22400 	 4.82925 	 8.71674e-06
22480 	 5.42747 	 9.66163e-06
22560 	 5.99666 	 1.08912e-05
22640 	 6.56132 	 1.12996e-05
22720 	 5.71642 	 1.19464e-05
22800 	 6.52564 	 1.10759e-05
22880 	 5.82547 	 1.10164e-05
22960 	 5.96359 	 1.0875e-05
23040 	 7.68166 	 1.34476e-05
23120 	 7.67189 	 1.40554e-05
23200 	 7.39083 	 1.31699e-05
23280 	 6.89944 	 1.22783e-05
23360 	 6.82565 	 1.22647e-05
23440 	 7.842 	 1.39619e-05
23520 	 7.77595 	 1.4232e-05
23600 	 6.92469 	 1.2484e-05
23680 	 7.16244 	 1.18412e-05
23760 	 7.245 	 1.30221e-05
23840 	 6.72696 	 1.17257e-05
23920 	 5.98633 	 1.07982e-05
24000 	 5.32849 	 9.67568e-06
24080 	 4.91383 	 9.32461e-06
24160 	 5.25006 	 9.36881e-06
24240 	 4.94453 	 8.85096e-06
24320 	 4.95278 	 8.70503e-06
24400 	 4.89493 	 8.55155e-06
24480 	 4.63451 	 8.16458e-06
24560 	 4.46167 	 8.09225e-06
24640 	 4.83072 	 8.71706e-06
24720 	 4.93246 	 9.74116e-06
24800 	 5.68148 	 1.02274e-05
24880 	 5.76568 	 1.05763e-05
24960 	 5.47771 	 9.56946e-06
25040 	 5.67742 	 9.51012e-06
25120 	 5.3378 	 9.54039e-06
25200 	 5.54189 	 9.57293e-06
25280 	 5.25367 	 9.20756e-06
25360 	 5.93908 	 9.26726e-06
25440 	 5.83428 	 1.01388e-05
25520 	 5.64331 	 1.02207e-05
25600 	 5.36873 	 9.8466e-06
25680 	 5.03991 	 8.64664e-06
25760 	 5.68822 	 8.6136e-06
25840 	 5.17513 	 8.94108e-06
25920 	 5.29115 	 9.57425e-06
26000 	 5.64873 	 9.79882e-06
26080 	 5.13025 	 9.47864e-06
26160 	 6.4555 	 1.0299e-05
26240 	 6.86229 	 9.95531e-06
26320 	 5.85991 	 9.66296e-06
26400 	 6.28825 	 1.009e-05
26480 	 6.56459 	 1.05821e-05
26560 	 5.41727 	 9.50204e-06
26640 	 5.11105 	 9.09593e-06
26720 	 5.12077 	 8.77539e-06
26800 	 4.9298 	 8.81166e-06
26880 	 4.77981 	 8.06398e-06
26960 	 4.52217 	 8.11311e-06
27040 	 4.61251 	 7.6914e-06
27120 	 4.70101 	 7.63797e-06
27200 	 5.42685 	 8.55293e-06
27280 	 5.09868 	 8.5012e-06
27360 	 5.37402 	 8.7532e-06
27440 	 5.97841 	 9.72631e-06
27520 	 5.93603 	 1.00254e-05
27600 	 4.99903 	 9.23673e-06
27680 	 5.35199 	 8.38981e-06
27760 	 4.85341 	 8.36606e-06
27840 	 5.46087 	 8.55242e-06
27920 	 4.95702 	 8.21353e-06
28000 	 5.30999 	 8.98123e-06
28080 	 5.04282 	 8.66473e-06
28160 	 4.99949 	 8.24042e-06
28240 	 4.56196 	 7.9003e-06
28320 	 5.13972 	 8.20091e-06
28400 	 4.98136 	 8.00166e-06
28480 	 5.5892 	 7.94861e-06
28560 	 4.7908 	 7.63951e-06
28640 	 4.28839 	 7.21794e-06
28720 	 4.4657 	 6.51102e-06
28800 	 4.00419 	 6.61271e-06
28880 	 4.33882 	 6.62795e-06
28960 	 4.79421 	 7.11728e-06
29040 	 4.16683 	 6.23149e-06
29120 	 4.21231 	 6.31192e-06
29200 	 3.7533 	 5.78031e-06
29280 	 3.26222 	 5.45541e-06
29360 	 3.45008 	 5.19898e-06
29440 	 2.9479 	 4.7668e-06
29520 	 2.80535 	 4.30811e-06
29600 	 3.05105 	 4.763e-06
29680 	 2.74336 	 4.62788e-06
29760 	 3.05679 	 4.75509e-06
29840 	 2.71656 	 4.40372e-06
29920 	 2.69357 	 4.27364e-06
30000 	 2.80618 	 4.49164e-06
30080 	 2.79486 	 4.50261e-06
30160 	 2.92124 	 4.32009e-06
30240 	 2.70013 	 4.29908e-06
30320 	 2.89484 	 4.32585e-06
30400 	 2.73268 	 4.26708e-06
30480 	 2.7095 	 4.17544e-06
30560 	 2.69967 	 4.4368e-06
30640 	 2.55898 	 4.32898e-06
30720 	 2.52953 	 4.13876e-06
30800 	 2.48121 	 4.03661e-06
30880 	 2.71094 	 4.13117e-06
30960 	 3.25367 	 4.63275e-06
31040 	 3.27405 	 4.78651e-06
31120 	 2.88387 	 4.69011e-06
31200 	 3.39016 	 5.22398e-06
31280 	 3.42021 	 5.30557e-06
31360 	 3.26256 	 4.99677e-06
31440 	 3.67058 	 5.20725e-06
31520 	 3.79865 	 5.82383e-06
31600 	 2.97575 	 4.94488e-06
31680 	 3.15489 	 4.82895e-06
31760 	 2.80967 	 4.66879e-06
31840 	 3.08597 	 4.782e-06
31920 	 2.9597 	 4.49293e-06
32000 	 3.23309 	 4.70757e-06
32080 	 3.44027 	 4.81699e-06
32160 	 3.27653 	 4.88806e-06
32240 	 2.98367 	 5.004e-06
32320 	 2.91554 	 4.41104e-06
32400 	 2.89 	 4.36387e-06
32480 	 3.43246 	 4.70315e-06
32560 	 3.20059 	 4.6304e-06
32640 	 3.22 	 4.92362e-06
32720 	 3.14617 	 4.66904e-06
32800 	 2.77131 	 4.50191e-06
32880 	 3.0013 	 4.78552e-06
32960 	 2.8826 	 4.06589e-06
33040 	 3.48673 	 4.83465e-06
33120 	 3.17588 	 4.66222e-06
33200 	 3.26154 	 4.60684e-06
33280 	 3.09969 	 4.59143e-06
33360 	 3.25996 	 4.36657e-06
33440 	 3.35982 	 4.83325e-06
33520 	 3.53927 	 4.8582e-06
33600 	 3.34415 	 4.82621e-06
33680 	 3.03471 	 4.33064e-06
33760 	 2.88197 	 4.14284e-06
33840 	 2.92645 	 4.27269e-06
33920 	 3.30529 	 4.45291e-06
34000 	 3.63386 	 4.92186e-06
34080 	 3.97713 	 5.29016e-06
34160 	 3.73929 	 5.34193e-06
34240 	 3.93318 	 5.58133e-06
34320 	 4.00322 	 5.42411e-06
34400 	 3.51977 	 5.22081e-06
34480 	 3.64337 	 5.00586e-06
34560 	 3.80442 	 5.07286e-06
34640 	 3.56178 	 5.08963e-06
34720 	 3.4849 	 4.94241e-06
34800 	 3.102 	 4.6195e-06
34880 	 3.12642 	 4.37622e-06
34960 	 2.62825 	 4.34522e-06
35040 	 2.84424 	 3.6788e-06
35120 	 2.93697 	 3.93695e-06
35200 	 2.89551 	 4.02454e-06
35280 	 2.58064 	 3.51882e-06
35360 	 2.66784 	 3.45292e-06
35440 	 2.53982 	 3.64061e-06
35520 	 2.40032 	 3.48362e-06
35600 	 2.47522 	 3.47178e-06
35680 	 2.32766 	 3.14396e-06
35760 	 2.33538 	 3.11595e-06
35840 	 1.93697 	 2.62663e-06
35920 	 1.86855 	 2.46035e-06
36000 	 1.6201 	 2.64824e-06
36080 	 1.75806 	 2.54434e-06
36160 	 1.91198 	 2.42882e-06
36240 	 1.56512 	 2.14222e-06
36320 	 1.55081 	 2.09733e-06
36400 	 1.71213 	 2.19446e-06
36480 	 1.64395 	 2.15987e-06
36560 	 1.541 	 2.16915e-06
36640 	 1.76068 	 2.12885e-06
36720 	 1.56508 	 2.06554e-06
36800 	 1.35554 	 1.82842e-06
36880 	 1.47349 	 1.937e-06
36960 	 1.45201 	 1.86178e-06
37040 	 1.39125 	 1.87532e-06
37120 	 1.22156 	 1.75539e-06
37200 	 1.43168 	 1.97218e-06
37280 	 1.6077 	 2.00788e-06
37360 	 1.60355 	 2.17787e-06
37440 	 1.83022 	 2.4497e-06
37520 	 1.96837 	 2.59919e-06
37600 	 1.96202 	 2.71557e-06
37680 	 1.97642 	 2.83657e-06
37760 	 1.90268 	 2.63937e-06
37840 	 1.9665 	 2.80062e-06
37920 	 2.31955 	 2.72115e-06
38000 	 1.91924 	 2.54413e-06
38080 	 2.18922 	 2.94467e-06
38160 	 2.1587 	 2.83797e-06
38240 	 2.08135 	 2.71771e-06
38320 	 2.40156 	 3.06002e-06
38400 	 2.32166 	 2.96698e-06
38480 	 2.21735 	 2.99924e-06
38560 	 2.24809 	 2.92942e-06
38640 	 2.35119 	 3.15763e-06
38720 	 2.51479 	 3.24523e-06
38800 	 2.49585 	 3.56745e-06
38880 	 2.47953 	 3.30019e-06
38960 	 2.52438 	 3.15558e-06
39040 	 2.65997 	 3.39085e-06
39120 	 2.79916 	 3.42598e-06
39200 	 2.66679 	 3.27317e-06
39280 	 2.75309 	 3.38928e-06
39360 	 2.94693 	 3.72022e-06
39440 	 2.88679 	 3.71011e-06
39520 	 2.93672 	 3.75264e-06
39600 	 2.68088 	 3.55341e-06
39680 	 2.95664 	 3.69874e-06
39760 	 2.47296 	 3.4339e-06
39840 	 2.72333 	 3.45037e-06
39920 	 2.75822 	 3.86454e-06
40000 	 3.16465 	 4.10235e-06
40080 	 3.10687 	 4.47996e-06
40160 	 3.1894 	 3.93878e-06
40240 	 3.09111 	 3.95861e-06
40320 	 2.98524 	 3.74486e-06
40400 	 3.07094 	 3.56962e-06
40480 	 2.68041 	 3.71783e-06
40560 	 2.99331 	 3.58477e-06
40640 	 3.27203 	 3.77102e-06
40720 	 3.01798 	 3.767e-06
40800 	 2.96603 	 3.80287e-06
40880 	 3.22459 	 3.84926e-06
40960 	 3.04926 	 3.97495e-06
41040 	 3.25608 	 3.69973e-06
41120 	 2.76417 	 3.40597e-06
41200 	 3.19517 	 3.68617e-06
41280 	 2.84217 	 3.51213e-06
41360 	 3.02768 	 3.73125e-06
41440 	 3.25997 	 4.05046e-06
41520 	 3.20221 	 3.91885e-06
41600 	 3.20631 	 4.01764e-06
41680 	 3.04418 	 4.01226e-06
41760 	 3.2033 	 4.13559e-06
41840 	 3.70301 	 4.56928e-06
41920 	 3.53103 	 4.79165e-06
42000 	 3.07177 	 4.03769e-06
42080 	 2.92108 	 3.95358e-06
42160 	 2.88364 	 3.61124e-06
42240 	 3.09696 	 3.78458e-06
42320 	 3.17521 	 3.88181e-06
42400 	 3.15181 	 3.93044e-06
42480 	 3.29025 	 3.88209e-06
42560 	 3.16027 	 4.20172e-06
42640 	 3.02571 	 4.19884e-06
42720 	 3.08859 	 3.79502e-06
42800 	 3.00824 	 3.75755e-06
42880 	 2.85731 	 3.53464e-06
42960 	 2.83698 	 3.6034e-06
43040 	 2.94769 	 3.94399e-06
43120 	 2.79079 	 3.81396e-06
43200 	 2.8475 	 3.61092e-06
43280 	 2.79038 	 3.53631e-06
43360 	 3.11258 	 3.67469e-06
43440 	 2.79978 	 3.80834e-06
43520 	 3.13827 	 3.6915e-06
43600 	 3.03686 	 3.65102e-06
43680 	 2.75505 	 3.56798e-06
43760 	 2.82421 	 3.57394e-06
43840 	 2.83775 	 3.3065e-06
43920 	 2.52958 	 3.2686e-06
44000 	 2.67022 	 3.1262e-06
44080 	 2.73433 	 3.101e-06
44160 	 2.33598 	 2.87969e-06
44240 	 2.23782 	 2.81041e-06
44320 	 2.37853 	 2.8467e-06
44400 	 2.31935 	 2.67498e-06
44480 	 2.32391 	 2.72125e-06
44560 	 2.22077 	 2.61187e-06
44640 	 2.27357 	 2.5744e-06
44720 	 1.96827 	 2.31746e-06
44800 	 1.99106 	 2.31389e-06
44880 	 1.85408 	 2.17613e-06
44960 	 1.90855 	 2.21769e-06
45040 	 1.87442 	 2.26481e-06
45120 	 1.75357 	 2.15988e-06
45200 	 1.66086 	 1.91383e-06
45280 	 1.45132 	 1.80639e-06
45360 	 1.65233 	 1.84382e-06
45440 	 1.65082 	 1.83468e-06
45520 	 1.58567 	 1.84377e-06
45600 	 1.51069 	 1.77562e-06
45680 	 1.39249 	 1.66314e-06
45760 	 1.43478 	 1.64024e-06
45840 	 1.22762 	 1.6154e-06
45920 	 1.30548 	 1.60793e-06
46000 	 1.38059 	 1.65441e-06
46080 	 1.52282 	 1.72097e-06
46160 	 1.32002 	 1.55112e-06
46240 	 1.41576 	 1.55533e-06
46320 	 1.38462 	 1.55686e-06
46400 	 1.48084 	 1.6576e-06
46480 	 1.42904 	 1.66467e-06
46560 	 1.55168 	 1.68358e-06
46640 	 1.35941 	 1.63197e-06
46720 	 1.52053 	 1.71959e-06
46800 	 1.33511 	 1.62441e-06
46880 	 1.46383 	 1.65142e-06
46960 	 1.58932 	 1.82382e-06
47040 	 1.56209 	 1.87524e-06
47120 	 1.768 	 1.87093e-06
47200 	 1.569 	 1.77549e-06
47280 	 1.58182 	 1.73928e-06
47360 	 1.5731 	 1.69599e-06
47440 	 1.58602 	 1.87802e-06
47520 	 1.61588 	 1.78479e-06
47600 	 1.83762 	 1.80647e-06
47680 	 1.70541 	 1.70299e-06
47760 	 1.5036 	 1.6273e-06
47840 	 1.56842 	 1.7671e-06
47920 	 1.42167 	 1.72805e-06
48000 	 1.42907 	 1.67954e-06
48080 	 1.51724 	 1.75383e-06
48160 	 1.41502 	 1.66745e-06
48240 	 1.46508 	 1.77089e-06
48320 	 1.51823 	 1.68388e-06
48400 	 1.54351 	 1.63313e-06
48480 	 1.47899 	 1.68146e-06
48560 	 1.46096 	 1.71303e-06
48640 	 1.48927 	 1.76343e-06
48720 	 1.54715 	 1.6991e-06
48800 	 1.41043 	 1.67299e-06
48880 	 1.43769 	 1.68495e-06
48960 	 1.50427 	 1.69338e-06
49040 	 1.7562 	 1.81448e-06
49120 	 1.96796 	 1.88057e-06
49200 	 1.75955 	 1.93833e-06
49280 	 1.8576 	 1.91949e-06
49360 	 1.61997 	 1.83976e-06
49440 	 1.49267 	 1.70652e-06
49520 	 1.49026 	 1.6536e-06
49600 	 1.63043 	 1.71781e-06
49680 	 1.52841 	 1.72972e-06
49760 	 1.63788 	 1.69377e-06
49840 	 1.43372 	 1.64843e-06
49920 	 1.3972 	 1.69087e-06
50000 	 1.45298 	 1.61509e-06
50080 	 1.52182 	 1.63756e-06
50160 	 1.56015 	 1.74847e-06
50240 	 1.51094 	 1.6801e-06
50320 	 1.40004 	 1.55299e-06
50400 	 1.57366 	 1.61257e-06
50480 	 1.55996 	 1.61285e-06
50560 	 1.47643 	 1.67221e-06
50640 	 1.56444 	 1.73217e-06
50720 	 1.45928 	 1.59139e-06
50800 	 1.63826 	 1.76523e-06
50880 	 1.61179 	 1.74561e-06
50960 	 1.56265 	 1.63873e-06
51040 	 1.51727 	 1.66742e-06
51120 	 1.62613 	 1.75881e-06
51200 	 1.77985 	 1.82863e-06
51280 	 1.65931 	 1.80093e-06
51360 	 1.66378 	 1.92119e-06
51440 	 1.84262 	 1.93713e-06
51520 	 1.57204 	 1.60346e-06
51600 	 1.5463 	 1.43099e-06
51680 	 1.35572 	 1.45244e-06
51760 	 1.44097 	 1.57382e-06
51840 	 1.41535 	 1.54538e-06
51920 	 1.49812 	 1.54704e-06
52000 	 1.3953 	 1.4934e-06
52080 	 1.29892 	 1.4325e-06
52160 	 1.31261 	 1.44166e-06
52240 	 1.44633 	 1.29381e-06
52320 	 1.24135 	 1.34647e-06
52400 	 1.37572 	 1.43429e-06
52480 	 1.22878 	 1.23972e-06
52560 	 1.14063 	 1.25979e-06
52640 	 1.26614 	 1.25409e-06
52720 	 1.21374 	 1.32305e-06
52800 	 1.46049 	 1.42174e-06
52880 	 1.25742 	 1.27846e-06
52960 	 1.31187 	 1.28921e-06
53040 	 1.21056 	 1.31061e-06
53120 	 1.1043 	 1.25173e-06
53200 	 1.19043 	 1.32505e-06
53280 	 1.27945 	 1.32808e-06
53360 	 1.26728 	 1.28063e-06
53440 	 1.20487 	 1.32336e-06
53520 	 1.1613 	 1.36881e-06
53600 	 1.26474 	 1.41287e-06
53680 	 1.26776 	 1.32492e-06
53760 	 1.30803 	 1.2756e-06
53840 	 1.28623 	 1.27404e-06
53920 	 1.23174 	 1.25492e-06
54000 	 1.28833 	 1.24354e-06
54080 	 1.06935 	 1.20475e-06
54160 	 1.179 	 1.22307e-06
54240 	 1.25387 	 1.269e-06
54320 	 1.14816 	 1.19911e-06
54400 	 1.25716 	 1.23981e-06
54480 	 1.1941 	 1.27642e-06
54560 	 1.30622 	 1.36983e-06
54640 	 1.27792 	 1.37311e-06
54720 	 1.3457 	 1.36899e-06
54800 	 1.38913 	 1.41153e-06
54880 	 1.34272 	 1.44045e-06
54960 	 1.26427 	 1.35662e-06
55040 	 1.13371 	 1.16958e-06
55120 	 1.05506 	 1.15037e-06
55200 	 1.06722 	 1.20625e-06
55280 	 0.993998 	 1.18929e-06
55360 	 1.05663 	 1.16562e-06
55440 	 1.05382 	 1.22459e-06
55520 	 1.19939 	 1.27605e-06
55600 	 1.23048 	 1.32636e-06
55680 	 1.285 	 1.30738e-06
55760 	 1.26967 	 1.31506e-06
55840 	 1.28599 	 1.3262e-06
55920 	 1.23778 	 1.31932e-06
56000 	 1.12335 	 1.24566e-06
56080 	 1.09525 	 1.25763e-06
56160 	 1.20154 	 1.23261e-06
56240 	 1.30821 	 1.23968e-06
56320 	 1.18671 	 1.23115e-06
56400 	 1.26382 	 1.23386e-06
56480 	 1.23882 	 1.17847e-06
56560 	 1.20808 	 1.27391e-06
56640 	 1.27002 	 1.28704e-06
56720 	 1.21283 	 1.33055e-06
56800 	 1.23289 	 1.24446e-06
56880 	 1.16642 	 1.21648e-06
56960 	 1.15967 	 1.21785e-06
57040 	 1.03577 	 1.16105e-06
57120 	 0.967583 	 1.00761e-06
57200 	 1.12376 	 1.08416e-06
57280 	 1.00434 	 1.09462e-06
57360 	 1.0089 	 1.01948e-06
57440 	 1.03867 	 1.10579e-06
57520 	 1.03129 	 1.08067e-06
57600 	 0.940182 	 9.5911e-07
57680 	 1.01887 	 1.00809e-06
57760 	 0.873694 	 9.68214e-07
57840 	 0.926367 	 9.20618e-07
57920 	 0.864393 	 9.55876e-07
58000 	 0.90481 	 9.25338e-07
58080 	 0.858864 	 9.02652e-07
58160 	 0.929845 	 9.71299e-07
58240 	 0.910551 	 9.36896e-07
58320 	 1.01963 	 1.02085e-06
58400 	 0.940332 	 9.57198e-07
58480 	 0.915927 	 9.45066e-07
58560 	 0.832054 	 9.03117e-07
58640 	 0.870328 	 9.22704e-07
58720 	 0.948867 	 9.36039e-07
58800 	 0.893811 	 9.36352e-07
58880 	 0.922875 	 9.375e-07
58960 	 0.842896 	 9.09351e-07
59040 	 0.866193 	 9.24625e-07
59120 	 0.901086 	 9.36237e-07
59200 	 1.00215 	 9.98231e-07
59280 	 0.931458 	 1.0088e-06
59360 	 0.970302 	 9.81715e-07
59440 	 0.898888 	 9.84946e-07
59520 	 1.08711 	 1.08986e-06
59600 	 1.10948 	 1.10347e-06
59680 	 1.10901 	 1.06879e-06
59760 	 1.04611 	 1.05718e-06
59840 	 1.03666 	 1.00897e-06
59920 	 1.10055 	 1.01811e-06
60000 	 1.10274 	 1.06197e-06
60080 	 1.21513 	 1.16505e-06
60160 	 1.09249 	 1.08461e-06
60240 	 0.992773 	 1.06602e-06
60320 	 0.980526 	 1.05681e-06
60400 	 1.01815 	 1.04907e-06
60480 	 1.14329 	 1.17812e-06
60560 	 1.08997 	 1.08988e-06
60640 	 1.15702 	 1.06385e-06
60720 	 1.06497 	 1.12194e-06
60800 	 1.07054 	 1.0949e-06
60880 	 1.04203 	 1.06306e-06
60960 	 1.01618 	 1.05094e-06
61040 	 1.06075 	 1.09982e-06
61120 	 1.04872 	 1.06726e-06
61200 	 0.996412 	 1.0793e-06
61280 	 1.09229 	 1.07388e-06
61360 	 1.1234 	 1.07436e-06
61440 	 1.11934 	 1.07931e-06
61520 	 0.94383 	 9.23322e-07
61600 	 0.870295 	 9.00481e-07
61680 	 1.02039 	 9.79668e-07
61760 	 1.07017 	 1.03477e-06
61840 	 0.990621 	 1.08281e-06
61920 	 1.18856 	 1.10559e-06
62000 	 1.03704 	 1.05603e-06
62080 	 0.972457 	 1.008e-06
62160 	 0.958465 	 9.76914e-07
62240 	 0.886271 	 9.07816e-07
62320 	 0.850278 	 8.79921e-07
62400 	 0.811896 	 8.45731e-07
62480 	 0.806393 	 8.44695e-07
62560 	 0.854859 	 7.78193e-07
62640 	 0.830563 	 8.50729e-07
62720 	 0.878871 	 8.96939e-07
62800 	 0.867968 	 9.02593e-07
62880 	 0.80743 	 8.20384e-07
62960 	 0.792682 	 8.02019e-07
63040 	 0.780876 	 7.8788e-07
63120 	 0.811243 	 7.65686e-07
63200 	 0.86468 	 7.95973e-07
63280 	 0.794962 	 8.08235e-07
63360 	 0.763483 	 7.92149e-07
63440 	 0.795973 	 7.94738e-07
63520 	 0.843243 	 8.06524e-07
63600 	 0.738536 	 7.80139e-07
63680 	 0.689382 	 7.46642e-07
63760 	 0.785719 	 7.87569e-07
63840 	 0.781202 	 7.15989e-07
63920 	 0.784285 	 7.3576e-07
64000 	 0.772256 	 7.87374e-07
64080 	 0.756029 	 7.51259e-07
64160 	 0.832729 	 8.30115e-07
64240 	 0.800193 	 7.80851e-07
64320 	 0.87876 	 8.64454e-07
64400 	 0.891133 	 7.86218e-07
64480 	 0.746656 	 7.8159e-07
64560 	 0.888924 	 7.83423e-07
64640 	 0.860988 	 7.89679e-07
64720 	 0.825031 	 7.52444e-07
64800 	 0.815379 	 7.73052e-07
64880 	 0.792173 	 8.11685e-07
64960 	 0.814078 	 8.22965e-07
65040 	 0.807713 	 7.42294e-07
65120 	 0.840411 	 7.8341e-07
65200 	 0.771974 	 7.38519e-07
65280 	 0.791366 	 7.69052e-07
65360 	 0.793765 	 8.21347e-07
65440 	 0.774603 	 8.21174e-07
65520 	 0.842991 	 8.55749e-07
65600 	 0.925699 	 9.10691e-07
65680 	 0.914043 	 9.03182e-07
65760 	 1.01915 	 9.59167e-07
65840 	 0.936351 	 1.01556e-06
65920 	 1.09846 	 1.00414e-06
66000 	 1.09226 	 1.01779e-06
66080 	 1.18322 	 1.06643e-06
66160 	 1.15912 	 1.07539e-06
66240 	 1.1824 	 1.01062e-06
66320 	 1.11614 	 1.04152e-06
66400 	 1.19508 	 1.10453e-06
66480 	 1.20376 	 1.13646e-06
66560 	 1.2326 	 1.09979e-06
66640 	 1.19478 	 1.09559e-06
66720 	 1.23862 	 1.10203e-06
66800 	 1.15661 	 1.02368e-06
66880 	 1.0443 	 9.47797e-07
66960 	 0.952323 	 9.57027e-07
67040 	 1.04203 	 9.30394e-07
67120 	 1.05258 	 9.76536e-07
67200 	 0.904475 	 9.0518e-07
67280 	 0.976207 	 9.02809e-07
67360 	 0.974817 	 9.58663e-07
67440 	 0.892535 	 9.04063e-07
67520 	 0.910751 	 8.37271e-07
67600 	 0.923222 	 8.66537e-07
67680 	 0.809607 	 8.25449e-07
67760 	 0.8971 	 8.15882e-07
67840 	 0.836126 	 8.05074e-07
67920 	 0.758818 	 7.62567e-07
68000 	 0.76029 	 7.13136e-07
68080 	 0.738238 	 7.11657e-07
68160 	 0.732898 	 6.75512e-07
68240 	 0.800134 	 6.88119e-07
68320 	 0.713149 	 6.75788e-07
68400 	 0.709666 	 6.49073e-07
68480 	 0.617208 	 6.18165e-07
68560 	 0.671931 	 6.48289e-07
68640 	 0.626134 	 6.11478e-07
68720 	 0.617649 	 5.85949e-07
68800 	 0.669917 	 6.02947e-07
68880 	 0.671421 	 6.31759e-07
68960 	 0.620099 	 6.14107e-07
69040 	 0.628044 	 6.374e-07
69120 	 0.642442 	 6.0163e-07
69200 	 0.645186 	 5.79059e-07
69280 	 0.722665 	 6.45619e-07
69360 	 0.705968 	 6.74497e-07
69440 	 0.757178 	 7.06462e-07
69520 	 0.716599 	 6.76926e-07
69600 	 0.789686 	 7.12488e-07
69680 	 0.712546 	 7.03222e-07
69760 	 0.761269 	 7.0939e-07
69840 	 0.775943 	 6.68788e-07
69920 	 0.763541 	 6.53624e-07
70000 	 0.772914 	 6.56135e-07
70080 	 0.671665 	 6.44276e-07
70160 	 0.729814 	 6.66219e-07
70240 	 0.7975 	 6.68908e-07
70320 	 0.668912 	 6.42554e-07
70400 	 0.76147 	 6.9214e-07
70480 	 0.85548 	 7.81539e-07
70560 	 0.773981 	 7.52889e-07
70640 	 0.765578 	 7.25105e-07
70720 	 0.857705 	 7.42771e-07
70800 	 0.857778 	 7.0264e-07
70880 	 0.762137 	 6.75024e-07
70960 	 0.708598 	 6.61441e-07
71040 	 0.752933 	 6.74368e-07
71120 	 0.816917 	 7.3492e-07
71200 	 0.769446 	 7.10683e-07
71280 	 0.714609 	 7.17633e-07
71360 	 0.781915 	 7.3698e-07
71440 	 0.88102 	 7.8608e-07
71520 	 0.849511 	 7.70419e-07
71600 	 0.937367 	 7.86484e-07
71680 	 0.8562 	 7.51436e-07
71760 	 0.786729 	 7.77796e-07
71840 	 0.853054 	 8.0076e-07
71920 	 1.02908 	 9.02654e-07
72000 	 0.993817 	 8.70309e-07
72080 	 0.976119 	 8.71125e-07
72160 	 1.00936 	 9.28929e-07
72240 	 1.08555 	 9.23413e-07
72320 	 1.15767 	 1.00243e-06
72400 	 1.07675 	 1.05203e-06
72480 	 1.27119 	 1.14778e-06
72560 	 1.28513 	 1.0894e-06
72640 	 1.28499 	 1.17273e-06
72720 	 1.30396 	 1.17583e-06
72800 	 1.19464 	 1.17114e-06
72880 	 1.41366 	 1.23586e-06
72960 	 1.43051 	 1.26516e-06
73040 	 1.35997 	 1.26262e-06
73120 	 1.37876 	 1.28476e-06
73200 	 1.41878 	 1.27828e-06
73280 	 1.46192 	 1.2563e-06
73360 	 1.51917 	 1.35264e-06
73440 	 1.66265 	 1.35851e-06
73520 	 1.67152 	 1.41824e-06
73600 	 1.49077 	 1.49054e-06
73680 	 1.7203 	 1.41956e-06
73760 	 1.69885 	 1.36779e-06
73840 	 1.532 	 1.40112e-06
73920 	 1.53027 	 1.35674e-06
74000 	 1.50696 	 1.27244e-06
74080 	 1.43025 	 1.2342e-06
74160 	 1.35855 	 1.16121e-06
74240 	 1.1562 	 1.12333e-06
74320 	 1.2556 	 1.07276e-06
74400 	 1.17999 	 1.11523e-06
74480 	 1.31566 	 1.14365e-06
74560 	 1.2737 	 1.10884e-06
74640 	 1.32016 	 1.14881e-06
74720 	 1.24624 	 1.17217e-06
74800 	 1.36393 	 1.07468e-06
74880 	 1.0658 	 9.56909e-07
74960 	 1.14101 	 9.97625e-07
75040 	 1.18186 	 1.03867e-06
75120 	 1.11698 	 1.04934e-06
75200 	 1.08982 	 9.75715e-07
75280 	 1.045 	 9.81645e-07
75360 	 1.06268 	 9.2277e-07
75440 	 1.08625 	 9.46477e-07
75520 	 1.10343 	 9.80297e-07
75600 	 1.01488 	 9.63038e-07
75680 	 1.07342 	 1.00289e-06
75760 	 1.09045 	 9.98855e-07
75840 	 1.08292 	 9.65263e-07
75920 	 0.999481 	 9.29791e-07
76000 	 0.994419 	 9.17658e-07
76080 	 1.11952 	 9.64859e-07
76160 	 1.01305 	 9.08648e-07
76240 	 0.993928 	 8.81024e-07
76320 	 0.878794 	 8.16509e-07
76400 	 0.950867 	 8.58501e-07
76480 	 0.976462 	 8.66422e-07
76560 	 0.997921 	 8.25555e-07
76640 	 0.87794 	 7.7503e-07
76720 	 0.745845 	 7.07047e-07
76800 	 0.846801 	 7.3901e-07
76880 	 0.890248 	 7.72996e-07
76960 	 0.856455 	 7.33398e-07
77040 	 0.781068 	 7.07522e-07
77120 	 0.792552 	 7.37853e-07
77200 	 0.736484 	 7.0304e-07
77280 	 0.789288 	 6.96911e-07
77360 	 0.849687 	 7.41666e-07
77440 	 0.791466 	 7.61351e-07
77520 	 0.793553 	 7.2491e-07
77600 	 0.725569 	 6.76496e-07
77680 	 0.70143 	 6.57733e-07
77760 	 0.764264 	 6.6196e-07
77840 	 0.807911 	 6.66087e-07
77920 	 0.650485 	 6.50162e-07
78000 	 0.656801 	 6.05132e-07
78080 	 0.623512 	 5.73529e-07
78160 	 0.607049 	 5.63619e-07
78240 	 0.619069 	 5.63005e-07
78320 	 0.568018 	 5.42503e-07
78400 	 0.566642 	 4.93298e-07
78480 	 0.529497 	 4.83077e-07
78560 	 0.53758 	 4.96224e-07
78640 	 0.582442 	 4.89389e-07
78720 	 0.591019 	 5.37549e-07
78800 	 0.571028 	 5.34248e-07
78880 	 0.583029 	 5.358e-07
78960 	 0.579214 	 5.28033e-07
79040 	 0.652463 	 5.41243e-07
79120 	 0.654147 	 5.50533e-07
79200 	 0.560618 	 5.21198e-07
79280 	 0.538937 	 4.63528e-07
79360 	 0.564158 	 4.93778e-07
79440 	 0.513779 	 4.59343e-07
79520 	 0.518796 	 4.69113e-07
79600 	 0.548428 	 4.6741e-07
79680 	 0.543251 	 4.50125e-07
79760 	 0.509249 	 4.52839e-07
79840 	 0.497063 	 4.47594e-07
79920 	 0.456806 	 4.14261e-07
80000 	 0.453397 	 4.05783e-07
80080 	 0.390756 	 3.73183e-07
80160 	 0.392606 	 3.64509e-07
80240 	 0.422541 	 3.81036e-07
80320 	 0.462609 	 3.80786e-07
80400 	 0.49646 	 4.21548e-07
80480 	 0.511397 	 4.43979e-07
80560 	 0.504426 	 4.20616e-07
80640 	 0.479166 	 4.1698e-07
80720 	 0.51609 	 4.35219e-07
80800 	 0.418717 	 4.04155e-07
80880 	 0.463904 	 3.92725e-07
80960 	 0.42995 	 3.66003e-07
81040 	 0.423224 	 3.75467e-07
81120 	 0.512943 	 4.33296e-07
81200 	 0.474135 	 3.83773e-07
81280 	 0.415329 	 3.96821e-07
81360 	 0.446325 	 3.70305e-07
81440 	 0.4434 	 3.97244e-07
81520 	 0.455584 	 3.84977e-07
81600 	 0.415478 	 3.81227e-07
81680 	 0.412946 	 3.971e-07
81760 	 0.474441 	 4.08297e-07
81840 	 0.470217 	 3.91331e-07
81920 	 0.473329 	 3.67888e-07
82000 	 0.412659 	 3.59783e-07
82080 	 0.391872 	 3.54183e-07
82160 	 0.438861 	 3.65201e-07
82240 	 0.460823 	 3.75067e-07
82320 	 0.526343 	 4.08653e-07
82400 	 0.514954 	 4.17764e-07
82480 	 0.43861 	 4.32446e-07
82560 	 0.501877 	 4.26929e-07
82640 	 0.502104 	 4.25149e-07
82720 	 0.467515 	 4.09353e-07
82800 	 0.448921 	 3.86477e-07
82880 	 0.502855 	 4.34359e-07
82960 	 0.525637 	 4.30368e-07
83040 	 0.44904 	 3.84068e-07
83120 	 0.425783 	 3.57781e-07
83200 	 0.41857 	 3.69135e-07
83280 	 0.463365 	 3.90904e-07
83360 	 0.459854 	 3.89278e-07
83440 	 0.478181 	 4.01815e-07
83520 	 0.490648 	 3.96907e-07
83600 	 0.500388 	 4.29511e-07
83680 	 0.538347 	 4.34151e-07
83760 	 0.511448 	 4.17163e-07
83840 	 0.549485 	 4.26768e-07
83920 	 0.445149 	 4.26282e-07
84000 	 0.545875 	 4.24301e-07
84080 	 0.496269 	 4.30898e-07
84160 	 0.483759 	 4.33841e-07
84240 	 0.495397 	 4.45164e-07
84320 	 0.550023 	 4.77146e-07
84400 	 0.538619 	 4.83204e-07
84480 	 0.567134 	 5.02209e-07
84560 	 0.513985 	 4.66238e-07
84640 	 0.606195 	 5.01746e-07
84720 	 0.560173 	 4.63894e-07
84800 	 0.532363 	 4.49482e-07
84880 	 0.474956 	 4.52042e-07
84960 	 0.49151 	 4.42677e-07
85040 	 0.494627 	 4.43171e-07
85120 	 0.523923 	 4.27193e-07
85200 	 0.477029 	 3.95562e-07
85280 	 0.434965 	 3.70591e-07
85360 	 0.466326 	 3.77588e-07
85440 	 0.502111 	 4.22348e-07
85520 	 0.474501 	 4.12331e-07
85600 	 0.507975 	 4.0375e-07
85680 	 0.456785 	 3.86646e-07
85760 	 0.500484 	 4.3663e-07
85840 	 0.5207 	 4.19341e-07
85920 	 0.474084 	 4.33332e-07
86000 	 0.505051 	 4.38821e-07
86080 	 0.534519 	 4.47244e-07
86160 	 0.48882 	 4.35947e-07
86240 	 0.562028 	 4.38963e-07
86320 	 0.521908 	 4.77651e-07
86400 	 0.605677 	 4.98329e-07
86480 	 0.63213 	 4.93254e-07
86560 	 0.612917 	 4.88134e-07
86640 	 0.641483 	 5.27968e-07
86720 	 0.626199 	 5.51991e-07
86800 	 0.758672 	 5.65517e-07
86880 	 0.654824 	 5.42868e-07
86960 	 0.665779 	 5.48973e-07
87040 	 0.710249 	 5.61818e-07
87120 	 0.641205 	 5.73958e-07
87200 	 0.65656 	 5.25458e-07
87280 	 0.674158 	 5.50516e-07
87360 	 0.761771 	 5.68619e-07
87440 	 0.683624 	 5.48245e-07
87520 	 0.626764 	 5.06678e-07
87600 	 0.679 	 5.46324e-07
87680 	 0.656555 	 5.31867e-07
87760 	 0.656994 	 5.51742e-07
87840 	 0.658658 	 5.36683e-07
87920 	 0.69589 	 5.39441e-07
88000 	 0.677774 	 5.43114e-07
88080 	 0.649941 	 5.70711e-07
88160 	 0.679621 	 5.56011e-07
88240 	 0.622694 	 5.22004e-07
88320 	 0.585942 	 4.6378e-07
88400 	 0.588742 	 4.87997e-07
88480 	 0.676051 	 5.05693e-07
88560 	 0.619267 	 5.18147e-07
88640 	 0.605827 	 5.25161e-07
88720 	 0.639118 	 5.13703e-07
88800 	 0.572866 	 5.05506e-07
88880 	 0.600336 	 4.95289e-07
88960 	 0.592439 	 4.73411e-07
89040 	 0.538122 	 4.45366e-07
89120 	 0.53507 	 4.69219e-07
89200 	 0.596735 	 4.70575e-07
89280 	 0.618164 	 5.08196e-07
89360 	 0.487062 	 4.53609e-07
89440 	 0.570451 	 4.59396e-07
89520 	 0.492708 	 4.24146e-07
89600 	 0.462161 	 4.2005e-07
89680 	 0.533756 	 4.51287e-07
89760 	 0.452685 	 4.47461e-07
89840 	 0.560259 	 4.28331e-07
89920 	 0.493396 	 4.27331e-07
90000 	 0.46508 	 4.00059e-07
90080 	 0.432069 	 3.76298e-07
90160 	 0.387646 	 3.52413e-07
90240 	 0.394271 	 3.30283e-07
90320 	 0.354979 	 3.1493e-07
90400 	 0.376808 	 3.22495e-07
90480 	 0.384769 	 3.43874e-07
90560 	 0.395304 	 3.41372e-07
90640 	 0.465916 	 3.60529e-07
90720 	 0.417186 	 3.50658e-07
90800 	 0.421253 	 3.43481e-07
90880 	 0.388355 	 3.36343e-07
90960 	 0.354219 	 3.24067e-07
91040 	 0.411315 	 3.27424e-07
91120 	 0.388423 	 3.24321e-07
91200 	 0.386519 	 3.2675e-07
91280 	 0.413711 	 3.50893e-07
91360 	 0.397149 	 3.39694e-07
91440 	 0.418664 	 3.39655e-07
91520 	 0.416098 	 3.2616e-07
91600 	 0.412406 	 3.40512e-07
91680 	 0.411298 	 3.39202e-07
91760 	 0.448055 	 3.64129e-07
91840 	 0.444873 	 3.73883e-07
91920 	 0.470075 	 3.51488e-07
92000 	 0.468163 	 3.9093e-07
92080 	 0.458364 	 3.77095e-07
92160 	 0.494904 	 4.07066e-07
92240 	 0.516891 	 3.95711e-07
92320 	 0.500437 	 3.91611e-07
92400 	 0.532224 	 4.23796e-07
92480 	 0.455663 	 4.16628e-07
92560 	 0.45506 	 3.9049e-07
92640 	 0.489525 	 3.92125e-07
92720 	 0.449507 	 4.00063e-07
92800 	 0.535527 	 4.0538e-07
92880 	 0.461307 	 4.04166e-07
92960 	 0.470656 	 3.80273e-07
93040 	 0.502918 	 4.14372e-07
93120 	 0.52676 	 4.46063e-07
93200 	 0.547007 	 4.65621e-07
93280 	 0.580453 	 4.68578e-07
93360 	 0.537637 	 4.56368e-07
93440 	 0.501164 	 4.39601e-07
93520 	 0.51458 	 4.2483e-07
93600 	 0.551074 	 4.30277e-07
93680 	 0.556401 	 4.18153e-07
93760 	 0.552541 	 4.45347e-07
93840 	 0.53543 	 4.48747e-07
93920 	 0.542819 	 4.34211e-07
94000 	 0.50029 	 4.04047e-07
94080 	 0.543077 	 4.14622e-07
94160 	 0.461878 	 4.10738e-07
94240 	 0.537554 	 3.8759e-07
94320 	 0.467557 	 4.05988e-07
94400 	 0.503163 	 3.96491e-07
94480 	 0.525125 	 4.01063e-07
94560 	 0.480886 	 4.00899e-07
94640 	 0.527555 	 3.87797e-07
94720 	 0.522613 	 4.01528e-07
94800 	 0.477443 	 3.75982e-07
94880 	 0.473514 	 3.81127e-07
94960 	 0.464904 	 3.41645e-07
95040 	 0.412818 	 3.45132e-07
95120 	 0.44677 	 3.40329e-07
95200 	 0.400788 	 3.35621e-07
95280 	 0.412228 	 3.12416e-07
95360 	 0.369716 	 3.18255e-07
95440 	 0.377712 	 3.04299e-07
95520 	 0.380178 	 3.0845e-07
95600 	 0.40041 	 3.35323e-07
95680 	 0.448855 	 3.44191e-07
95760 	 0.425183 	 3.37435e-07
95840 	 0.434644 	 3.47169e-07
95920 	 0.40555 	 3.51395e-07
96000 	 0.438602 	 3.71362e-07
96080 	 0.454536 	 3.71713e-07
96160 	 0.454376 	 3.90234e-07
96240 	 0.431855 	 3.77056e-07
96320 	 0.451403 	 3.63435e-07
96400 	 0.466172 	 3.85797e-07
96480 	 0.473042 	 3.93492e-07
96560 	 0.471569 	 3.90759e-07
96640 	 0.447602 	 3.81589e-07
96720 	 0.416221 	 3.70187e-07
96800 	 0.442535 	 3.56157e-07
96880 	 0.433905 	 3.45055e-07
96960 	 0.390246 	 3.31275e-07
97040 	 0.416223 	 3.36606e-07
97120 	 0.403085 	 3.26891e-07
97200 	 0.40021 	 3.24331e-07
97280 	 0.381487 	 3.09776e-07
97360 	 0.431809 	 3.23882e-07
97440 	 0.411291 	 3.28376e-07
97520 	 0.384881 	 3.27564e-07
97600 	 0.364735 	 3.00454e-07
97680 	 0.313199 	 2.56697e-07
97760 	 0.313183 	 2.45624e-07
97840 	 0.316208 	 2.48505e-07
97920 	 0.331052 	 2.66432e-07
98000 	 0.340857 	 2.66184e-07
98080 	 0.326665 	 2.68448e-07
98160 	 0.334563 	 2.75843e-07
98240 	 0.340041 	 2.89011e-07
98320 	 0.387846 	 3.02103e-07
98400 	 0.380175 	 2.88868e-07
98480 	 0.37108 	 2.86355e-07
98560 	 0.36352 	 2.89058e-07
98640 	 0.393347 	 3.05619e-07
98720 	 0.380133 	 3.19167e-07
98800 	 0.384656 	 3.03756e-07
98880 	 0.422723 	 3.17051e-07
98960 	 0.360442 	 3.04756e-07
99040 	 0.382092 	 3.12819e-07
99120 	 0.445862 	 3.27654e-07
99200 	 0.434833 	 3.36698e-07
99280 	 0.468955 	 3.55227e-07
99360 	 0.441113 	 3.5e-07
99440 	 0.455184 	 3.3777e-07
99520 	 0.478828 	 3.28114e-07
99600 	 0.418872 	 3.33688e-07
99680 	 0.438125 	 3.34667e-07
99760 	 0.482921 	 3.56864e-07
99840 	 0.471403 	 3.49599e-07
99920 	 0.449427 	 3.63e-07
100000 	 0.483798 	 3.53723e-07
100080 	 0.420631 	 3.32987e-07
100160 	 0.460589 	 3.43683e-07
100240 	 0.493239 	 3.56961e-07
100320 	 0.453799 	 3.44356e-07
100400 	 0.425867 	 3.35498e-07
100480 	 0.439015 	 3.41247e-07
100560 	 0.441651 	 3.40039e-07
100640 	 0.485044 	 3.36371e-07
100720 	 0.463278 	 3.44624e-07
100800 	 0.474788 	 3.67886e-07
100880 	 0.492742 	 3.93935e-07
100960 	 0.532762 	 3.7922e-07
101040 	 0.480859 	 3.80786e-07
101120 	 0.505305 	 3.94272e-07
101200 	 0.497546 	 4.00613e-07
101280 	 0.551927 	 3.95338e-07
101360 	 0.535983 	 4.11957e-07
101440 	 0.548483 	 4.26409e-07
101520 	 0.568137 	 4.3943e-07
101600 	 0.581117 	 4.32459e-07
101680 	 0.61981 	 4.48434e-07
101760 	 0.564103 	 4.43515e-07
101840 	 0.591491 	 4.50701e-07
101920 	 0.574965 	 4.45076e-07
102000 	 0.670603 	 4.65538e-07
102080 	 0.637498 	 4.70003e-07
102160 	 0.684912 	 4.94805e-07
102240 	 0.690095 	 5.0922e-07
102320 	 0.686553 	 5.07846e-07
102400 	 0.709962 	 5.04588e-07
102480 	 0.716675 	 5.24292e-07
102560 	 0.745524 	 5.24617e-07
102640 	 0.685047 	 5.19771e-07
102720 	 0.65443 	 5.13424e-07
102800 	 0.680197 	 4.95091e-07
102880 	 0.620677 	 4.82814e-07
102960 	 0.617458 	 4.57187e-07
103040 	 0.657468 	 4.64944e-07
103120 	 0.594638 	 4.59527e-07
103200 	 0.56555 	 4.58829e-07
103280 	 0.590012 	 4.60618e-07
103360 	 0.643171 	 4.66171e-07
103440 	 0.622863 	 4.85346e-07
103520 	 0.627682 	 4.83276e-07
103600 	 0.589431 	 4.53304e-07
103680 	 0.598914 	 4.54367e-07
103760 	 0.575344 	 4.7338e-07
103840 	 0.593938 	 4.43268e-07
103920 	 0.547306 	 4.36188e-07
104000 	 0.550303 	 4.18125e-07
104080 	 0.563358 	 4.00267e-07
104160 	 0.532832 	 3.98435e-07
104240 	 0.539565 	 4.06832e-07
104320 	 0.574632 	 3.8799e-07
104400 	 0.46665 	 3.7539e-07
104480 	 0.486102 	 3.87436e-07
104560 	 0.516929 	 3.72957e-07
104640 	 0.431097 	 3.40122e-07
104720 	 0.459526 	 3.58623e-07
104800 	 0.463542 	 3.3602e-07
104880 	 0.528513 	 3.57795e-07
104960 	 0.494668 	 3.46805e-07
105040 	 0.39335 	 3.20883e-07
105120 	 0.423306 	 3.11969e-07
105200 	 0.469598 	 3.37553e-07
105280 	 0.485718 	 3.60355e-07
105360 	 0.484012 	 3.6808e-07
105440 	 0.493677 	 3.83878e-07
105520 	 0.468798 	 3.97439e-07
105600 	 0.503681 	 3.98392e-07
105680 	 0.541786 	 4.28367e-07
105760 	 0.569638 	 4.08296e-07
105840 	 0.526001 	 3.98952e-07
105920 	 0.474257 	 4.17795e-07
106000 	 0.499618 	 3.95246e-07
106080 	 0.564899 	 4.16417e-07
106160 	 0.612048 	 4.34042e-07
106240 	 0.537748 	 4.18146e-07
106320 	 0.54643 	 4.31227e-07
106400 	 0.603933 	 4.32186e-07
106480 	 0.590095 	 4.38117e-07
106560 	 0.550763 	 4.24446e-07
106640 	 0.560114 	 4.42663e-07
106720 	 0.568818 	 4.48307e-07
106800 	 0.548513 	 4.38475e-07
106880 	 0.566682 	 4.22393e-07
106960 	 0.549663 	 4.17e-07
107040 	 0.548359 	 4.27985e-07
107120 	 0.615519 	 4.38053e-07
107200 	 0.571979 	 4.09915e-07
107280 	 0.617219 	 4.15691e-07
107360 	 0.562974 	 4.46174e-07
107440 	 0.503172 	 3.95414e-07
107520 	 0.553385 	 4.1391e-07
107600 	 0.492469 	 3.93886e-07
107680 	 0.541833 	 3.99748e-07
107760 	 0.513119 	 3.86853e-07
107840 	 0.533546 	 3.7774e-07
107920 	 0.522844 	 3.8701e-07
108000 	 0.53137 	 3.69549e-07
108080 	 0.495881 	 3.67457e-07
108160 	 0.46018 	 3.61143e-07
108240 	 0.47435 	 3.50312e-07
108320 	 0.544964 	 3.7271e-07
108400 	 0.447862 	 3.70199e-07
108480 	 0.483656 	 3.51741e-07
108560 	 0.444269 	 3.5375e-07
108640 	 0.41432 	 3.21535e-07
108720 	 0.443766 	 3.0527e-07
108800 	 0.420093 	 2.82731e-07
108880 	 0.401483 	 2.92023e-07
108960 	 0.373065 	 2.76027e-07
109040 	 0.380019 	 2.86502e-07
109120 	 0.388207 	 2.7938e-07
109200 	 0.345822 	 2.77222e-07
109280 	 0.366305 	 2.80099e-07
109360 	 0.401299 	 3.04232e-07
109440 	 0.361355 	 2.9509e-07
109520 	 0.336757 	 2.69324e-07
109600 	 0.34785 	 2.64125e-07
109680 	 0.343808 	 2.52055e-07
109760 	 0.334065 	 2.69583e-07
109840 	 0.325686 	 2.62274e-07
109920 	 0.32813 	 2.49185e-07
110000 	 0.338493 	 2.44548e-07
110080 	 0.305677 	 2.43706e-07
110160 	 0.315396 	 2.37024e-07
110240 	 0.322431 	 2.29315e-07
110320 	 0.285239 	 2.19917e-07
110400 	 0.293967 	 2.29774e-07
110480 	 0.359235 	 2.35956e-07
110560 	 0.297694 	 2.34277e-07
110640 	 0.334615 	 2.45397e-07
110720 	 0.349428 	 2.62299e-07
110800 	 0.412309 	 2.68198e-07
110880 	 0.367778 	 2.62165e-07
110960 	 0.377466 	 2.63148e-07
111040 	 0.430803 	 2.8555e-07
111120 	 0.42975 	 2.98493e-07
111200 	 0.34996 	 2.70422e-07
111280 	 0.36898 	 2.77783e-07
111360 	 0.373006 	 2.67377e-07
111440 	 0.365627 	 2.75372e-07
111520 	 0.342148 	 2.63749e-07
111600 	 0.358075 	 2.69524e-07
111680 	 0.335871 	 2.78877e-07
111760 	 0.386244 	 2.90168e-07
111840 	 0.392251 	 2.89024e-07
111920 	 0.406097 	 3.0782e-07
112000 	 0.398247 	 3.29392e-07
112080 	 0.443263 	 3.36496e-07
112160 	 0.462481 	 3.33886e-07
112240 	 0.489753 	 3.57969e-07
112320 	 0.551746 	 3.8158e-07
112400 	 0.507758 	 3.77444e-07
112480 	 0.471281 	 3.81909e-07
112560 	 0.48299 	 3.65807e-07
112640 	 0.493618 	 3.58042e-07
112720 	 0.447013 	 3.41336e-07
112800 	 0.492136 	 3.52098e-07
112880 	 0.495204 	 3.63965e-07
112960 	 0.532013 	 3.82314e-07
113040 	 0.497813 	 3.70781e-07
113120 	 0.535321 	 4.06506e-07
113200 	 0.540772 	 4.09754e-07
113280 	 0.538201 	 4.06384e-07
113360 	 0.518205 	 3.7546e-07
113440 	 0.513554 	 3.96334e-07
113520 	 0.528054 	 4.07832e-07
113600 	 0.538838 	 4.23299e-07
113680 	 0.566578 	 4.35715e-07
113760 	 0.573822 	 4.37548e-07
113840 	 0.549289 	 4.27897e-07
113920 	 0.534727 	 3.96571e-07
114000 	 0.642393 	 3.97147e-07
114080 	 0.544522 	 4.10778e-07
114160 	 0.534421 	 3.78785e-07
114240 	 0.553281 	 3.99932e-07
114320 	 0.501559 	 3.94169e-07
114400 	 0.541425 	 3.92059e-07
114480 	 0.546281 	 3.70784e-07
114560 	 0.542704 	 3.78438e-07
114640 	 0.489873 	 3.99151e-07
114720 	 0.553745 	 4.10936e-07
114800 	 0.573599 	 4.26482e-07
114880 	 0.524036 	 4.08303e-07
114960 	 0.546779 	 4.14354e-07
115040 	 0.517625 	 3.9955e-07
115120 	 0.599177 	 4.32794e-07
115200 	 0.590598 	 4.3841e-07
115280 	 0.639 	 4.76786e-07
115360 	 0.628135 	 4.56505e-07
115440 	 0.578387 	 4.67323e-07
115520 	 0.574859 	 4.37636e-07
115600 	 0.567392 	 4.44647e-07
115680 	 0.546703 	 3.75315e-07
115760 	 0.538503 	 3.91189e-07
115840 	 0.537832 	 4.07741e-07
115920 	 0.539084 	 3.94218e-07
116000 	 0.524597 	 4.08955e-07
116080 	 0.57578 	 4.39024e-07
116160 	 0.56461 	 4.42798e-07
116240 	 0.595096 	 4.52769e-07
116320 	 0.576417 	 4.37086e-07
116400 	 0.566157 	 4.05285e-07
116480 	 0.613445 	 4.58627e-07
116560 	 0.637943 	 4.69747e-07
116640 	 0.527572 	 4.46474e-07
116720 	 0.582926 	 4.29989e-07
116800 	 0.588361 	 4.27808e-07
116880 	 0.516695 	 4.2031e-07
116960 	 0.491905 	 3.84689e-07
117040 	 0.470031 	 3.43136e-07
117120 	 0.461957 	 3.46329e-07
117200 	 0.446178 	 3.35359e-07
117280 	 0.479569 	 3.68662e-07
117360 	 0.439282 	 3.41066e-07
117440 	 0.498679 	 3.58376e-07
117520 	 0.4653 	 3.55629e-07
117600 	 0.48649 	 3.57835e-07
117680 	 0.498741 	 3.58932e-07
117760 	 0.462219 	 3.7326e-07
117840 	 0.494347 	 3.67928e-07
117920 	 0.498674 	 3.71996e-07
118000 	 0.444123 	 3.50809e-07
118080 	 0.432009 	 3.28003e-07
118160 	 0.489039 	 3.45598e-07
118240 	 0.459516 	 3.40297e-07
118320 	 0.431176 	 3.41918e-07
118400 	 0.474641 	 3.5412e-07
118480 	 0.500865 	 3.67963e-07
118560 	 0.45843 	 3.50435e-07
118640 	 0.45683 	 3.70384e-07
118720 	 0.456475 	 3.34697e-07
118800 	 0.455786 	 3.42835e-07
118880 	 0.462093 	 3.41357e-07
118960 	 0.440412 	 3.63624e-07
119040 	 0.418987 	 3.5472e-07
119120 	 0.414008 	 3.46107e-07
119200 	 0.43265 	 3.18747e-07
119280 	 0.449679 	 3.23785e-07
119360 	 0.428178 	 3.34603e-07
119440 	 0.459512 	 3.05746e-07
119520 	 0.449727 	 3.05036e-07
119600 	 0.380256 	 2.87501e-07
119680 	 0.41406 	 3.18919e-07
119760 	 0.46127 	 3.27649e-07
119840 	 0.442043 	 3.21179e-07
119920 	 0.430065 	 3.07495e-07
120000 	 0.436779 	 3.2741e-07
120080 	 0.460364 	 3.25271e-07
120160 	 0.44134 	 3.21094e-07
120240 	 0.409311 	 3.1487e-07
120320 	 0.393609 	 3.06331e-07
120400 	 0.420676 	 3.10728e-07
120480 	 0.407661 	 2.99676e-07
120560 	 0.379573 	 2.85496e-07
120640 	 0.406987 	 2.94638e-07
120720 	 0.409358 	 2.91534e-07
120800 	 0.370615 	 2.73889e-07
120880 	 0.409657 	 2.78058e-07
120960 	 0.414737 	 2.68903e-07
121040 	 0.399541 	 2.80435e-07
121120 	 0.379854 	 2.87312e-07
121200 	 0.404444 	 2.74137e-07
121280 	 0.38755 	 2.70457e-07
121360 	 0.413072 	 2.73544e-07
121440 	 0.425197 	 2.92839e-07
121520 	 0.39855 	 2.89431e-07
121600 	 0.378172 	 2.57573e-07
121680 	 0.335767 	 2.64457e-07
121760 	 0.347141 	 2.59504e-07
121840 	 0.386755 	 2.78908e-07
121920 	 0.350943 	 2.64013e-07
122000 	 0.377956 	 2.63384e-07
122080 	 0.333865 	 2.66293e-07
122160 	 0.333789 	 2.74453e-07
122240 	 0.376388 	 2.71927e-07
122320 	 0.376684 	 2.5965e-07
122400 	 0.379176 	 2.69648e-07
122480 	 0.362192 	 2.82911e-07
122560 	 0.371885 	 2.85126e-07
122640 	 0.339686 	 2.57485e-07
122720 	 0.319345 	 2.77877e-07
122800 	 0.372458 	 2.72937e-07
122880 	 0.373131 	 2.68297e-07
122960 	 0.37126 	 2.58377e-07
123040 	 0.360972 	 2.64168e-07
123120 	 0.33596 	 2.5367e-07
123200 	 0.374398 	 2.55684e-07
123280 	 0.369604 	 2.53719e-07
123360 	 0.377395 	 2.57346e-07
123440 	 0.330293 	 2.40468e-07
123520 	 0.331806 	 2.27886e-07
123600 	 0.329935 	 2.3481e-07
123680 	 0.342152 	 2.43299e-07
123760 	 0.311415 	 2.46801e-07
123840 	 0.379395 	 2.59623e-07
123920 	 0.366739 	 2.53817e-07
124000 	 0.368031 	 2.62688e-07
124080 	 0.322051 	 2.45943e-07
124160 	 0.334188 	 2.56893e-07
124240 	 0.33566 	 2.49507e-07
124320 	 0.349684 	 2.78038e-07
124400 	 0.38136 	 2.82117e-07
124480 	 0.375288 	 2.66614e-07
124560 	 0.35916 	 2.72571e-07
124640 	 0.363992 	 2.73439e-07
124720 	 0.359986 	 2.63725e-07
124800 	 0.351921 	 2.67944e-07
124880 	 0.406908 	 2.96672e-07
124960 	 0.376514 	 2.82139e-07
125040 	 0.395126 	 2.75209e-07
125120 	 0.402544 	 2.88662e-07
125200 	 0.360008 	 2.70554e-07
125280 	 0.358484 	 2.79369e-07
125360 	 0.36176 	 2.71246e-07
125440 	 0.394991 	 2.80235e-07
125520 	 0.410671 	 2.93249e-07
125600 	 0.372165 	 2.81321e-07
125680 	 0.434265 	 3.02832e-07
125760 	 0.406696 	 2.93543e-07
125840 	 0.438981 	 3.10593e-07
125920 	 0.417066 	 3.00439e-07
126000 	 0.373229 	 2.98056e-07
126080 	 0.416726 	 3.06738e-07
126160 	 0.423192 	 3.07816e-07
126240 	 0.462518 	 3.03035e-07
126320 	 0.458181 	 3.26833e-07
126400 	 0.446136 	 3.29436e-07
126480 	 0.430544 	 3.22929e-07
126560 	 0.434694 	 3.28246e-07
126640 	 0.487708 	 3.42565e-07
126720 	 0.477054 	 3.64773e-07
126800 	 0.489033 	 3.49891e-07
126880 	 0.463873 	 3.49793e-07
126960 	 0.441018 	 3.31613e-07
127040 	 0.447183 	 3.19447e-07
127120 	 0.478058 	 3.25368e-07
127200 	 0.42442 	 3.24579e-07
127280 	 0.382447 	 3.14053e-07
127360 	 0.409412 	 3.22559e-07
127440 	 0.427105 	 3.17043e-07
127520 	 0.448075 	 3.17881e-07
127600 	 0.380602 	 2.78594e-07
127680 	 0.403814 	 2.97445e-07
127760 	 0.389068 	 2.8486e-07
127840 	 0.38547 	 2.80391e-07
127920 	 0.388225 	 2.81406e-07
128000 	 0.411416 	 2.87708e-07
128080 	 0.411608 	 3.05985e-07
128160 	 0.430479 	 3.17981e-07
128240 	 0.411678 	 3.17101e-07
128320 	 0.459864 	 3.43625e-07
128400 	 0.507931 	 3.72612e-07
128480 	 0.476204 	 3.44539e-07
128560 	 0.504532 	 3.4262e-07
128640 	 0.506637 	 3.30882e-07
128720 	 0.46659 	 3.46708e-07
128800 	 0.476136 	 3.53356e-07
128880 	 0.508706 	 3.53197e-07
128960 	 0.506555 	 3.53797e-07
129040 	 0.515419 	 3.41853e-07
129120 	 0.484874 	 3.50669e-07
129200 	 0.473657 	 3.3173e-07
129280 	 0.488322 	 3.49873e-07
129360 	 0.537606 	 3.54901e-07
129440 	 0.541293 	 3.7278e-07
129520 	 0.467215 	 3.40746e-07
129600 	 0.48109 	 3.32242e-07
129680 	 0.50463 	 3.35076e-07
129760 	 0.506641 	 3.2876e-07
129840 	 0.523538 	 3.67046e-07
129920 	 0.522426 	 3.76329e-07
130000 	 0.527357 	 3.68843e-07
130080 	 0.494525 	 3.67574e-07
130160 	 0.570288 	 3.95396e-07
130240 	 0.56191 	 3.92473e-07
130320 	 0.580471 	 4.04564e-07
130400 	 0.527871 	 4.00695e-07
130480 	 0.514949 	 3.85217e-07
130560 	 0.586157 	 3.85518e-07
130640 	 0.515063 	 3.7635e-07
130720 	 0.491318 	 3.47245e-07
130800 	 0.435456 	 3.36695e-07
130880 	 0.466672 	 3.5149e-07
130960 	 0.522183 	 3.55551e-07
131040 	 0.494558 	 3.48292e-07
131120 	 0.51295 	 3.44672e-07
131200 	 0.461464 	 3.39979e-07
131280 	 0.494496 	 3.23575e-07
131360 	 0.482678 	 3.22321e-07
131440 	 0.454238 	 3.01071e-07
131520 	 0.394931 	 2.99037e-07
131600 	 0.410905 	 3.06335e-07
131680 	 0.447093 	 3.13205e-07
131760 	 0.43365 	 3.03845e-07
131840 	 0.431764 	 3.07439e-07
131920 	 0.43285 	 3.13161e-07
132000 	 0.440697 	 3.25725e-07
132080 	 0.483608 	 3.31126e-07
132160 	 0.460071 	 3.13225e-07
132240 	 0.483214 	 3.29114e-07
132320 	 0.493955 	 3.34227e-07
132400 	 0.514897 	 3.46807e-07
132480 	 0.508666 	 3.5113e-07
132560 	 0.482135 	 3.20783e-07
132640 	 0.494995 	 3.41445e-07
132720 	 0.468767 	 3.29557e-07
132800 	 0.450234 	 3.21282e-07
132880 	 0.468677 	 3.20154e-07
132960 	 0.481742 	 3.37945e-07
133040 	 0.476269 	 3.30687e-07
133120 	 0.494674 	 3.45154e-07
133200 	 0.511926 	 3.44222e-07
133280 	 0.462752 	 3.35892e-07
133360 	 0.49287 	 3.34396e-07
133440 	 0.475399 	 3.39819e-07
133520 	 0.504468 	 3.60479e-07
133600 	 0.540446 	 3.60351e-07
133680 	 0.507089 	 3.51268e-07
133760 	 0.466586 	 3.35843e-07
133840 	 0.523619 	 3.41994e-07
133920 	 0.512044 	 3.30688e-07
134000 	 0.509538 	 3.61861e-07
134080 	 0.482778 	 3.3245e-07
134160 	 0.496442 	 3.36967e-07
134240 	 0.533915 	 3.57032e-07
134320 	 0.477099 	 3.49438e-07
134400 	 0.517762 	 3.55287e-07
134480 	 0.589784 	 3.72833e-07
134560 	 0.546484 	 3.72731e-07
134640 	 0.582567 	 3.9516e-07
134720 	 0.529104 	 3.83011e-07
134800 	 0.49307 	 3.72631e-07
134880 	 0.547461 	 3.82507e-07
134960 	 0.568474 	 3.89516e-07
135040 	 0.544573 	 3.92614e-07
135120 	 0.555523 	 4.06488e-07
135200 	 0.52676 	 4.04e-07
135280 	 0.557076 	 4.199e-07
135360 	 0.541751 	 4.04216e-07
135440 	 0.53135 	 3.80036e-07
135520 	 0.545903 	 3.89353e-07
135600 	 0.501596 	 3.81443e-07
135680 	 0.475986 	 3.70074e-07
135760 	 0.517375 	 3.91414e-07
135840 	 0.573231 	 4.15861e-07
135920 	 0.601922 	 4.12679e-07
136000 	 0.57514 	 4.1838e-07
136080 	 0.563037 	 4.39459e-07
136160 	 0.596583 	 4.36559e-07
136240 	 0.536538 	 4.12267e-07
136320 	 0.637436 	 4.27057e-07
136400 	 0.634294 	 4.59934e-07
136480 	 0.636764 	 4.29336e-07
136560 	 0.563509 	 3.90874e-07
136640 	 0.490082 	 3.57582e-07
136720 	 0.507007 	 3.64552e-07
136800 	 0.47105 	 3.46246e-07
136880 	 0.490477 	 3.29726e-07
136960 	 0.446549 	 3.38913e-07
137040 	 0.475301 	 3.45028e-07
137120 	 0.511694 	 3.59749e-07
137200 	 0.462225 	 3.55586e-07
137280 	 0.475991 	 3.46564e-07
137360 	 0.467969 	 3.53146e-07
137440 	 0.466177 	 3.408e-07
137520 	 0.481694 	 3.62526e-07
137600 	 0.528887 	 3.60841e-07
137680 	 0.59226 	 3.64849e-07
137760 	 0.484553 	 3.61442e-07
137840 	 0.497678 	 3.28133e-07
137920 	 0.446137 	 3.13371e-07
138000 	 0.472516 	 3.36061e-07
138080 	 0.506022 	 3.53245e-07
138160 	 0.521245 	 3.46205e-07
138240 	 0.502092 	 3.3913e-07
138320 	 0.440876 	 3.31862e-07
138400 	 0.412102 	 3.2834e-07
138480 	 0.484341 	 3.45234e-07
138560 	 0.469828 	 3.23883e-07
138640 	 0.402214 	 3.03112e-07
138720 	 0.44634 	 2.9068e-07
138800 	 0.429281 	 3.0204e-07
138880 	 0.440255 	 2.996e-07
138960 	 0.432793 	 3.05747e-07
139040 	 0.436962 	 3.02439e-07
139120 	 0.401796 	 3.01582e-07
139200 	 0.419655 	 3.17144e-07
139280 	 0.440393 	 3.34334e-07
139360 	 0.468551 	 3.21363e-07
139440 	 0.432898 	 3.08379e-07
139520 	 0.454687 	 3.3078e-07
139600 	 0.468398 	 3.37161e-07
139680 	 0.495552 	 3.32156e-07
139760 	 0.471771 	 3.39996e-07
139840 	 0.499826 	 3.57073e-07
139920 	 0.533257 	 3.44845e-07
140000 	 0.520716 	 3.50204e-07
140080 	 0.534996 	 3.55494e-07
140160 	 0.510882 	 3.42309e-07
140240 	 0.504358 	 3.35425e-07
140320 	 0.481279 	 3.34116e-07
140400 	 0.506534 	 3.33239e-07
140480 	 0.537227 	 3.53119e-07
140560 	 0.508792 	 3.30149e-07
140640 	 0.50044 	 3.51308e-07
140720 	 0.536066 	 3.60589e-07
140800 	 0.643779 	 3.85676e-07
140880 	 0.558839 	 4.02079e-07
140960 	 0.556197 	 4.04016e-07
141040 	 0.601058 	 4.06436e-07
141120 	 0.59141 	 4.04857e-07
141200 	 0.520567 	 3.98145e-07
141280 	 0.591644 	 3.95505e-07
141360 	 0.563416 	 3.84217e-07
141440 	 0.515526 	 3.65558e-07
141520 	 0.542405 	 3.66802e-07
141600 	 0.56695 	 3.65603e-07
141680 	 0.512174 	 3.65055e-07
141760 	 0.484345 	 3.43816e-07
141840 	 0.418015 	 3.31024e-07
141920 	 0.475553 	 3.51781e-07
142000 	 0.467124 	 3.5408e-07
142080 	 0.488984 	 3.28475e-07
142160 	 0.482963 	 3.39866e-07
142240 	 0.502765 	 3.39344e-07
142320 	 0.513981 	 3.49648e-07
142400 	 0.516869 	 3.7978e-07
142480 	 0.533272 	 3.82795e-07
142560 	 0.538802 	 4.07633e-07
142640 	 0.598216 	 3.92699e-07
142720 	 0.644259 	 4.0959e-07
142800 	 0.577067 	 4.39978e-07
142880 	 0.677915 	 4.32417e-07
142960 	 0.604331 	 4.08494e-07
143040 	 0.614165 	 4.1019e-07
143120 	 0.591612 	 4.23048e-07
143200 	 0.621553 	 4.35684e-07
143280 	 0.606365 	 4.30127e-07
143360 	 0.539059 	 4.16834e-07
143440 	 0.562388 	 4.0231e-07
143520 	 0.559436 	 4.09949e-07
143600 	 0.617103 	 4.0364e-07
143680 	 0.552205 	 3.85808e-07
143760 	 0.495111 	 3.75472e-07
143840 	 0.524273 	 3.87157e-07
143920 	 0.574292 	 3.98576e-07
144000 	 0.54537 	 4.00134e-07
144080 	 0.556683 	 3.98284e-07
144160 	 0.511492 	 3.86102e-07
144240 	 0.544801 	 3.85236e-07
144320 	 0.5025 	 3.57337e-07
144400 	 0.505566 	 3.39321e-07
144480 	 0.513216 	 3.43204e-07
144560 	 0.482503 	 3.64191e-07
144640 	 0.533096 	 3.72259e-07
144720 	 0.569251 	 3.57255e-07
144800 	 0.565027 	 3.7574e-07
144880 	 0.600511 	 3.93513e-07
144960 	 0.620712 	 4.07195e-07
145040 	 0.653367 	 4.12074e-07
145120 	 0.64735 	 4.22399e-07
145200 	 0.545355 	 3.89106e-07
145280 	 0.625873 	 4.17365e-07
145360 	 0.608343 	 4.30575e-07
145440 	 0.598753 	 4.01039e-07
145520 	 0.549339 	 3.74766e-07
145600 	 0.524036 	 3.61847e-07
145680 	 0.55596 	 3.74184e-07
145760 	 0.589564 	 3.75253e-07
145840 	 0.587691 	 3.74389e-07
145920 	 0.535094 	 3.80711e-07
146000 	 0.600427 	 3.86834e-07
146080 	 0.643429 	 3.87344e-07
146160 	 0.590855 	 3.95324e-07
146240 	 0.601545 	 3.98761e-07
146320 	 0.623183 	 3.72149e-07
146400 	 0.609484 	 3.71867e-07
146480 	 0.55883 	 3.93268e-07
146560 	 0.59063 	 3.99896e-07
146640 	 0.553081 	 3.78174e-07
146720 	 0.575015 	 4.01607e-07
146800 	 0.59752 	 4.04469e-07
146880 	 0.569215 	 3.46453e-07
146960 	 0.509042 	 3.34426e-07
147040 	 0.447375 	 3.35297e-07
147120 	 0.477815 	 3.32193e-07
147200 	 0.510219 	 3.30992e-07
147280 	 0.50358 	 3.39418e-07
147360 	 0.479681 	 3.32128e-07
147440 	 0.494406 	 3.37605e-07
147520 	 0.460848 	 3.24897e-07
147600 	 0.474885 	 3.35302e-07
147680 	 0.465738 	 3.42072e-07
147760 	 0.514572 	 3.68908e-07
147840 	 0.544341 	 3.72883e-07
147920 	 0.506879 	 3.53993e-07
148000 	 0.543857 	 3.53166e-07
148080 	 0.529 	 3.51922e-07
148160 	 0.557417 	 3.46951e-07
148240 	 0.532805 	 3.56359e-07
148320 	 0.516443 	 3.59276e-07
148400 	 0.497409 	 3.52144e-07
148480 	 0.514238 	 3.48518e-07
148560 	 0.492658 	 3.39703e-07
148640 	 0.496863 	 3.49043e-07
148720 	 0.464988 	 3.52875e-07
148800 	 0.5479 	 3.55286e-07
148880 	 0.532983 	 3.65337e-07
148960 	 0.562806 	 3.76537e-07
149040 	 0.550691 	 3.67309e-07
149120 	 0.571959 	 3.93218e-07
149200 	 0.556253 	 4.15609e-07
149280 	 0.510972 	 3.88378e-07
149360 	 0.515273 	 3.39033e-07
149440 	 0.517649 	 3.62512e-07
149520 	 0.587415 	 3.67453e-07
149600 	 0.480121 	 3.58001e-07
149680 	 0.505181 	 3.53947e-07
149760 	 0.487878 	 3.31382e-07
149840 	 0.493888 	 3.3248e-07
149920 	 0.448439 	 3.29604e-07
150000 	 0.400397 	 3.12859e-07
150080 	 0.463494 	 3.30071e-07
150160 	 0.467086 	 3.28967e-07
150240 	 0.441823 	 3.08941e-07
150320 	 0.438455 	 3.09336e-07
150400 	 0.456309 	 3.15123e-07
150480 	 0.479822 	 3.17256e-07
150560 	 0.455795 	 3.11597e-07
150640 	 0.458358 	 3.10022e-07
150720 	 0.519668 	 3.1037e-07
150800 	 0.415372 	 3.00756e-07
150880 	 0.436157 	 3.06975e-07
150960 	 0.435851 	 3.01641e-07
151040 	 0.432901 	 3.04326e-07
151120 	 0.505338 	 3.28553e-07
151200 	 0.496923 	 3.34125e-07
151280 	 0.539973 	 3.53227e-07
151360 	 0.5527 	 3.83797e-07
151440 	 0.601738 	 3.83511e-07
151520 	 0.551677 	 3.79251e-07
151600 	 0.59712 	 4.13751e-07
151680 	 0.598271 	 4.17746e-07
151760 	 0.624202 	 4.04016e-07
151840 	 0.579376 	 4.23911e-07
151920 	 0.626658 	 4.2796e-07
152000 	 0.579716 	 4.0472e-07
152080 	 0.551388 	 3.94089e-07
152160 	 0.531603 	 3.87683e-07
152240 	 0.595619 	 4.01558e-07
152320 	 0.563847 	 3.87562e-07
152400 	 0.548184 	 3.72967e-07
152480 	 0.574203 	 3.71539e-07
152560 	 0.540548 	 3.47036e-07
152640 	 0.52768 	 3.62952e-07
152720 	 0.498939 	 3.65944e-07
152800 	 0.573809 	 3.50025e-07
152880 	 0.554507 	 3.34123e-07
152960 	 0.503457 	 3.46212e-07
153040 	 0.546323 	 3.49772e-07
153120 	 0.497483 	 3.37394e-07
153200 	 0.570303 	 3.5434e-07
153280 	 0.538441 	 3.45957e-07
153360 	 0.474786 	 3.48673e-07
153440 	 0.531664 	 3.52594e-07
153520 	 0.598985 	 3.82997e-07
153600 	 0.591201 	 3.76314e-07
153680 	 0.66867 	 3.99843e-07
153760 	 0.539456 	 3.94744e-07
153840 	 0.522832 	 4.01636e-07
153920 	 0.541067 	 3.72627e-07
154000 	 0.596965 	 3.73261e-07
154080 	 0.574272 	 3.7258e-07
154160 	 0.585294 	 3.92037e-07
154240 	 0.544208 	 3.83982e-07
154320 	 0.521498 	 3.81291e-07
154400 	 0.633605 	 4.08663e-07
154480 	 0.679821 	 4.1644e-07
154560 	 0.691397 	 4.14586e-07
154640 	 0.693545 	 4.40954e-07
154720 	 0.597277 	 4.15807e-07
154800 	 0.590627 	 4.1038e-07
154880 	 0.559119 	 3.81546e-07
154960 	 0.591402 	 3.94552e-07
155040 	 0.560775 	 3.97459e-07
155120 	 0.672716 	 4.13321e-07
155200 	 0.598058 	 4.2201e-07
155280 	 0.650909 	 4.26356e-07
155360 	 0.584791 	 4.04577e-07
155440 	 0.546262 	 3.81213e-07
155520 	 0.549236 	 3.69886e-07
155600 	 0.588824 	 3.85095e-07
155680 	 0.510393 	 3.78847e-07
155760 	 0.601866 	 3.84753e-07
155840 	 0.613254 	 4.20247e-07
155920 	 0.643843 	 4.12551e-07
156000 	 0.603124 	 4.12444e-07
156080 	 0.669632 	 4.43218e-07
156160 	 0.62512 	 4.30942e-07
156240 	 0.630832 	 4.4681e-07
156320 	 0.643553 	 4.07856e-07
156400 	 0.570677 	 4.0253e-07
156480 	 0.601308 	 4.02502e-07
156560 	 0.599758 	 3.85777e-07
156640 	 0.657544 	 4.09545e-07
156720 	 0.582976 	 3.92733e-07
156800 	 0.526951 	 3.91394e-07
156880 	 0.53764 	 3.52917e-07
156960 	 0.479901 	 3.30339e-07
157040 	 0.48474 	 3.26458e-07
157120 	 0.416358 	 3.083e-07
157200 	 0.478617 	 2.92207e-07
157280 	 0.45858 	 3.06102e-07
157360 	 0.465227 	 2.85805e-07
157440 	 0.434295 	 3.02882e-07
157520 	 0.479053 	 3.07339e-07
157600 	 0.459693 	 3.13858e-07
157680 	 0.474115 	 3.19099e-07
157760 	 0.470963 	 3.1039e-07
157840 	 0.489313 	 3.29377e-07
157920 	 0.453561 	 3.23575e-07
158000 	 0.458518 	 3.13896e-07
158080 	 0.470937 	 3.12347e-07
158160 	 0.485976 	 3.01476e-07
158240 	 0.493125 	 3.23373e-07
158320 	 0.481542 	 3.0744e-07
158400 	 0.5128 	 3.26213e-07
158480 	 0.475683 	 3.14531e-07
158560 	 0.415243 	 2.79239e-07
158640 	 0.425509 	 2.68292e-07
158720 	 0.385143 	 2.70924e-07
158800 	 0.41424 	 2.78563e-07
158880 	 0.423075 	 2.89289e-07
158960 	 0.462471 	 2.8223e-07
159040 	 0.425382 	 2.84808e-07
159120 	 0.448343 	 2.97751e-07
159200 	 0.464299 	 3.03516e-07
159280 	 0.486132 	 3.02059e-07
159360 	 0.494885 	 3.17067e-07
159440 	 0.500968 	 3.26846e-07
159520 	 0.575663 	 3.55167e-07
159600 	 0.590063 	 3.6648e-07
159680 	 0.587933 	 3.88176e-07
159760 	 0.675143 	 3.95083e-07
159840 	 0.565268 	 3.66967e-07
159920 	 0.618896 	 3.89108e-07
160000 	 0.603481 	 4.0905e-07
160080 	 0.600705 	 4.12444e-07
160160 	 0.6646 	 4.15712e-07
160240 	 0.645523 	 4.50787e-07
160320 	 0.656303 	 4.59997e-07
160400 	 0.726896 	 4.84622e-07
160480 	 0.698613 	 4.69748e-07
160560 	 0.621887 	 4.44346e-07
160640 	 0.669447 	 4.44799e-07
160720 	 0.637818 	 4.53279e-07
160800 	 0.672126 	 4.43521e-07
160880 	 0.648754 	 4.75378e-07
160960 	 0.666496 	 4.67808e-07
161040 	 0.687969 	 4.62115e-07
161120 	 0.654555 	 4.37795e-07
161200 	 0.625631 	 4.55172e-07
161280 	 0.617806 	 4.273e-07
161360 	 0.613731 	 4.24687e-07
161440 	 0.652484 	 4.31935e-07
161520 	 0.614743 	 4.28475e-07
161600 	 0.632155 	 4.12795e-07
161680 	 0.61302 	 4.14379e-07
161760 	 0.608949 	 4.34322e-07
161840 	 0.562759 	 3.88226e-07
161920 	 0.565661 	 3.75667e-07
162000 	 0.53274 	 3.73844e-07
162080 	 0.555097 	 3.80801e-07
162160 	 0.540488 	 3.55279e-07
162240 	 0.537886 	 3.45767e-07
162320 	 0.500172 	 3.48828e-07
162400 	 0.519897 	 3.52038e-07
162480 	 0.517105 	 3.39565e-07
162560 	 0.502653 	 3.19982e-07
162640 	 0.4743 	 3.34719e-07
162720 	 0.502749 	 3.43641e-07
162800 	 0.487719 	 3.31473e-07
162880 	 0.471787 	 3.42173e-07
162960 	 0.503573 	 3.41093e-07
163040 	 0.56941 	 3.58754e-07
163120 	 0.517577 	 3.58376e-07
163200 	 0.503889 	 3.29086e-07
163280 	 0.519926 	 3.44428e-07
163360 	 0.472081 	 3.34242e-07
163440 	 0.507778 	 3.50118e-07
163520 	 0.528774 	 3.51665e-07
163600 	 0.457067 	 3.22145e-07
163680 	 0.472984 	 3.04591e-07
163760 	 0.43119 	 3.01208e-07
163840 	 0.443208 	 2.84324e-07
163920 	 0.409318 	 3.0394e-07
164000 	 0.428303 	 2.84469e-07
164080 	 0.428471 	 2.68171e-07
164160 	 0.412238 	 2.74098e-07
164240 	 0.39352 	 2.63631e-07
164320 	 0.383987 	 2.58685e-07
164400 	 0.412429 	 2.72283e-07
164480 	 0.423721 	 2.67972e-07
164560 	 0.37568 	 2.64299e-07
164640 	 0.401335 	 2.64477e-07
164720 	 0.423942 	 2.58855e-07
164800 	 0.389509 	 2.56297e-07
164880 	 0.405988 	 2.62085e-07
164960 	 0.407342 	 2.77376e-07
165040 	 0.424865 	 2.87716e-07
165120 	 0.456521 	 3.12579e-07
165200 	 0.441886 	 3.13278e-07
165280 	 0.435946 	 2.98883e-07
165360 	 0.417527 	 2.80041e-07
165440 	 0.463379 	 2.89671e-07
165520 	 0.429248 	 3.01041e-07
165600 	 0.456392 	 3.04295e-07
165680 	 0.462077 	 3.04127e-07
165760 	 0.447228 	 2.97717e-07
165840 	 0.440816 	 2.97334e-07
165920 	 0.43512 	 2.92615e-07
166000 	 0.441703 	 2.8225e-07
166080 	 0.460834 	 2.94293e-07
166160 	 0.4667 	 3.13065e-07
166240 	 0.455297 	 3.28369e-07
166320 	 0.486247 	 3.3692e-07
166400 	 0.51131 	 3.25333e-07
166480 	 0.488389 	 3.2953e-07
166560 	 0.496873 	 3.27834e-07
166640 	 0.465837 	 3.13271e-07
166720 	 0.493312 	 3.26817e-07
166800 	 0.525172 	 3.34659e-07
166880 	 0.506049 	 3.32713e-07
166960 	 0.493543 	 3.29396e-07
167040 	 0.544864 	 3.43317e-07
167120 	 0.482671 	 3.1033e-07
167200 	 0.500054 	 3.21967e-07
167280 	 0.478399 	 3.19626e-07
167360 	 0.478116 	 3.19642e-07
167440 	 0.465373 	 3.13402e-07
167520 	 0.459504 	 2.99442e-07
167600 	 0.425052 	 2.85703e-07
167680 	 0.395952 	 2.71943e-07
167760 	 0.448961 	 2.87101e-07
167840 	 0.444425 	 2.73162e-07
167920 	 0.428408 	 2.84169e-07
168000 	 0.451487 	 2.68833e-07
168080 	 0.446048 	 2.87386e-07
168160 	 0.409156 	 2.89981e-07
168240 	 0.431231 	 2.94664e-07
168320 	 0.453557 	 3.04741e-07
168400 	 0.45193 	 3.06697e-07
168480 	 0.487471 	 2.88861e-07
168560 	 0.481008 	 2.82025e-07
168640 	 0.436659 	 2.86993e-07
168720 	 0.401024 	 2.75199e-07
168800 	 0.387048 	 2.58103e-07
168880 	 0.415871 	 2.73069e-07
168960 	 0.435555 	 2.74111e-07
169040 	 0.429397 	 2.77862e-07
169120 	 0.422774 	 2.66218e-07
169200 	 0.430402 	 2.80989e-07
169280 	 0.435383 	 2.67308e-07
169360 	 0.397097 	 2.63722e-07
169440 	 0.351534 	 2.41956e-07
169520 	 0.354351 	 2.42609e-07
169600 	 0.361407 	 2.46359e-07
169680 	 0.396108 	 2.44814e-07
169760 	 0.349158 	 2.31666e-07
169840 	 0.355333 	 2.24965e-07
169920 	 0.35683 	 2.18951e-07
170000 	 0.344077 	 2.27105e-07
170080 	 0.332935 	 2.19623e-07
170160 	 0.336599 	 2.12652e-07
170240 	 0.331402 	 2.27412e-07
170320 	 0.353493 	 2.25122e-07
170400 	 0.327506 	 2.24036e-07
170480 	 0.322734 	 2.18225e-07
170560 	 0.354512 	 2.39671e-07
170640 	 0.3732 	 2.43957e-07
170720 	 0.350251 	 2.28339e-07
170800 	 0.355736 	 2.15855e-07
170880 	 0.324591 	 2.22842e-07
170960 	 0.371609 	 2.3041e-07
171040 	 0.343258 	 2.40151e-07
171120 	 0.351187 	 2.28579e-07
171200 	 0.384527 	 2.18424e-07
171280 	 0.331754 	 2.1462e-07
171360 	 0.307108 	 2.19394e-07
171440 	 0.320925 	 2.02932e-07
171520 	 0.337012 	 2.11129e-07
171600 	 0.348286 	 2.05218e-07
171680 	 0.329119 	 2.09248e-07
171760 	 0.336146 	 2.11488e-07
171840 	 0.312395 	 2.03505e-07
171920 	 0.317557 	 1.97832e-07
172000 	 0.316088 	 1.80082e-07
172080 	 0.288396 	 1.73859e-07
172160 	 0.280371 	 1.85263e-07
172240 	 0.308532 	 1.94167e-07
172320 	 0.343449 	 2.14333e-07
172400 	 0.350432 	 2.21636e-07
172480 	 0.349099 	 2.30268e-07
172560 	 0.344559 	 2.30618e-07
172640 	 0.348583 	 2.37608e-07
172720 	 0.377304 	 2.51411e-07
172800 	 0.382488 	 2.41138e-07
172880 	 0.392224 	 2.54056e-07
172960 	 0.372606 	 2.52623e-07
173040 	 0.393037 	 2.72204e-07
173120 	 0.408177 	 2.86775e-07
173200 	 0.466722 	 3.07204e-07
173280 	 0.446421 	 2.98136e-07
173360 	 0.468593 	 3.16131e-07
173440 	 0.468323 	 2.9232e-07
173520 	 0.510674 	 3.15596e-07
173600 	 0.432318 	 2.93094e-07
173680 	 0.439 	 3.0182e-07
173760 	 0.466039 	 3.10373e-07
173840 	 0.514918 	 3.34458e-07
173920 	 0.52776 	 3.58741e-07
174000 	 0.552786 	 3.65336e-07
174080 	 0.565348 	 3.61977e-07
174160 	 0.53694 	 3.44336e-07
174240 	 0.552027 	 3.42462e-07
174320 	 0.519528 	 3.48054e-07
174400 	 0.495105 	 3.49513e-07
174480 	 0.474474 	 3.08015e-07
174560 	 0.464788 	 3.19266e-07
174640 	 0.478683 	 3.31405e-07
174720 	 0.46629 	 3.20151e-07
174800 	 0.43876 	 3.12927e-07
174880 	 0.469286 	 3.0214e-07
174960 	 0.405709 	 2.83493e-07
175040 	 0.375087 	 2.66104e-07
175120 	 0.408443 	 2.77969e-07
175200 	 0.423247 	 2.67445e-07
175280 	 0.416537 	 2.73527e-07
175360 	 0.400938 	 2.64832e-07
175440 	 0.439598 	 2.8629e-07
175520 	 0.424445 	 2.79675e-07
175600 	 0.432222 	 2.89828e-07
175680 	 0.425053 	 2.79986e-07
175760 	 0.44276 	 3.02878e-07
175840 	 0.429964 	 2.94931e-07
175920 	 0.438273 	 3.06931e-07
176000 	 0.453682 	 3.14939e-07
176080 	 0.441507 	 3.04012e-07
176160 	 0.466027 	 2.96232e-07
176240 	 0.496185 	 3.0662e-07
176320 	 0.519858 	 3.2596e-07
176400 	 0.513144 	 3.46586e-07
176480 	 0.473556 	 3.37518e-07
176560 	 0.501187 	 3.31997e-07
176640 	 0.534507 	 3.41806e-07
176720 	 0.490018 	 3.34797e-07
176800 	 0.512039 	 3.20009e-07
176880 	 0.439545 	 3.02979e-07
176960 	 0.485084 	 3.15958e-07
177040 	 0.483723 	 3.33899e-07
177120 	 0.54382 	 3.45341e-07
177200 	 0.559533 	 3.52286e-07
177280 	 0.50667 	 3.51564e-07
177360 	 0.476354 	 3.4235e-07
177440 	 0.527287 	 3.53045e-07
177520 	 0.498169 	 3.2301e-07
177600 	 0.501331 	 3.23818e-07
177680 	 0.470749 	 3.35436e-07
177760 	 0.510519 	 3.47164e-07
177840 	 0.515205 	 3.4615e-07
177920 	 0.519224 	 3.57219e-07
178000 	 0.549275 	 3.67814e-07
178080 	 0.545752 	 3.52485e-07
178160 	 0.569496 	 3.51395e-07
178240 	 0.520991 	 3.39644e-07
178320 	 0.578706 	 3.68428e-07
178400 	 0.561586 	 3.5887e-07
178480 	 0.620292 	 3.56106e-07
178560 	 0.543605 	 3.4193e-07
178640 	 0.529336 	 3.4569e-07
178720 	 0.513316 	 3.28511e-07
178800 	 0.51899 	 3.39335e-07
178880 	 0.507669 	 3.35263e-07
178960 	 0.506699 	 3.22476e-07
179040 	 0.521747 	 3.13517e-07
179120 	 0.534944 	 3.07891e-07
179200 	 0.522221 	 3.12628e-07
179280 	 0.467441 	 3.0799e-07
179360 	 0.474777 	 2.81727e-07
179440 	 0.417304 	 2.76133e-07
179520 	 0.4333 	 2.77742e-07
179600 	 0.423296 	 2.65993e-07
179680 	 0.412343 	 2.67644e-07
179760 	 0.450972 	 2.82433e-07
179840 	 0.450995 	 3.01171e-07
179920 	 0.471596 	 3.0484e-07
180000 	 0.479546 	 3.0425e-07
180080 	 0.434093 	 2.84133e-07
180160 	 0.470684 	 2.8406e-07
180240 	 0.472685 	 2.96004e-07
180320 	 0.485628 	 3.09348e-07
180400 	 0.50354 	 3.17898e-07
180480 	 0.496546 	 3.15052e-07
180560 	 0.508982 	 3.05766e-07
180640 	 0.522613 	 3.21451e-07
180720 	 0.516067 	 3.39701e-07
180800 	 0.591999 	 3.51603e-07
180880 	 0.553495 	 3.39582e-07
180960 	 0.515098 	 3.23177e-07
181040 	 0.511909 	 3.12808e-07
181120 	 0.485099 	 3.17945e-07
181200 	 0.540367 	 3.24664e-07
181280 	 0.483086 	 3.05839e-07
181360 	 0.48086 	 3.05573e-07
181440 	 0.470416 	 2.93865e-07
181520 	 0.451371 	 2.94098e-07
181600 	 0.430326 	 2.95615e-07
181680 	 0.444879 	 2.86177e-07
181760 	 0.454777 	 2.97451e-07
181840 	 0.44035 	 2.89858e-07
181920 	 0.464976 	 2.90419e-07
182000 	 0.447517 	 2.89522e-07
182080 	 0.454044 	 3.01826e-07
182160 	 0.493365 	 3.18552e-07
182240 	 0.554606 	 3.35133e-07
182320 	 0.500015 	 3.24259e-07
182400 	 0.480247 	 3.22091e-07
182480 	 0.547735 	 3.40368e-07
182560 	 0.486394 	 3.17911e-07
182640 	 0.528868 	 3.37674e-07
182720 	 0.504424 	 3.27859e-07
182800 	 0.541936 	 3.64459e-07
182880 	 0.595218 	 3.77814e-07
182960 	 0.604161 	 4.11521e-07
183040 	 0.67295 	 4.00912e-07
183120 	 0.635737 	 4.15533e-07
183200 	 0.671113 	 4.20701e-07
183280 	 0.738942 	 4.42407e-07
183360 	 0.692295 	 4.23619e-07
183440 	 0.642991 	 4.28633e-07
183520 	 0.618324 	 4.23138e-07
183600 	 0.69418 	 4.13946e-07
183680 	 0.695404 	 4.50915e-07
183760 	 0.71945 	 4.4414e-07
183840 	 0.733147 	 4.4391e-07
183920 	 0.631359 	 4.20713e-07
184000 	 0.630498 	 4.17959e-07
184080 	 0.683312 	 4.36736e-07
184160 	 0.703805 	 4.25876e-07
184240 	 0.665909 	 4.12626e-07
184320 	 0.567198 	 3.87845e-07
184400 	 0.601503 	 4.05072e-07
184480 	 0.572805 	 3.69127e-07
184560 	 0.623805 	 3.95071e-07
184640 	 0.617337 	 4.02001e-07
184720 	 0.639463 	 3.96436e-07
184800 	 0.655024 	 4.04084e-07
184880 	 0.651268 	 4.38828e-07
184960 	 0.698287 	 4.23879e-07
185040 	 0.682352 	 4.20144e-07
185120 	 0.644331 	 3.95089e-07
185200 	 0.608531 	 3.90245e-07
185280 	 0.676533 	 4.09701e-07
185360 	 0.561206 	 3.82141e-07
185440 	 0.560588 	 3.49198e-07
185520 	 0.543023 	 3.48327e-07
185600 	 0.511576 	 3.41344e-07
185680 	 0.486559 	 3.17197e-07
185760 	 0.488209 	 3.0592e-07
185840 	 0.4487 	 2.90505e-07
185920 	 0.433546 	 3.00199e-07
186000 	 0.494992 	 3.01757e-07
186080 	 0.538953 	 3.35006e-07
186160 	 0.528119 	 3.55791e-07
186240 	 0.546681 	 3.48303e-07
186320 	 0.519641 	 3.36618e-07
186400 	 0.458683 	 3.08063e-07
186480 	 0.432819 	 2.91685e-07
186560 	 0.494802 	 2.95442e-07
186640 	 0.496211 	 3.17138e-07
186720 	 0.483478 	 3.04501e-07
186800 	 0.481445 	 3.10256e-07
186880 	 0.480881 	 3.09131e-07
186960 	 0.508092 	 3.17532e-07
187040 	 0.510865 	 3.39307e-07
187120 	 0.591467 	 3.75924e-07
187200 	 0.613505 	 3.84695e-07
187280 	 0.62354 	 3.76968e-07
187360 	 0.668588 	 3.93174e-07
187440 	 0.671867 	 4.13433e-07
187520 	 0.659328 	 4.0769e-07
187600 	 0.676082 	 4.21178e-07
187680 	 0.650181 	 3.98384e-07
187760 	 0.646898 	 4.0581e-07
187840 	 0.625212 	 4.00768e-07
187920 	 0.558385 	 3.79637e-07
188000 	 0.541444 	 3.73343e-07
188080 	 0.554211 	 3.49547e-07
188160 	 0.533349 	 3.50399e-07
188240 	 0.574326 	 3.49916e-07
188320 	 0.563321 	 3.55022e-07
188400 	 0.55238 	 3.44264e-07
188480 	 0.525144 	 3.39851e-07
188560 	 0.540855 	 3.42926e-07
188640 	 0.490277 	 3.25557e-07
188720 	 0.511725 	 3.08829e-07
188800 	 0.488336 	 3.27362e-07
188880 	 0.5103 	 3.24878e-07
188960 	 0.522182 	 3.11048e-07
189040 	 0.515643 	 3.03086e-07
189120 	 0.503065 	 3.30749e-07
189200 	 0.519622 	 3.48075e-07
189280 	 0.488407 	 3.27057e-07
189360 	 0.49505 	 3.1629e-07
189440 	 0.4864 	 3.10195e-07
189520 	 0.528325 	 3.09512e-07
189600 	 0.528833 	 3.25261e-07
189680 	 0.517075 	 3.2398e-07
189760 	 0.575016 	 3.32362e-07
189840 	 0.60394 	 3.48294e-07
189920 	 0.52397 	 3.46892e-07
190000 	 0.534387 	 3.261e-07
190080 	 0.519748 	 3.1652e-07
190160 	 0.529736 	 3.27051e-07
190240 	 0.548268 	 3.44257e-07
190320 	 0.509285 	 3.21378e-07
190400 	 0.523013 	 3.34739e-07
190480 	 0.51955 	 3.27595e-07
190560 	 0.512704 	 3.26783e-07
190640 	 0.503976 	 3.09456e-07
190720 	 0.510677 	 3.10437e-07
190800 	 0.493186 	 3.10049e-07
190880 	 0.476453 	 3.03861e-07
190960 	 0.48053 	 2.95894e-07
191040 	 0.42282 	 2.70749e-07
191120 	 0.440027 	 2.75891e-07
191200 	 0.440991 	 2.84121e-07
191280 	 0.442464 	 2.86431e-07
191360 	 0.417511 	 2.6032e-07
191440 	 0.462865 	 2.70838e-07
191520 	 0.46904 	 2.75135e-07
191600 	 0.457945 	 2.83375e-07
191680 	 0.432961 	 2.94901e-07
191760 	 0.474855 	 2.82913e-07
191840 	 0.458475 	 2.79026e-07
191920 	 0.469963 	 2.95634e-07
192000 	 0.427097 	 2.90666e-07
192080 	 0.429139 	 2.84202e-07
192160 	 0.441407 	 2.80809e-07
192240 	 0.42032 	 2.66655e-07
192320 	 0.422263 	 2.60081e-07
192400 	 0.412215 	 2.47855e-07
192480 	 0.420618 	 2.53397e-07
192560 	 0.38322 	 2.53794e-07
192640 	 0.409695 	 2.63476e-07
192720 	 0.410855 	 2.53804e-07
192800 	 0.432014 	 2.52307e-07
192880 	 0.407713 	 2.59648e-07
192960 	 0.404067 	 2.38755e-07
193040 	 0.404035 	 2.51398e-07
193120 	 0.405748 	 2.50401e-07
193200 	 0.385538 	 2.52228e-07
193280 	 0.42845 	 2.55623e-07
193360 	 0.409834 	 2.72043e-07
193440 	 0.441255 	 2.8534e-07
193520 	 0.425525 	 2.89834e-07
193600 	 0.405687 	 2.75964e-07
193680 	 0.362526 	 2.50901e-07
193760 	 0.37581 	 2.46249e-07
193840 	 0.413383 	 2.49543e-07
193920 	 0.395803 	 2.60055e-07
194000 	 0.399778 	 2.60285e-07
194080 	 0.399271 	 2.5767e-07
194160 	 0.392107 	 2.46592e-07
194240 	 0.423808 	 2.68787e-07
194320 	 0.408733 	 2.6405e-07
194400 	 0.41249 	 2.64282e-07
194480 	 0.448312 	 2.63937e-07
194560 	 0.412265 	 2.64812e-07
194640 	 0.386656 	 2.68595e-07
194720 	 0.415793 	 2.6942e-07
194800 	 0.423002 	 2.67813e-07
194880 	 0.442013 	 2.75148e-07
194960 	 0.419306 	 2.70813e-07
195040 	 0.436612 	 2.64138e-07
195120 	 0.443055 	 2.7493e-07
195200 	 0.430374 	 2.70126e-07
195280 	 0.459001 	 2.54883e-07
195360 	 0.378637 	 2.62351e-07
195440 	 0.368632 	 2.55795e-07
195520 	 0.35597 	 2.48688e-07
195600 	 0.345555 	 2.46937e-07
195680 	 0.403997 	 2.47253e-07
195760 	 0.346708 	 2.23367e-07
195840 	 0.326854 	 2.0855e-07
195920 	 0.309995 	 2.1129e-07
196000 	 0.33221 	 2.0578e-07
196080 	 0.350271 	 2.17903e-07
196160 	 0.379592 	 2.28612e-07
196240 	 0.353544 	 2.41636e-07
196320 	 0.36871 	 2.42522e-07
196400 	 0.382255 	 2.25745e-07
196480 	 0.356793 	 2.28192e-07
196560 	 0.367565 	 2.39893e-07
196640 	 0.400975 	 2.43204e-07
196720 	 0.393776 	 2.55141e-07
196800 	 0.387573 	 2.57567e-07
196880 	 0.370465 	 2.56547e-07
196960 	 0.468958 	 2.76358e-07
197040 	 0.407138 	 2.62856e-07
197120 	 0.403261 	 2.77677e-07
197200 	 0.431932 	 2.68258e-07
197280 	 0.444125 	 2.78403e-07
197360 	 0.454381 	 2.7958e-07
197440 	 0.443702 	 2.86882e-07
197520 	 0.448225 	 2.87464e-07
197600 	 0.470719 	 2.9606e-07
197680 	 0.462468 	 2.76278e-07
197760 	 0.450007 	 2.73686e-07
197840 	 0.423273 	 2.70287e-07
197920 	 0.428307 	 2.77411e-07
198000 	 0.396473 	 2.6078e-07
198080 	 0.381097 	 2.59047e-07
198160 	 0.405905 	 2.69453e-07
198240 	 0.412206 	 2.72331e-07
198320 	 0.389218 	 2.68495e-07
198400 	 0.404512 	 2.56769e-07
198480 	 0.42178 	 2.68991e-07
198560 	 0.399584 	 2.64085e-07
198640 	 0.353498 	 2.52093e-07
198720 	 0.390126 	 2.58246e-07
198800 	 0.444212 	 2.67222e-07
198880 	 0.40115 	 2.71757e-07
198960 	 0.444627 	 2.79394e-07
199040 	 0.434439 	 2.70011e-07
199120 	 0.411821 	 2.69337e-07
199200 	 0.389297 	 2.43498e-07
199280 	 0.361639 	 2.49371e-07
199360 	 0.391463 	 2.41855e-07
199440 	 0.377248 	 2.46244e-07
199520 	 0.386941 	 2.42797e-07
199600 	 0.377515 	 2.37947e-07
199680 	 0.374172 	 2.26412e-07
199760 	 0.351867 	 2.31706e-07
199840 	 0.372977 	 2.18573e-07
199920 	 0.32941 	 2.08248e-07
200000 	 0.344504 	 2.14133e-07
200080 	 0.353955 	 2.16016e-07
200160 	 0.324577 	 2.0724e-07
200240 	 0.297588 	 2.17215e-07
200320 	 0.323948 	 2.08338e-07
200400 	 0.338697 	 2.0839e-07
200480 	 0.324016 	 2.05927e-07
200560 	 0.330298 	 1.97016e-07
200640 	 0.324811 	 1.97596e-07
200720 	 0.340328 	 1.9758e-07
200800 	 0.339161 	 2.08305e-07
200880 	 0.332141 	 2.09914e-07
200960 	 0.362155 	 2.12069e-07
201040 	 0.338048 	 2.08679e-07
201120 	 0.330399 	 2.1026e-07
201200 	 0.332653 	 2.17878e-07
201280 	 0.311178 	 2.10672e-07
201360 	 0.349195 	 2.1721e-07
201440 	 0.379836 	 2.19949e-07
201520 	 0.38346 	 2.35752e-07
201600 	 0.374671 	 2.36328e-07
201680 	 0.383889 	 2.31945e-07
201760 	 0.377286 	 2.26697e-07
201840 	 0.409151 	 2.38129e-07
201920 	 0.360413 	 2.36956e-07
202000 	 0.378383 	 2.31749e-07
202080 	 0.331135 	 2.31659e-07
202160 	 0.360671 	 2.3121e-07
202240 	 0.3836 	 2.33387e-07
202320 	 0.370369 	 2.21654e-07
202400 	 0.363671 	 2.3089e-07
202480 	 0.349948 	 2.2685e-07
202560 	 0.357559 	 2.29009e-07
202640 	 0.40559 	 2.3938e-07
202720 	 0.368928 	 2.44845e-07
202800 	 0.406302 	 2.56888e-07
202880 	 0.388239 	 2.50631e-07
202960 	 0.381001 	 2.42586e-07
203040 	 0.371697 	 2.39806e-07
203120 	 0.379431 	 2.41397e-07
203200 	 0.375699 	 2.52538e-07
203280 	 0.392536 	 2.54161e-07
203360 	 0.380776 	 2.66884e-07
203440 	 0.436826 	 2.51798e-07
203520 	 0.36919 	 2.32649e-07
203600 	 0.337089 	 2.24049e-07
203680 	 0.367689 	 2.30398e-07
203760 	 0.33085 	 2.14794e-07
203840 	 0.344429 	 2.11397e-07
203920 	 0.325848 	 2.1351e-07
204000 	 0.360461 	 2.22406e-07
204080 	 0.333976 	 2.16321e-07
204160 	 0.36066 	 2.14191e-07
204240 	 0.381037 	 2.21918e-07
204320 	 0.354999 	 2.37921e-07
204400 	 0.388221 	 2.38859e-07
204480 	 0.355278 	 2.30179e-07
204560 	 0.360753 	 2.14642e-07
204640 	 0.355183 	 2.2465e-07
204720 	 0.353946 	 2.30184e-07
204800 	 0.411447 	 2.40087e-07
204880 	 0.417878 	 2.49425e-07
204960 	 0.417086 	 2.41717e-07
205040 	 0.41704 	 2.5626e-07
205120 	 0.370862 	 2.44367e-07
205200 	 0.343284 	 2.25511e-07
205280 	 0.353694 	 2.12219e-07
205360 	 0.340257 	 2.09696e-07
205440 	 0.323182 	 2.09459e-07
205520 	 0.36588 	 2.09001e-07
205600 	 0.341593 	 2.07363e-07
205680 	 0.335148 	 1.98047e-07
205760 	 0.323404 	 1.90721e-07
205840 	 0.298581 	 1.88897e-07
205920 	 0.305953 	 1.80482e-07
206000 	 0.307556 	 2.0238e-07
206080 	 0.34143 	 2.07664e-07
206160 	 0.303274 	 1.95247e-07
206240 	 0.30651 	 1.91896e-07
206320 	 0.31254 	 2.03095e-07
206400 	 0.301815 	 1.96534e-07
206480 	 0.320749 	 1.89653e-07
206560 	 0.300696 	 1.88634e-07
206640 	 0.301358 	 1.88696e-07
206720 	 0.318765 	 1.99431e-07
206800 	 0.35689 	 2.08025e-07
206880 	 0.365448 	 2.19145e-07
206960 	 0.35307 	 2.12405e-07
207040 	 0.343853 	 2.05129e-07
207120 	 0.323077 	 1.97346e-07
207200 	 0.29244 	 1.8476e-07
207280 	 0.296259 	 1.86192e-07
207360 	 0.28215 	 1.84853e-07
207440 	 0.31629 	 1.91961e-07
207520 	 0.323557 	 2.00207e-07
207600 	 0.304557 	 1.92424e-07
207680 	 0.303355 	 1.94128e-07
207760 	 0.294418 	 2.04123e-07
207840 	 0.314643 	 1.982e-07
207920 	 0.312742 	 2.00895e-07
208000 	 0.340252 	 2.03307e-07
208080 	 0.35266 	 2.11822e-07
208160 	 0.355146 	 2.13559e-07
208240 	 0.340692 	 2.09215e-07
208320 	 0.292883 	 2.04083e-07
208400 	 0.319095 	 2.02274e-07
208480 	 0.351735 	 2.10748e-07
208560 	 0.331046 	 2.14984e-07
208640 	 0.35915 	 2.14264e-07
208720 	 0.295643 	 2.03708e-07
208800 	 0.330107 	 2.03876e-07
208880 	 0.305775 	 1.93921e-07
208960 	 0.308398 	 1.95809e-07
209040 	 0.293311 	 1.98865e-07
209120 	 0.342575 	 2.2198e-07
209200 	 0.334265 	 2.22639e-07
209280 	 0.340952 	 2.14493e-07
209360 	 0.352608 	 2.27234e-07
209440 	 0.374397 	 2.31802e-07
209520 	 0.396038 	 2.43784e-07
209600 	 0.381967 	 2.482e-07
209680 	 0.370858 	 2.28039e-07
209760 	 0.378734 	 2.38863e-07
209840 	 0.355724 	 2.35944e-07
209920 	 0.379604 	 2.25153e-07
210000 	 0.380839 	 2.28828e-07
210080 	 0.404008 	 2.39985e-07
210160 	 0.388154 	 2.48316e-07
210240 	 0.39545 	 2.54771e-07
210320 	 0.383049 	 2.41446e-07
210400 	 0.380615 	 2.47931e-07
210480 	 0.433199 	 2.59154e-07
210560 	 0.414272 	 2.51727e-07
210640 	 0.427856 	 2.56301e-07
210720 	 0.384506 	 2.4753e-07
210800 	 0.414871 	 2.62741e-07
210880 	 0.446848 	 2.69959e-07
210960 	 0.446414 	 2.70882e-07
211040 	 0.502572 	 2.79973e-07
211120 	 0.466211 	 2.74116e-07
211200 	 0.431211 	 2.80396e-07
211280 	 0.438631 	 2.85366e-07
211360 	 0.49013 	 2.83368e-07
211440 	 0.490037 	 2.99724e-07
211520 	 0.517285 	 3.12221e-07
211600 	 0.545143 	 3.08906e-07
211680 	 0.533453 	 3.15521e-07
211760 	 0.574004 	 3.21781e-07
211840 	 0.578751 	 3.35776e-07
211920 	 0.559622 	 3.32692e-07
212000 	 0.500388 	 3.2857e-07
212080 	 0.569073 	 3.2861e-07
212160 	 0.550675 	 3.48935e-07
212240 	 0.567234 	 3.38641e-07
212320 	 0.489426 	 3.10929e-07
212400 	 0.484096 	 3.11193e-07
212480 	 0.495485 	 2.97529e-07
212560 	 0.429715 	 2.77078e-07
212640 	 0.450992 	 2.81917e-07
212720 	 0.405315 	 2.73578e-07
212800 	 0.436686 	 2.78905e-07
212880 	 0.464515 	 2.91811e-07
212960 	 0.514331 	 3.16905e-07
213040 	 0.568395 	 3.20888e-07
213120 	 0.586197 	 3.40207e-07
213200 	 0.522737 	 3.30755e-07
213280 	 0.555728 	 3.41365e-07
213360 	 0.567372 	 3.48289e-07
213440 	 0.576845 	 3.50734e-07
213520 	 0.579159 	 3.45327e-07
213600 	 0.598781 	 3.48993e-07
213680 	 0.637776 	 3.70318e-07
213760 	 0.577632 	 3.50382e-07
213840 	 0.499846 	 3.27553e-07
213920 	 0.507759 	 3.39299e-07
214000 	 0.522866 	 3.32998e-07
214080 	 0.547259 	 3.37596e-07
214160 	 0.510097 	 3.41854e-07
214240 	 0.496069 	 3.43063e-07
214320 	 0.516897 	 3.29552e-07
214400 	 0.525009 	 3.26272e-07
214480 	 0.514984 	 3.06816e-07
214560 	 0.490785 	 3.08551e-07
214640 	 0.46781 	 3.13295e-07
214720 	 0.491236 	 3.28277e-07
214800 	 0.538892 	 3.3494e-07
214880 	 0.579845 	 3.44598e-07
214960 	 0.633803 	 3.7417e-07
215040 	 0.5643 	 3.70122e-07
215120 	 0.579896 	 3.77578e-07
215200 	 0.609084 	 3.75876e-07
215280 	 0.649111 	 3.69984e-07
215360 	 0.680833 	 3.89268e-07
215440 	 0.653918 	 3.86297e-07
215520 	 0.617863 	 3.86419e-07
215600 	 0.605385 	 3.72746e-07
215680 	 0.590776 	 3.7071e-07
215760 	 0.633904 	 3.91139e-07
215840 	 0.623885 	 3.80074e-07
215920 	 0.609003 	 3.88143e-07
216000 	 0.659645 	 4.19099e-07
216080 	 0.584182 	 3.81472e-07
216160 	 0.61982 	 3.72036e-07
216240 	 0.540666 	 3.5029e-07
216320 	 0.556332 	 3.29709e-07
216400 	 0.533073 	 3.23621e-07
216480 	 0.482721 	 3.13348e-07
216560 	 0.539304 	 3.36199e-07
216640 	 0.496793 	 3.20261e-07
216720 	 0.512934 	 3.10247e-07
216800 	 0.530897 	 3.21015e-07
216880 	 0.567291 	 3.13649e-07
216960 	 0.496716 	 3.02775e-07
217040 	 0.458576 	 2.96701e-07
217120 	 0.487921 	 2.78996e-07
217200 	 0.46963 	 2.58891e-07
217280 	 0.375769 	 2.29635e-07
217360 	 0.423925 	 2.47812e-07
217440 	 0.434007 	 2.49926e-07
217520 	 0.404179 	 2.58764e-07
217600 	 0.393592 	 2.47124e-07
217680 	 0.381835 	 2.51981e-07
217760 	 0.362624 	 2.30481e-07
217840 	 0.36328 	 2.35942e-07
217920 	 0.390903 	 2.38562e-07
218000 	 0.428097 	 2.4291e-07
218080 	 0.389719 	 2.54504e-07
218160 	 0.396334 	 2.56458e-07
218240 	 0.43225 	 2.59227e-07
218320 	 0.433912 	 2.45906e-07
218400 	 0.389303 	 2.4795e-07
218480 	 0.407152 	 2.48857e-07
218560 	 0.44702 	 2.60475e-07
218640 	 0.396366 	 2.49546e-07
218720 	 0.403849 	 2.34509e-07
218800 	 0.376625 	 2.32748e-07
218880 	 0.363605 	 2.34315e-07
218960 	 0.374836 	 2.1596e-07
219040 	 0.370789 	 2.21633e-07
219120 	 0.352556 	 2.29231e-07
219200 	 0.365644 	 2.1911e-07
219280 	 0.343352 	 2.16676e-07
219360 	 0.345348 	 2.11688e-07
219440 	 0.338862 	 2.0735e-07
219520 	 0.328624 	 2.12489e-07
219600 	 0.392964 	 2.1942e-07
219680 	 0.363526 	 2.25939e-07
219760 	 0.391392 	 2.20321e-07
219840 	 0.393927 	 2.26582e-07
219920 	 0.370366 	 2.28816e-07
220000 	 0.383258 	 2.27533e-07
220080 	 0.393883 	 2.3654e-07
220160 	 0.400704 	 2.49567e-07
220240 	 0.376211 	 2.44983e-07
220320 	 0.404034 	 2.29408e-07
220400 	 0.398158 	 2.24048e-07
220480 	 0.379479 	 2.36061e-07
220560 	 0.371374 	 2.33315e-07
220640 	 0.382213 	 2.3377e-07
220720 	 0.361873 	 2.37201e-07
220800 	 0.354534 	 2.395e-07
220880 	 0.407621 	 2.45317e-07
220960 	 0.396182 	 2.32552e-07
221040 	 0.364481 	 2.23638e-07
221120 	 0.375174 	 2.33315e-07
221200 	 0.393015 	 2.4016e-07
221280 	 0.363014 	 2.32021e-07
221360 	 0.358412 	 2.29713e-07
221440 	 0.344957 	 2.15676e-07
221520 	 0.332356 	 2.04436e-07
221600 	 0.312271 	 1.96307e-07
221680 	 0.303257 	 2.01316e-07
221760 	 0.33356 	 2.07962e-07
221840 	 0.337829 	 2.16623e-07
221920 	 0.337416 	 2.25222e-07
222000 	 0.369048 	 2.4015e-07
222080 	 0.466003 	 2.42375e-07
222160 	 0.396779 	 2.51609e-07
222240 	 0.35828 	 2.4317e-07
222320 	 0.381838 	 2.45436e-07
222400 	 0.411799 	 2.64153e-07
222480 	 0.423094 	 2.56812e-07
222560 	 0.406204 	 2.37052e-07
222640 	 0.398187 	 2.39272e-07
222720 	 0.352464 	 2.3213e-07
222800 	 0.393879 	 2.53044e-07
222880 	 0.396764 	 2.50494e-07
222960 	 0.453636 	 2.54796e-07
223040 	 0.392835 	 2.49233e-07
223120 	 0.411971 	 2.55708e-07
223200 	 0.425652 	 2.59781e-07
223280 	 0.430548 	 2.47635e-07
223360 	 0.400231 	 2.35354e-07
223440 	 0.416382 	 2.28203e-07
223520 	 0.366385 	 2.12119e-07
223600 	 0.333804 	 2.09758e-07
223680 	 0.315684 	 1.97817e-07
223760 	 0.31912 	 1.98623e-07
223840 	 0.312539 	 1.89435e-07
223920 	 0.34895 	 2.01393e-07
224000 	 0.369162 	 2.10492e-07
224080 	 0.369533 	 2.05884e-07
224160 	 0.354246 	 2.08802e-07
224240 	 0.317603 	 1.97485e-07
224320 	 0.318391 	 1.92477e-07
224400 	 0.307844 	 1.92506e-07
224480 	 0.315258 	 1.89999e-07
224560 	 0.338378 	 1.83243e-07
224640 	 0.3108 	 1.78329e-07
224720 	 0.307759 	 1.83906e-07
224800 	 0.312559 	 1.79184e-07
224880 	 0.312134 	 1.78465e-07
224960 	 0.28025 	 1.73272e-07
225040 	 0.304188 	 1.72873e-07
225120 	 0.287486 	 1.73307e-07
225200 	 0.288177 	 1.81103e-07
225280 	 0.271321 	 1.68603e-07
225360 	 0.298604 	 1.75073e-07
225440 	 0.306945 	 1.71067e-07
225520 	 0.263917 	 1.6983e-07
225600 	 0.283691 	 1.65726e-07
225680 	 0.271799 	 1.74486e-07
225760 	 0.263143 	 1.6552e-07
225840 	 0.259694 	 1.65629e-07
225920 	 0.244652 	 1.58993e-07
226000 	 0.240197 	 1.54031e-07
226080 	 0.274594 	 1.56322e-07
226160 	 0.246657 	 1.60185e-07
226240 	 0.245529 	 1.56468e-07
226320 	 0.24931 	 1.56783e-07
226400 	 0.27044 	 1.59946e-07
226480 	 0.259823 	 1.6208e-07
226560 	 0.271022 	 1.65538e-07
226640 	 0.264907 	 1.67291e-07
226720 	 0.282831 	 1.66285e-07
226800 	 0.288138 	 1.76183e-07
226880 	 0.289331 	 1.68614e-07
226960 	 0.300535 	 1.63919e-07
227040 	 0.258085 	 1.56948e-07
227120 	 0.269219 	 1.59551e-07
227200 	 0.295186 	 1.57665e-07
227280 	 0.272261 	 1.48842e-07
227360 	 0.220694 	 1.45161e-07
227440 	 0.251218 	 1.48038e-07
227520 	 0.244571 	 1.51161e-07
227600 	 0.258143 	 1.55296e-07
227680 	 0.224027 	 1.4935e-07
227760 	 0.263431 	 1.53406e-07
227840 	 0.264175 	 1.60957e-07
227920 	 0.264768 	 1.61131e-07
228000 	 0.254979 	 1.56178e-07
228080 	 0.236626 	 1.52211e-07
228160 	 0.255701 	 1.61819e-07
228240 	 0.262009 	 1.53869e-07
228320 	 0.227721 	 1.48247e-07
228400 	 0.246066 	 1.608e-07
228480 	 0.228461 	 1.50695e-07
228560 	 0.248187 	 1.53738e-07
228640 	 0.250855 	 1.55658e-07
228720 	 0.256282 	 1.54232e-07
228800 	 0.246241 	 1.54601e-07
228880 	 0.240574 	 1.52799e-07
228960 	 0.228216 	 1.4502e-07
229040 	 0.223218 	 1.36882e-07
229120 	 0.216589 	 1.41604e-07
229200 	 0.204466 	 1.34087e-07
229280 	 0.199157 	 1.27266e-07
229360 	 0.211927 	 1.32087e-07
229440 	 0.216908 	 1.27272e-07
229520 	 0.220511 	 1.26413e-07
229600 	 0.207488 	 1.27102e-07
229680 	 0.206389 	 1.25928e-07
229760 	 0.204592 	 1.29854e-07
229840 	 0.222077 	 1.31034e-07
229920 	 0.209015 	 1.32375e-07
230000 	 0.230585 	 1.36667e-07
230080 	 0.215157 	 1.28559e-07
230160 	 0.216991 	 1.22278e-07
230240 	 0.216248 	 1.23647e-07
230320 	 0.226612 	 1.28896e-07
230400 	 0.20386 	 1.20483e-07
230480 	 0.207233 	 1.18443e-07
230560 	 0.204026 	 1.28184e-07
230640 	 0.215546 	 1.3298e-07
230720 	 0.204836 	 1.23804e-07
230800 	 0.21385 	 1.30018e-07
230880 	 0.206299 	 1.27798e-07
230960 	 0.232562 	 1.39059e-07
231040 	 0.243943 	 1.45662e-07
231120 	 0.228065 	 1.39257e-07
231200 	 0.224332 	 1.42894e-07
231280 	 0.250941 	 1.47412e-07
231360 	 0.255463 	 1.55451e-07
231440 	 0.249257 	 1.53819e-07
231520 	 0.236804 	 1.47241e-07
231600 	 0.212119 	 1.34779e-07
231680 	 0.219967 	 1.29037e-07
231760 	 0.217081 	 1.28435e-07
231840 	 0.231757 	 1.36393e-07
231920 	 0.221864 	 1.4158e-07
232000 	 0.22499 	 1.49369e-07
232080 	 0.232714 	 1.47604e-07
232160 	 0.244873 	 1.52199e-07
232240 	 0.255577 	 1.59341e-07
232320 	 0.257072 	 1.57666e-07
232400 	 0.251511 	 1.54504e-07
232480 	 0.279054 	 1.63153e-07
232560 	 0.251735 	 1.66609e-07
232640 	 0.259093 	 1.75664e-07
232720 	 0.255976 	 1.7842e-07
232800 	 0.269069 	 1.62405e-07
232880 	 0.260798 	 1.62173e-07
232960 	 0.291089 	 1.69755e-07
233040 	 0.274384 	 1.70118e-07
233120 	 0.278008 	 1.72585e-07
233200 	 0.307866 	 1.68902e-07
233280 	 0.286944 	 1.748e-07
233360 	 0.308218 	 1.77812e-07
233440 	 0.30798 	 1.75507e-07
233520 	 0.273098 	 1.7349e-07
233600 	 0.252033 	 1.62016e-07
233680 	 0.254959 	 1.51718e-07
233760 	 0.248915 	 1.58705e-07
233840 	 0.263965 	 1.64198e-07
233920 	 0.282279 	 1.67041e-07
234000 	 0.286365 	 1.77462e-07
234080 	 0.299173 	 1.82032e-07
234160 	 0.315038 	 1.86691e-07
234240 	 0.307992 	 1.97618e-07
234320 	 0.322564 	 1.94559e-07
234400 	 0.319463 	 2.02393e-07
234480 	 0.328154 	 2.07238e-07
234560 	 0.3172 	 2.0348e-07
234640 	 0.340469 	 2.01968e-07
234720 	 0.328561 	 1.98623e-07
234800 	 0.31092 	 1.99804e-07
234880 	 0.323927 	 2.07768e-07
234960 	 0.34447 	 1.98348e-07
235040 	 0.310183 	 1.92868e-07
235120 	 0.300307 	 1.86745e-07
235200 	 0.295145 	 1.8478e-07
235280 	 0.293407 	 1.73376e-07
235360 	 0.280673 	 1.75991e-07
235440 	 0.291884 	 1.80616e-07
235520 	 0.291185 	 1.72433e-07
235600 	 0.270843 	 1.5576e-07
235680 	 0.272564 	 1.6559e-07
235760 	 0.262193 	 1.63991e-07
235840 	 0.279108 	 1.64698e-07
235920 	 0.26896 	 1.60098e-07
236000 	 0.266743 	 1.57636e-07
236080 	 0.256572 	 1.59773e-07
236160 	 0.263506 	 1.63899e-07
236240 	 0.257947 	 1.68657e-07
236320 	 0.275232 	 1.66457e-07
236400 	 0.249143 	 1.61356e-07
236480 	 0.260795 	 1.55853e-07
236560 	 0.260148 	 1.57025e-07
236640 	 0.260608 	 1.63977e-07
236720 	 0.257795 	 1.61229e-07
236800 	 0.26201 	 1.69882e-07
236880 	 0.295154 	 1.7543e-07
236960 	 0.292189 	 1.76641e-07
237040 	 0.309588 	 1.84029e-07
237120 	 0.3222 	 1.84115e-07
237200 	 0.279722 	 1.71762e-07
237280 	 0.301784 	 1.68618e-07
237360 	 0.263163 	 1.63496e-07
237440 	 0.272747 	 1.51302e-07
237520 	 0.238709 	 1.48418e-07
237600 	 0.269808 	 1.48432e-07
237680 	 0.248055 	 1.38254e-07
237760 	 0.247576 	 1.40482e-07
237840 	 0.230263 	 1.34867e-07
237920 	 0.214138 	 1.26248e-07
238000 	 0.196824 	 1.2825e-07
238080 	 0.201918 	 1.20146e-07
238160 	 0.237312 	 1.26097e-07
238240 	 0.228881 	 1.30111e-07
238320 	 0.226367 	 1.3712e-07
238400 	 0.225164 	 1.36462e-07
238480 	 0.23646 	 1.38274e-07
238560 	 0.226498 	 1.43387e-07
238640 	 0.234186 	 1.42681e-07
238720 	 0.247201 	 1.36831e-07
238800 	 0.227429 	 1.35142e-07
238880 	 0.240039 	 1.41685e-07
238960 	 0.229812 	 1.34629e-07
239040 	 0.215102 	 1.305e-07
239120 	 0.211127 	 1.34286e-07
239200 	 0.216709 	 1.31942e-07
239280 	 0.210462 	 1.31663e-07
239360 	 0.210632 	 1.22193e-07
239440 	 0.212921 	 1.24682e-07
239520 	 0.19398 	 1.24951e-07
239600 	 0.197157 	 1.17986e-07
239680 	 0.183674 	 1.15578e-07
239760 	 0.173901 	 1.12447e-07
239840 	 0.200883 	 1.10449e-07
239920 	 0.1997 	 1.15072e-07
240000 	 0.198415 	 1.20115e-07
240080 	 0.21036 	 1.21852e-07
240160 	 0.190209 	 1.14223e-07
240240 	 0.197485 	 1.18755e-07
240320 	 0.184196 	 1.14652e-07
240400 	 0.182939 	 1.25409e-07
240480 	 0.210615 	 1.26906e-07
240560 	 0.198193 	 1.26854e-07
240640 	 0.199379 	 1.25036e-07
240720 	 0.197746 	 1.18691e-07
240800 	 0.194847 	 1.16555e-07
240880 	 0.191368 	 1.18059e-07
240960 	 0.211586 	 1.15661e-07
241040 	 0.20334 	 1.21296e-07
241120 	 0.201311 	 1.19579e-07
241200 	 0.193319 	 1.16431e-07
241280 	 0.195589 	 1.21046e-07
241360 	 0.199879 	 1.24754e-07
241440 	 0.21884 	 1.26781e-07
241520 	 0.200804 	 1.21988e-07
241600 	 0.17802 	 1.18398e-07
241680 	 0.198291 	 1.21523e-07
241760 	 0.183786 	 1.16105e-07
241840 	 0.193076 	 1.12238e-07
241920 	 0.197681 	 1.11737e-07
242000 	 0.200657 	 1.22084e-07
242080 	 0.184204 	 1.16372e-07
242160 	 0.168191 	 1.137e-07
242240 	 0.173099 	 1.11645e-07
242320 	 0.158817 	 1.10683e-07
242400 	 0.161059 	 1.07367e-07
242480 	 0.166776 	 1.1186e-07
242560 	 0.204383 	 1.22159e-07
242640 	 0.200818 	 1.27115e-07
242720 	 0.196719 	 1.2991e-07
242800 	 0.212968 	 1.23279e-07
242880 	 0.206016 	 1.28529e-07
242960 	 0.209457 	 1.35807e-07
243040 	 0.22879 	 1.29867e-07
243120 	 0.226688 	 1.28307e-07
243200 	 0.210274 	 1.27837e-07
243280 	 0.182829 	 1.23166e-07
243360 	 0.190752 	 1.24725e-07
243440 	 0.196982 	 1.29566e-07
243520 	 0.212088 	 1.35621e-07
243600 	 0.22231 	 1.33277e-07
243680 	 0.236911 	 1.33148e-07
243760 	 0.20529 	 1.27891e-07
243840 	 0.212087 	 1.33006e-07
243920 	 0.208906 	 1.23236e-07
244000 	 0.207703 	 1.24891e-07
244080 	 0.232725 	 1.34512e-07
244160 	 0.229211 	 1.37422e-07
244240 	 0.213665 	 1.36716e-07
244320 	 0.214501 	 1.28598e-07
244400 	 0.218832 	 1.29156e-07
244480 	 0.200007 	 1.28424e-07
244560 	 0.199878 	 1.21347e-07
244640 	 0.22195 	 1.2542e-07
244720 	 0.202641 	 1.23981e-07
244800 	 0.206766 	 1.21025e-07
244880 	 0.227364 	 1.21834e-07
244960 	 0.215027 	 1.28649e-07
245040 	 0.2213 	 1.31451e-07
245120 	 0.200161 	 1.28438e-07
245200 	 0.216622 	 1.26056e-07
245280 	 0.197085 	 1.17843e-07
245360 	 0.189231 	 1.12026e-07
245440 	 0.169659 	 1.04312e-07
245520 	 0.184604 	 1.07743e-07
245600 	 0.165625 	 1.04235e-07
245680 	 0.175255 	 1.0058e-07
245760 	 0.16936 	 1.03939e-07
245840 	 0.15724 	 1.00779e-07
245920 	 0.15891 	 9.73552e-08
246000 	 0.155318 	 9.35762e-08
246080 	 0.154572 	 9.6804e-08
246160 	 0.151015 	 8.88105e-08
246240 	 0.165645 	 9.49555e-08
246320 	 0.154141 	 9.09816e-08
246400 	 0.149128 	 9.14395e-08
246480 	 0.161033 	 9.20409e-08
246560 	 0.159464 	 9.26521e-08
246640 	 0.170216 	 9.68469e-08
246720 	 0.162377 	 9.7607e-08
246800 	 0.160745 	 9.27164e-08
246880 	 0.183224 	 9.49856e-08
246960 	 0.178168 	 9.86137e-08
247040 	 0.191101 	 1.04704e-07
247120 	 0.192105 	 1.09705e-07
247200 	 0.202102 	 1.11754e-07
247280 	 0.180512 	 1.10924e-07
247360 	 0.174667 	 1.07732e-07
247440 	 0.181209 	 1.0802e-07
247520 	 0.165942 	 1.09108e-07
247600 	 0.181433 	 1.1288e-07
247680 	 0.189164 	 1.1319e-07
247760 	 0.176991 	 1.14025e-07
247840 	 0.178643 	 1.10398e-07
247920 	 0.190572 	 1.1053e-07
248000 	 0.193714 	 1.15624e-07
248080 	 0.168075 	 1.09325e-07
248160 	 0.169524 	 1.08176e-07
248240 	 0.184599 	 1.1958e-07
248320 	 0.197059 	 1.2065e-07
248400 	 0.177229 	 1.13762e-07
248480 	 0.168011 	 1.07172e-07
248560 	 0.161934 	 1.01342e-07
248640 	 0.183387 	 1.00719e-07
248720 	 0.155851 	 9.44706e-08
248800 	 0.159238 	 9.83579e-08
248880 	 0.171256 	 1.01048e-07
248960 	 0.159617 	 9.71565e-08
249040 	 0.168706 	 9.66367e-08
249120 	 0.159615 	 9.94671e-08
249200 	 0.153096 	 9.42712e-08
249280 	 0.151034 	 9.00369e-08
249360 	 0.167941 	 9.34994e-08
249440 	 0.173389 	 1.00202e-07
249520 	 0.164393 	 1.01346e-07
249600 	 0.159464 	 9.60846e-08
249680 	 0.15952 	 9.87503e-08
249760 	 0.157652 	 1.03625e-07
249840 	 0.184669 	 1.0371e-07
249920 	 0.184425 	 1.05882e-07
250000 	 0.187021 	 1.06809e-07
250080 	 0.195304 	 1.09859e-07
250160 	 0.192118 	 1.16127e-07
250240 	 0.200019 	 1.17611e-07
250320 	 0.223241 	 1.28031e-07
250400 	 0.225233 	 1.33374e-07
250480 	 0.225191 	 1.34361e-07
250560 	 0.200388 	 1.25503e-07
250640 	 0.197838 	 1.2769e-07
250720 	 0.200272 	 1.24269e-07
250800 	 0.193024 	 1.26036e-07
250880 	 0.206004 	 1.27381e-07
250960 	 0.207715 	 1.29191e-07
251040 	 0.202646 	 1.3045e-07
251120 	 0.211728 	 1.34741e-07
251200 	 0.21888 	 1.30252e-07
251280 	 0.204329 	 1.22001e-07
251360 	 0.177431 	 1.08667e-07
251440 	 0.187909 	 1.14399e-07
251520 	 0.181752 	 1.09626e-07
251600 	 0.18986 	 1.14651e-07
251680 	 0.180201 	 1.11349e-07
251760 	 0.185979 	 1.09987e-07
251840 	 0.182741 	 1.08941e-07
251920 	 0.169664 	 1.07604e-07
252000 	 0.175843 	 1.10681e-07
252080 	 0.188888 	 1.16112e-07
252160 	 0.189576 	 1.17778e-07
252240 	 0.182751 	 1.16012e-07
252320 	 0.199761 	 1.21528e-07
252400 	 0.203751 	 1.20989e-07
252480 	 0.212441 	 1.25425e-07
252560 	 0.23899 	 1.37103e-07
252640 	 0.21806 	 1.34702e-07
252720 	 0.214809 	 1.34861e-07
252800 	 0.22761 	 1.29677e-07
252880 	 0.220507 	 1.28264e-07
252960 	 0.214632 	 1.3333e-07
253040 	 0.224565 	 1.36106e-07
253120 	 0.22583 	 1.4202e-07
253200 	 0.23819 	 1.37115e-07
253280 	 0.230482 	 1.33689e-07
253360 	 0.232435 	 1.34718e-07
253440 	 0.220822 	 1.26925e-07
253520 	 0.227352 	 1.24531e-07
253600 	 0.205832 	 1.16403e-07
253680 	 0.202093 	 1.16713e-07
253760 	 0.194449 	 1.15629e-07
253840 	 0.193976 	 1.2048e-07
253920 	 0.229975 	 1.21583e-07
254000 	 0.199137 	 1.25977e-07
254080 	 0.203197 	 1.22516e-07
254160 	 0.205927 	 1.25047e-07
254240 	 0.212363 	 1.2283e-07
254320 	 0.189599 	 1.12621e-07
254400 	 0.190066 	 1.17003e-07
254480 	 0.181953 	 1.17133e-07
254560 	 0.177433 	 1.07775e-07
254640 	 0.160428 	 1.02538e-07
254720 	 0.163831 	 9.71124e-08
254800 	 0.154208 	 9.2947e-08
254880 	 0.163881 	 9.71207e-08
254960 	 0.153309 	 9.12613e-08
255040 	 0.172693 	 9.70219e-08
255120 	 0.167992 	 9.74907e-08
255200 	 0.161371 	 9.33286e-08
255280 	 0.17316 	 9.63712e-08
255360 	 0.156936 	 9.58996e-08
255440 	 0.162541 	 9.4461e-08
255520 	 0.167021 	 9.35894e-08
255600 	 0.163315 	 9.48317e-08
255680 	 0.164519 	 9.82213e-08
255760 	 0.187846 	 1.0235e-07
255840 	 0.176066 	 9.6526e-08
255920 	 0.176041 	 1.02499e-07
256000 	 0.187927 	 1.11017e-07
256080 	 0.186652 	 1.07609e-07
256160 	 0.204078 	 1.11351e-07
256240 	 0.182401 	 1.08753e-07
256320 	 0.192282 	 1.13376e-07
256400 	 0.183719 	 1.14026e-07
256480 	 0.1947 	 1.18007e-07
256560 	 0.230188 	 1.26299e-07
256640 	 0.230936 	 1.32535e-07
256720 	 0.215767 	 1.25825e-07
256800 	 0.236922 	 1.28457e-07
256880 	 0.218748 	 1.25181e-07
256960 	 0.224781 	 1.24282e-07
257040 	 0.224802 	 1.28033e-07
257120 	 0.220828 	 1.34813e-07
257200 	 0.230013 	 1.39011e-07
257280 	 0.218519 	 1.3452e-07
257360 	 0.215404 	 1.33062e-07
257440 	 0.222676 	 1.33606e-07
257520 	 0.226751 	 1.30296e-07
257600 	 0.24963 	 1.26656e-07
257680 	 0.217429 	 1.27073e-07
257760 	 0.223305 	 1.30998e-07
257840 	 0.245628 	 1.42707e-07
257920 	 0.240741 	 1.54156e-07
258000 	 0.287645 	 1.58744e-07
258080 	 0.307745 	 1.64931e-07
258160 	 0.281593 	 1.67446e-07
258240 	 0.295363 	 1.58396e-07
258320 	 0.276442 	 1.60008e-07
258400 	 0.273942 	 1.51638e-07
258480 	 0.263366 	 1.53647e-07
258560 	 0.285921 	 1.58606e-07
258640 	 0.280978 	 1.5379e-07
258720 	 0.257242 	 1.52941e-07
258800 	 0.23657 	 1.42818e-07
258880 	 0.225816 	 1.34672e-07
258960 	 0.251675 	 1.31689e-07
259040 	 0.227745 	 1.30333e-07
259120 	 0.217593 	 1.29788e-07
259200 	 0.207464 	 1.1431e-07
259280 	 0.200455 	 1.15135e-07
259360 	 0.186056 	 1.14782e-07
259440 	 0.207177 	 1.23301e-07
259520 	 0.197174 	 1.21438e-07
259600 	 0.222363 	 1.20341e-07
259680 	 0.226885 	 1.27732e-07
259760 	 0.228756 	 1.24599e-07
259840 	 0.229115 	 1.27955e-07
259920 	 0.198002 	 1.18797e-07
260000 	 0.218389 	 1.18254e-07
260080 	 0.193054 	 1.14056e-07
260160 	 0.213886 	 1.266e-07
260240 	 0.214119 	 1.26025e-07
260320 	 0.213904 	 1.2497e-07
260400 	 0.197092 	 1.24993e-07
260480 	 0.216019 	 1.29562e-07
260560 	 0.224835 	 1.32419e-07
260640 	 0.211092 	 1.28621e-07
260720 	 0.218441 	 1.31248e-07
260800 	 0.212915 	 1.33519e-07
260880 	 0.216796 	 1.36783e-07
260960 	 0.213182 	 1.36778e-07
261040 	 0.236171 	 1.41896e-07
261120 	 0.23177 	 1.41191e-07
261200 	 0.229082 	 1.35651e-07
261280 	 0.225821 	 1.34884e-07
261360 	 0.223547 	 1.33561e-07
261440 	 0.229337 	 1.36574e-07
261520 	 0.239698 	 1.35344e-07
261600 	 0.247746 	 1.42756e-07
261680 	 0.249908 	 1.51193e-07
261760 	 0.277771 	 1.58269e-07
261840 	 0.282208 	 1.73061e-07
261920 	 0.293164 	 1.83462e-07
262000 	 0.311725 	 2.00419e-07
262080 	 0.336194 	 2.03969e-07
262160 	 0.408591 	 2.28207e-07
262240 	 0.390942 	 2.36905e-07
262320 	 0.400719 	 2.4496e-07
262400 	 0.383985 	 2.44828e-07
262480 	 0.407341 	 2.49359e-07
262560 	 0.409068 	 2.36986e-07
262640 	 0.392641 	 2.32646e-07
262720 	 0.406706 	 2.35002e-07
262800 	 0.36886 	 2.21746e-07
262880 	 0.39766 	 2.19317e-07
262960 	 0.34332 	 2.16344e-07
263040 	 0.344182 	 2.08077e-07
263120 	 0.308481 	 2.03712e-07
263200 	 0.328324 	 2.03897e-07
263280 	 0.303525 	 1.97132e-07
263360 	 0.303447 	 1.86375e-07
263440 	 0.279421 	 1.86465e-07
263520 	 0.298078 	 1.80574e-07
263600 	 0.31326 	 1.92904e-07
263680 	 0.306205 	 1.90838e-07
263760 	 0.274176 	 1.81665e-07
263840 	 0.277194 	 1.71646e-07
263920 	 0.26998 	 1.72279e-07
264000 	 0.280795 	 1.71329e-07
264080 	 0.273403 	 1.72109e-07
264160 	 0.25175 	 1.6351e-07
264240 	 0.249498 	 1.57659e-07
264320 	 0.294057 	 1.70842e-07
264400 	 0.294264 	 1.73817e-07
264480 	 0.268052 	 1.68074e-07
264560 	 0.272159 	 1.6298e-07
264640 	 0.291262 	 1.71625e-07
264720 	 0.28604 	 1.77187e-07
264800 	 0.292413 	 1.81462e-07
264880 	 0.313024 	 1.84995e-07
264960 	 0.270914 	 1.81644e-07
265040 	 0.268146 	 1.7913e-07
265120 	 0.290182 	 1.80135e-07
265200 	 0.270934 	 1.71299e-07
265280 	 0.295436 	 1.75428e-07
265360 	 0.275792 	 1.68005e-07
265440 	 0.253891 	 1.68196e-07
265520 	 0.27786 	 1.65941e-07
265600 	 0.279318 	 1.75116e-07
265680 	 0.308295 	 1.76929e-07
265760 	 0.303878 	 1.81806e-07
265840 	 0.301534 	 1.78793e-07
265920 	 0.338106 	 1.75663e-07
266000 	 0.30706 	 1.66713e-07
266080 	 0.294452 	 1.648e-07
266160 	 0.294597 	 1.78521e-07
266240 	 0.340098 	 1.84919e-07
266320 	 0.323589 	 1.80644e-07
266400 	 0.300382 	 1.7018e-07
266480 	 0.283141 	 1.6676e-07
266560 	 0.269197 	 1.63598e-07
266640 	 0.282856 	 1.61696e-07
266720 	 0.340828 	 1.71134e-07
266800 	 0.27358 	 1.64233e-07
266880 	 0.286927 	 1.58943e-07
266960 	 0.297045 	 1.63867e-07
267040 	 0.283445 	 1.61188e-07
267120 	 0.267223 	 1.60434e-07
267200 	 0.251314 	 1.55149e-07
267280 	 0.254088 	 1.50677e-07
267360 	 0.248905 	 1.48911e-07
267440 	 0.263605 	 1.58776e-07
267520 	 0.25784 	 1.60059e-07
267600 	 0.255335 	 1.61681e-07
267680 	 0.278871 	 1.70396e-07
267760 	 0.292701 	 1.84166e-07
267840 	 0.300586 	 1.8589e-07
267920 	 0.322648 	 1.86535e-07
268000 	 0.327341 	 1.91246e-07
268080 	 0.322447 	 1.89967e-07
268160 	 0.319118 	 1.90069e-07
268240 	 0.317221 	 1.9513e-07
268320 	 0.335434 	 1.92421e-07
268400 	 0.33272 	 1.91481e-07
268480 	 0.324832 	 1.79551e-07
268560 	 0.304167 	 1.88479e-07
268640 	 0.310708 	 1.79365e-07
268720 	 0.280254 	 1.75467e-07
268800 	 0.308257 	 1.78036e-07
268880 	 0.310835 	 1.78793e-07
268960 	 0.350006 	 1.8995e-07
269040 	 0.321637 	 1.87246e-07
269120 	 0.295404 	 1.79899e-07
269200 	 0.291913 	 1.86767e-07
269280 	 0.29811 	 1.91583e-07
269360 	 0.340043 	 1.88332e-07
269440 	 0.304202 	 1.81512e-07
269520 	 0.289819 	 1.76622e-07
269600 	 0.266782 	 1.69214e-07
269680 	 0.270073 	 1.69094e-07
269760 	 0.302318 	 1.75968e-07
269840 	 0.291674 	 1.82206e-07
269920 	 0.314388 	 1.92949e-07
270000 	 0.31574 	 1.86402e-07
270080 	 0.287152 	 1.83431e-07
270160 	 0.298172 	 1.80498e-07
270240 	 0.307477 	 1.75412e-07
270320 	 0.293043 	 1.82442e-07
270400 	 0.296441 	 1.90947e-07
270480 	 0.331265 	 1.9554e-07
270560 	 0.322652 	 1.98959e-07
270640 	 0.327387 	 1.94557e-07
270720 	 0.353771 	 1.95987e-07
270800 	 0.323539 	 1.98178e-07
270880 	 0.351187 	 2.12303e-07
270960 	 0.358329 	 2.08347e-07
271040 	 0.362188 	 2.26875e-07
271120 	 0.403943 	 2.35184e-07
271200 	 0.36726 	 2.2481e-07
271280 	 0.364927 	 2.16728e-07
271360 	 0.385777 	 2.20305e-07
271440 	 0.37122 	 2.08129e-07
271520 	 0.338808 	 2.07154e-07
271600 	 0.342118 	 2.07137e-07
271680 	 0.353263 	 2.14841e-07
271760 	 0.332238 	 2.05267e-07
271840 	 0.346303 	 2.03632e-07
271920 	 0.344286 	 1.95578e-07
272000 	 0.367953 	 2.08128e-07
272080 	 0.402402 	 2.19723e-07
272160 	 0.350639 	 2.21127e-07
272240 	 0.334883 	 2.16272e-07
272320 	 0.361628 	 2.21392e-07
272400 	 0.360311 	 2.28258e-07
272480 	 0.378784 	 2.37658e-07
272560 	 0.39123 	 2.18047e-07
272640 	 0.372493 	 2.09429e-07
272720 	 0.329719 	 1.99027e-07
272800 	 0.343159 	 1.91725e-07
272880 	 0.316279 	 1.87856e-07
272960 	 0.322681 	 1.83878e-07
273040 	 0.304462 	 1.88487e-07
273120 	 0.307382 	 1.81703e-07
273200 	 0.309455 	 1.79433e-07
273280 	 0.32411 	 1.79982e-07
273360 	 0.292006 	 1.68612e-07
273440 	 0.283682 	 1.62135e-07
273520 	 0.277296 	 1.59947e-07
273600 	 0.257699 	 1.5725e-07
273680 	 0.26331 	 1.61413e-07
273760 	 0.281859 	 1.67544e-07
273840 	 0.306605 	 1.77917e-07
273920 	 0.28895 	 1.88356e-07
274000 	 0.306577 	 1.734e-07
274080 	 0.300967 	 1.822e-07
274160 	 0.33938 	 1.88854e-07
274240 	 0.344768 	 1.86898e-07
274320 	 0.336859 	 1.8712e-07
274400 	 0.282829 	 1.81575e-07
274480 	 0.311449 	 1.7702e-07
274560 	 0.274915 	 1.70864e-07
274640 	 0.268049 	 1.65962e-07
274720 	 0.283388 	 1.65848e-07
274800 	 0.271022 	 1.64368e-07
274880 	 0.271859 	 1.62726e-07
274960 	 0.281241 	 1.74107e-07
275040 	 0.267459 	 1.65813e-07
275120 	 0.265427 	 1.57613e-07
275200 	 0.245445 	 1.50223e-07
275280 	 0.251656 	 1.44114e-07
275360 	 0.246055 	 1.36362e-07
275440 	 0.205315 	 1.31843e-07
275520 	 0.228453 	 1.34192e-07
275600 	 0.202803 	 1.21044e-07
275680 	 0.207713 	 1.25882e-07
275760 	 0.209699 	 1.29899e-07
275840 	 0.225168 	 1.40553e-07
275920 	 0.224398 	 1.42365e-07
276000 	 0.232436 	 1.45147e-07
276080 	 0.238523 	 1.49634e-07
276160 	 0.236076 	 1.44245e-07
276240 	 0.226598 	 1.45707e-07
276320 	 0.241355 	 1.36149e-07
276400 	 0.222387 	 1.41758e-07
276480 	 0.252922 	 1.51739e-07
276560 	 0.267685 	 1.52958e-07
276640 	 0.285486 	 1.55737e-07
276720 	 0.249784 	 1.52247e-07
276800 	 0.277914 	 1.63054e-07
276880 	 0.295092 	 1.71669e-07
276960 	 0.290484 	 1.73117e-07
277040 	 0.27339 	 1.70302e-07
277120 	 0.276558 	 1.73046e-07
277200 	 0.3062 	 1.7562e-07
277280 	 0.278157 	 1.73795e-07
277360 	 0.30381 	 1.75303e-07
277440 	 0.311485 	 1.72033e-07
277520 	 0.285491 	 1.70165e-07
277600 	 0.299223 	 1.73032e-07
277680 	 0.273943 	 1.57499e-07
277760 	 0.239214 	 1.44722e-07
277840 	 0.241034 	 1.37814e-07
277920 	 0.233564 	 1.40287e-07
278000 	 0.224425 	 1.40646e-07
278080 	 0.222415 	 1.39408e-07
278160 	 0.231802 	 1.342e-07
278240 	 0.219705 	 1.32149e-07
278320 	 0.21288 	 1.30971e-07
278400 	 0.242384 	 1.393e-07
278480 	 0.227419 	 1.39754e-07
278560 	 0.228418 	 1.34469e-07
278640 	 0.240613 	 1.35825e-07
278720 	 0.247546 	 1.44861e-07
278800 	 0.215479 	 1.44338e-07
278880 	 0.228398 	 1.35871e-07
278960 	 0.238016 	 1.43914e-07
279040 	 0.261651 	 1.50755e-07
279120 	 0.26516 	 1.56667e-07
279200 	 0.272255 	 1.60714e-07
279280 	 0.267243 	 1.56523e-07
279360 	 0.26769 	 1.5882e-07
279440 	 0.258107 	 1.6385e-07
279520 	 0.245965 	 1.56823e-07
279600 	 0.282503 	 1.56289e-07
279680 	 0.284824 	 1.59017e-07
279760 	 0.26727 	 1.46366e-07
279840 	 0.259444 	 1.42874e-07
279920 	 0.232977 	 1.46092e-07
280000 	 0.207313 	 1.33894e-07
280080 	 0.228619 	 1.40446e-07
280160 	 0.223492 	 1.36125e-07
280240 	 0.209017 	 1.35374e-07
280320 	 0.191577 	 1.22556e-07
280400 	 0.201589 	 1.20529e-07
280480 	 0.209994 	 1.13846e-07
280560 	 0.1912 	 1.18376e-07
280640 	 0.226943 	 1.21786e-07
280720 	 0.192871 	 1.14799e-07
280800 	 0.181566 	 1.16495e-07
280880 	 0.186214 	 1.13547e-07
280960 	 0.196575 	 1.13209e-07
281040 	 0.190401 	 1.14606e-07
281120 	 0.19112 	 1.11396e-07
281200 	 0.181243 	 1.13438e-07
281280 	 0.191133 	 1.1438e-07
281360 	 0.1827 	 1.10321e-07
281440 	 0.181727 	 1.09332e-07
281520 	 0.20999 	 1.20819e-07
281600 	 0.18078 	 1.18038e-07
281680 	 0.197007 	 1.1948e-07
281760 	 0.185988 	 1.17984e-07
281840 	 0.185796 	 1.17056e-07
281920 	 0.179622 	 1.09967e-07
282000 	 0.189265 	 1.11249e-07
282080 	 0.183608 	 1.11278e-07
282160 	 0.186271 	 1.10388e-07
282240 	 0.186811 	 1.10464e-07
282320 	 0.184089 	 1.08637e-07
282400 	 0.183152 	 1.12447e-07
282480 	 0.16494 	 1.05046e-07
282560 	 0.16582 	 1.01437e-07
282640 	 0.158818 	 9.99024e-08
282720 	 0.150417 	 9.75959e-08
282800 	 0.158076 	 9.61037e-08
282880 	 0.144651 	 8.92351e-08
282960 	 0.145253 	 8.84609e-08
283040 	 0.13723 	 8.7161e-08
283120 	 0.152517 	 9.39644e-08
283200 	 0.141319 	 9.09636e-08
283280 	 0.14655 	 9.19189e-08
283360 	 0.140168 	 8.82637e-08
283440 	 0.147442 	 8.506e-08
283520 	 0.145078 	 7.90601e-08
283600 	 0.134525 	 7.93593e-08
283680 	 0.13639 	 8.23987e-08
283760 	 0.136405 	 8.11738e-08
283840 	 0.131104 	 8.18695e-08
283920 	 0.135946 	 8.07388e-08
284000 	 0.139437 	 8.04474e-08
284080 	 0.14163 	 8.94904e-08
284160 	 0.136175 	 8.64494e-08
284240 	 0.142366 	 8.71234e-08
284320 	 0.153178 	 9.33891e-08
284400 	 0.172983 	 9.54358e-08
284480 	 0.168085 	 9.70674e-08
284560 	 0.198055 	 1.09227e-07
284640 	 0.197234 	 1.13743e-07
284720 	 0.216877 	 1.20454e-07
284800 	 0.201387 	 1.18841e-07
284880 	 0.183411 	 1.12557e-07
284960 	 0.176263 	 1.11936e-07
285040 	 0.175163 	 1.13185e-07
285120 	 0.177951 	 1.11191e-07
285200 	 0.188576 	 1.08576e-07
285280 	 0.175794 	 1.09187e-07
285360 	 0.185707 	 1.11563e-07
285440 	 0.182306 	 1.14663e-07
285520 	 0.196186 	 1.1956e-07
285600 	 0.216914 	 1.2466e-07
285680 	 0.241932 	 1.29933e-07
285760 	 0.21648 	 1.27462e-07
285840 	 0.227366 	 1.34992e-07
285920 	 0.21255 	 1.30873e-07
286000 	 0.235793 	 1.33519e-07
286080 	 0.219339 	 1.29333e-07
286160 	 0.218856 	 1.21909e-07
286240 	 0.193821 	 1.12975e-07
286320 	 0.190616 	 1.12289e-07
286400 	 0.197276 	 1.15145e-07
286480 	 0.195446 	 1.18898e-07
286560 	 0.203395 	 1.16993e-07
286640 	 0.205708 	 1.1584e-07
286720 	 0.191466 	 1.18137e-07
286800 	 0.210632 	 1.20652e-07
286880 	 0.206678 	 1.17616e-07
286960 	 0.219118 	 1.23419e-07
287040 	 0.202488 	 1.24929e-07
287120 	 0.195457 	 1.25107e-07
287200 	 0.189032 	 1.16662e-07
287280 	 0.205674 	 1.13936e-07
287360 	 0.197131 	 1.10447e-07
287440 	 0.194791 	 1.13148e-07
287520 	 0.196101 	 1.09484e-07
287600 	 0.179228 	 1.10658e-07
287680 	 0.186263 	 1.17664e-07
287760 	 0.195838 	 1.18855e-07
287840 	 0.199142 	 1.12389e-07
287920 	 0.179938 	 1.04274e-07
288000 	 0.171086 	 1.02352e-07
288080 	 0.177811 	 1.03228e-07
288160 	 0.173455 	 1.07245e-07
288240 	 0.206225 	 1.15606e-07
288320 	 0.21715 	 1.20415e-07
288400 	 0.207652 	 1.24239e-07
288480 	 0.206306 	 1.20579e-07
288560 	 0.192086 	 1.20034e-07
288640 	 0.182671 	 1.10584e-07
288720 	 0.204006 	 1.14757e-07
288800 	 0.21491 	 1.14492e-07
288880 	 0.193952 	 1.17844e-07
288960 	 0.18353 	 1.13984e-07
289040 	 0.185129 	 1.12437e-07
289120 	 0.186495 	 1.1778e-07
289200 	 0.207204 	 1.20874e-07
289280 	 0.195482 	 1.17975e-07
289360 	 0.203688 	 1.17556e-07
289440 	 0.210085 	 1.16125e-07
289520 	 0.18842 	 1.1433e-07
289600 	 0.207465 	 1.17731e-07
289680 	 0.198014 	 1.11825e-07
289760 	 0.189407 	 1.14369e-07
289840 	 0.186925 	 1.18413e-07
289920 	 0.196718 	 1.21619e-07
290000 	 0.198516 	 1.20957e-07
290080 	 0.216206 	 1.21718e-07
290160 	 0.203608 	 1.20657e-07
290240 	 0.20389 	 1.22967e-07
290320 	 0.199905 	 1.18024e-07
290400 	 0.200571 	 1.16622e-07
290480 	 0.198258 	 1.18603e-07
290560 	 0.216164 	 1.22819e-07
290640 	 0.207143 	 1.19272e-07
290720 	 0.212118 	 1.12502e-07
290800 	 0.181164 	 1.09312e-07
290880 	 0.195828 	 1.03231e-07
290960 	 0.177903 	 1.06043e-07
291040 	 0.176858 	 1.04149e-07
291120 	 0.178536 	 1.05638e-07
291200 	 0.189361 	 1.03122e-07
291280 	 0.185938 	 1.0275e-07
291360 	 0.195172 	 1.06039e-07
291440 	 0.165472 	 1.02179e-07
291520 	 0.184466 	 1.01461e-07
291600 	 0.163596 	 9.94824e-08
291680 	 0.172735 	 9.86421e-08
291760 	 0.157781 	 9.38695e-08
291840 	 0.159396 	 9.37407e-08
291920 	 0.165539 	 9.90038e-08
292000 	 0.181619 	 9.93821e-08
292080 	 0.160951 	 9.76204e-08
292160 	 0.177568 	 9.86436e-08
292240 	 0.17081 	 9.80169e-08
292320 	 0.163975 	 9.47542e-08
292400 	 0.157892 	 9.23661e-08
292480 	 0.159843 	 9.34563e-08
292560 	 0.176393 	 9.81646e-08
292640 	 0.16696 	 9.94948e-08
292720 	 0.154384 	 9.90917e-08
292800 	 0.188357 	 1.02262e-07
292880 	 0.174894 	 1.07568e-07
292960 	 0.202029 	 1.11961e-07
293040 	 0.191883 	 1.10716e-07
293120 	 0.181035 	 1.12131e-07
293200 	 0.185155 	 1.16463e-07
293280 	 0.191384 	 1.07359e-07
293360 	 0.163368 	 9.9251e-08
293440 	 0.173142 	 1.00206e-07
293520 	 0.17846 	 1.04304e-07
293600 	 0.161218 	 9.63724e-08
293680 	 0.148464 	 9.26212e-08
293760 	 0.156206 	 9.21105e-08
293840 	 0.156866 	 9.42454e-08
293920 	 0.162252 	 9.68258e-08
294000 	 0.161085 	 9.66072e-08
294080 	 0.172804 	 9.56423e-08
294160 	 0.145625 	 9.61695e-08
294240 	 0.154845 	 9.22891e-08
294320 	 0.160848 	 8.92962e-08
294400 	 0.15624 	 8.72032e-08
294480 	 0.147905 	 8.90206e-08
294560 	 0.144529 	 8.62569e-08
294640 	 0.164411 	 9.09765e-08
294720 	 0.148339 	 9.06277e-08
294800 	 0.154303 	 8.84493e-08
294880 	 0.167831 	 9.12549e-08
294960 	 0.159101 	 9.06293e-08
295040 	 0.152821 	 9.09419e-08
295120 	 0.129283 	 8.01643e-08
295200 	 0.12884 	 7.79838e-08
295280 	 0.138009 	 7.92347e-08
295360 	 0.136261 	 8.13618e-08
295440 	 0.137405 	 7.99506e-08
295520 	 0.130907 	 8.35857e-08
295600 	 0.142506 	 8.47508e-08
295680 	 0.138105 	 7.91527e-08
295760 	 0.133037 	 8.05249e-08
295840 	 0.135423 	 8.06377e-08
295920 	 0.139684 	 8.24434e-08
296000 	 0.146258 	 8.21272e-08
296080 	 0.136637 	 7.99914e-08
296160 	 0.14734 	 8.34914e-08
296240 	 0.136881 	 8.07252e-08
296320 	 0.137046 	 8.02563e-08
296400 	 0.142377 	 8.26748e-08
296480 	 0.131431 	 8.39388e-08
296560 	 0.142633 	 8.31403e-08
296640 	 0.151373 	 8.72259e-08
296720 	 0.141652 	 8.54576e-08
296800 	 0.131304 	 8.19672e-08
296880 	 0.141512 	 8.23799e-08
296960 	 0.152241 	 8.29006e-08
297040 	 0.14505 	 8.83168e-08
297120 	 0.137705 	 8.59739e-08
297200 	 0.143998 	 8.30359e-08
297280 	 0.140376 	 8.6149e-08
297360 	 0.152431 	 8.48496e-08
297440 	 0.144608 	 8.33732e-08
297520 	 0.141891 	 8.14589e-08
297600 	 0.133181 	 7.67157e-08
297680 	 0.124354 	 7.7265e-08
297760 	 0.132123 	 7.61133e-08
297840 	 0.132776 	 7.2647e-08
297920 	 0.13312 	 7.87284e-08
298000 	 0.124135 	 7.51698e-08
298080 	 0.130436 	 7.10459e-08
298160 	 0.123247 	 7.21479e-08
298240 	 0.119432 	 6.95137e-08
298320 	 0.118836 	 7.15693e-08
298400 	 0.117104 	 7.16706e-08
298480 	 0.120748 	 6.90463e-08
298560 	 0.124051 	 7.18551e-08
298640 	 0.125195 	 7.62208e-08
298720 	 0.135652 	 7.28586e-08
298800 	 0.129572 	 7.647e-08
298880 	 0.132174 	 7.65761e-08
298960 	 0.118958 	 7.45006e-08
299040 	 0.123812 	 7.19869e-08
299120 	 0.127604 	 7.38397e-08
299200 	 0.122389 	 7.18662e-08
299280 	 0.110948 	 7.10932e-08
299360 	 0.119259 	 7.05052e-08
299440 	 0.118211 	 7.18073e-08
299520 	 0.122911 	 7.21048e-08
299600 	 0.126141 	 7.02296e-08
299680 	 0.118831 	 7.09756e-08
299760 	 0.11688 	 7.30971e-08
299840 	 0.133806 	 7.83842e-08
299920 	 0.125429 	 7.51178e-08
300000 	 0.128562 	 7.46141e-08
300080 	 0.122003 	 7.40189e-08
300160 	 0.128581 	 7.45619e-08
300240 	 0.113654 	 7.62663e-08
300320 	 0.137559 	 7.4686e-08
300400 	 0.124777 	 7.47564e-08
300480 	 0.133046 	 7.67337e-08
300560 	 0.11791 	 7.32165e-08
300640 	 0.128065 	 7.69706e-08
300720 	 0.140094 	 8.53399e-08
300800 	 0.152065 	 8.5044e-08
300880 	 0.134127 	 8.50954e-08
300960 	 0.15021 	 7.87923e-08
301040 	 0.157416 	 8.89025e-08
301120 	 0.143586 	 8.12087e-08
301200 	 0.139577 	 7.93405e-08
301280 	 0.125717 	 7.43158e-08
301360 	 0.128267 	 7.94119e-08
301440 	 0.144482 	 7.66423e-08
301520 	 0.126248 	 7.36144e-08
301600 	 0.132468 	 7.74762e-08
301680 	 0.129271 	 7.88261e-08
301760 	 0.138514 	 7.75319e-08
301840 	 0.139186 	 7.9152e-08
301920 	 0.128065 	 7.46663e-08
302000 	 0.124628 	 7.41913e-08
302080 	 0.122333 	 7.04272e-08
302160 	 0.119621 	 7.1109e-08
302240 	 0.117794 	 7.22111e-08
302320 	 0.124869 	 7.53068e-08
302400 	 0.127757 	 7.16716e-08
302480 	 0.127484 	 7.70529e-08
302560 	 0.138218 	 7.46878e-08
302640 	 0.129133 	 7.03423e-08


==> numericalresults/data/bone/pr-SA-eta2.dat <==
1 	 1 	 1
2 	 28.23 	 0.265622
3 	 35.0041 	 0.118317
4 	 36.8266 	 0.0534957
5 	 36.0748 	 0.0302166
6 	 28.9784 	 0.0121378
7 	 20.4953 	 0.00565877
8 	 8.94159 	 0.00329772
9 	 8.6032 	 0.00179406
10 	 6.12764 	 0.00123186
11 	 4.68157 	 0.000814581
12 	 3.87638 	 0.000472294
13 	 3.15423 	 0.000299153
14 	 2.61865 	 0.000226578
15 	 2.20258 	 0.000191886
16 	 1.77807 	 0.000202019
17 	 1.6113 	 0.000191003
18 	 1.80849 	 0.000157616
19 	 2.07877 	 0.000139366
20 	 1.98528 	 0.000137097
21 	 2.03339 	 0.000131513
22 	 2.46169 	 0.000104594
23 	 1.47009 	 0.000110322
24 	 1.4596 	 8.89591e-05
25 	 1.85327 	 7.35929e-05
26 	 1.43702 	 6.97761e-05
27 	 1.13653 	 5.64559e-05
28 	 0.79131 	 5.40853e-05
29 	 0.829512 	 5.07108e-05
30 	 1.0999 	 4.83589e-05
31 	 0.953275 	 5.0805e-05
32 	 0.883001 	 4.6756e-05
33 	 0.718504 	 4.75492e-05
34 	 0.771399 	 4.28568e-05
35 	 0.745726 	 4.36024e-05
36 	 0.800398 	 3.79581e-05
37 	 0.902987 	 3.26857e-05
38 	 0.667686 	 3.02304e-05
39 	 0.550702 	 3.1561e-05
40 	 0.592772 	 3.32523e-05
41 	 0.687285 	 3.9555e-05
42 	 0.982414 	 4.06061e-05
43 	 0.93516 	 4.24368e-05
44 	 0.938141 	 4.17874e-05
45 	 1.19355 	 3.72697e-05
46 	 1.03509 	 4.01932e-05
47 	 1.01128 	 4.41299e-05
48 	 1.015 	 5.20892e-05
49 	 1.15168 	 6.36391e-05
50 	 1.48505 	 6.33549e-05
51 	 1.25568 	 5.49818e-05
52 	 1.21306 	 4.71823e-05
53 	 1.21789 	 4.46278e-05
54 	 1.25073 	 4.74126e-05
55 	 1.23198 	 4.58955e-05
56 	 1.01073 	 4.55872e-05
57 	 1.05545 	 3.9314e-05
58 	 1.00469 	 3.82343e-05
59 	 1.00256 	 3.57154e-05
60 	 0.983415 	 3.69188e-05
61 	 1.08652 	 4.15302e-05
62 	 1.2516 	 4.55768e-05
63 	 1.23731 	 5.22113e-05
64 	 1.53708 	 5.38003e-05
65 	 1.60956 	 6.21292e-05
66 	 1.85498 	 7.21695e-05
67 	 2.20213 	 8.75264e-05
68 	 2.53317 	 9.32267e-05
69 	 2.51807 	 0.000102878
70 	 2.47903 	 9.28935e-05
71 	 2.3957 	 8.14611e-05
72 	 2.21859 	 7.52671e-05
73 	 2.10248 	 6.9622e-05
74 	 1.91465 	 6.58266e-05
75 	 1.84183 	 6.56488e-05
76 	 1.85954 	 6.79429e-05
77 	 1.79167 	 6.53992e-05
78 	 1.74246 	 5.76406e-05
79 	 1.67834 	 5.54556e-05
80 	 1.6419 	 4.9862e-05
81 	 1.57586 	 5.14732e-05
82 	 1.62738 	 5.58797e-05
83 	 1.64303 	 5.49539e-05
84 	 1.43509 	 5.57364e-05
85 	 1.43742 	 5.03745e-05
86 	 1.4275 	 4.97476e-05
87 	 1.36874 	 4.55402e-05
88 	 1.29773 	 4.62612e-05
89 	 1.34863 	 4.70055e-05
90 	 1.44733 	 4.48626e-05
91 	 1.36154 	 4.79141e-05
92 	 1.48741 	 5.16843e-05
93 	 1.56918 	 5.1993e-05
94 	 1.58435 	 5.29845e-05
95 	 1.47449 	 5.13003e-05
96 	 1.47017 	 4.87147e-05
97 	 1.38075 	 4.54658e-05
98 	 1.42403 	 4.35919e-05
99 	 1.31545 	 4.01684e-05
100 	 1.3095 	 3.77579e-05
101 	 1.25361 	 3.52136e-05
102 	 1.08694 	 3.31823e-05
103 	 1.01174 	 3.15506e-05
104 	 1.07007 	 3.39678e-05
105 	 1.05564 	 3.64178e-05
106 	 1.02849 	 3.63802e-05
107 	 1.06282 	 3.30206e-05
108 	 1.11705 	 3.06814e-05
109 	 1.07035 	 3.04932e-05
110 	 1.05981 	 3.21797e-05
111 	 1.11875 	 3.43478e-05
112 	 1.00076 	 3.323e-05
113 	 0.977528 	 3.02591e-05
114 	 0.975164 	 2.79845e-05
115 	 0.915217 	 2.64734e-05
116 	 0.878251 	 2.61079e-05
117 	 0.871225 	 2.60304e-05
118 	 0.905736 	 2.80105e-05
119 	 0.874225 	 2.82438e-05
120 	 0.862109 	 2.83948e-05
121 	 0.904909 	 2.74972e-05
122 	 0.88159 	 2.62556e-05
123 	 0.838602 	 2.70426e-05
124 	 0.85066 	 2.51767e-05
125 	 0.797894 	 2.40619e-05
126 	 0.774426 	 2.44673e-05
127 	 0.792621 	 2.37055e-05
128 	 0.783975 	 2.42253e-05
129 	 0.780846 	 2.23887e-05
130 	 0.746668 	 2.39413e-05
131 	 0.818166 	 2.3756e-05
132 	 0.816491 	 2.4538e-05
133 	 0.812097 	 2.4999e-05
134 	 0.846635 	 2.63435e-05
135 	 0.935167 	 2.74182e-05
136 	 0.901968 	 2.84568e-05
137 	 1.0136 	 2.93313e-05
138 	 1.05392 	 3.05662e-05
139 	 1.03609 	 3.05254e-05
140 	 1.00592 	 3.02409e-05
141 	 1.00949 	 3.00937e-05
142 	 1.11522 	 2.92977e-05
143 	 1.02233 	 3.052e-05
144 	 1.00063 	 2.85051e-05
145 	 0.988752 	 2.62977e-05
146 	 0.866656 	 2.64542e-05
147 	 0.887395 	 2.6133e-05
148 	 0.868528 	 2.54774e-05
149 	 0.84856 	 2.43943e-05
150 	 0.8289 	 2.34306e-05
151 	 0.803205 	 2.12818e-05
152 	 0.827594 	 2.03787e-05
153 	 0.791911 	 2.09415e-05
154 	 0.8127 	 2.35447e-05
155 	 0.814357 	 2.39334e-05
156 	 0.832408 	 2.29377e-05
157 	 0.827309 	 2.23181e-05
158 	 0.832404 	 2.21681e-05
159 	 0.79404 	 2.2711e-05
160 	 0.791542 	 2.2603e-05
161 	 0.798788 	 2.18897e-05
162 	 0.78592 	 2.17651e-05
163 	 0.788749 	 2.05554e-05
164 	 0.75158 	 2.06705e-05
165 	 0.763994 	 2.02213e-05
166 	 0.716674 	 2.04017e-05
167 	 0.687887 	 2.02525e-05
168 	 0.754135 	 2.0071e-05
169 	 0.734463 	 2.07044e-05
170 	 0.780406 	 2.13868e-05
171 	 0.834567 	 2.22823e-05
172 	 0.84572 	 2.25228e-05
173 	 0.833063 	 2.36644e-05
174 	 0.830559 	 2.30964e-05
175 	 0.813494 	 2.3678e-05
176 	 0.788406 	 2.34981e-05
177 	 0.789714 	 2.25107e-05
178 	 0.80089 	 2.14608e-05
179 	 0.784357 	 2.18193e-05
180 	 0.751655 	 2.31521e-05
181 	 0.838281 	 2.28813e-05
182 	 0.841373 	 2.38821e-05
183 	 0.812197 	 2.34065e-05
184 	 0.809982 	 2.33794e-05
185 	 0.825731 	 2.30911e-05
186 	 0.805481 	 2.30235e-05
187 	 0.757328 	 2.15814e-05
188 	 0.743286 	 2.05945e-05
189 	 0.698125 	 1.94674e-05
190 	 0.631382 	 1.92222e-05
191 	 0.625031 	 1.74068e-05
192 	 0.566776 	 1.56707e-05
193 	 0.51917 	 1.49179e-05
194 	 0.519871 	 1.32412e-05
195 	 0.474018 	 1.25485e-05
196 	 0.468297 	 1.29306e-05
197 	 0.49382 	 1.3057e-05
198 	 0.492705 	 1.40438e-05
199 	 0.490319 	 1.38133e-05
200 	 0.490873 	 1.39303e-05
201 	 0.510906 	 1.32683e-05
202 	 0.483077 	 1.35579e-05
203 	 0.487881 	 1.33569e-05
204 	 0.482575 	 1.32951e-05
205 	 0.453095 	 1.29249e-05
206 	 0.444674 	 1.27317e-05
207 	 0.427415 	 1.16106e-05
208 	 0.394643 	 1.09148e-05
209 	 0.387542 	 1.11459e-05
210 	 0.402638 	 1.06205e-05
211 	 0.369443 	 1.08322e-05
212 	 0.362644 	 9.64016e-06
213 	 0.354915 	 8.7926e-06
214 	 0.351965 	 8.81752e-06
215 	 0.362394 	 8.95946e-06
216 	 0.381149 	 9.43305e-06
217 	 0.372961 	 9.35192e-06
218 	 0.362268 	 9.66731e-06
219 	 0.37015 	 9.49742e-06
220 	 0.354701 	 9.58857e-06
221 	 0.354139 	 9.20317e-06
222 	 0.354749 	 9.57205e-06
223 	 0.353816 	 9.19259e-06
224 	 0.338416 	 8.93245e-06
225 	 0.323584 	 8.59159e-06
226 	 0.329249 	 8.07307e-06
227 	 0.295573 	 8.14257e-06
228 	 0.296475 	 7.5444e-06
229 	 0.269776 	 7.12669e-06
230 	 0.254749 	 6.46498e-06
231 	 0.244254 	 6.19494e-06
232 	 0.245468 	 6.16169e-06
233 	 0.245756 	 6.31746e-06
234 	 0.24765 	 6.40595e-06
235 	 0.236068 	 6.10119e-06
236 	 0.229758 	 6.2314e-06
237 	 0.22697 	 6.33762e-06
238 	 0.224219 	 5.78824e-06
239 	 0.215634 	 5.93338e-06
240 	 0.218727 	 5.64063e-06
241 	 0.211284 	 5.72323e-06
242 	 0.219955 	 5.21817e-06
243 	 0.236744 	 5.14732e-06
244 	 0.279503 	 4.99771e-06
245 	 0.32161 	 4.70851e-06
246 	 0.383102 	 4.58806e-06
247 	 0.405762 	 4.80547e-06
248 	 0.385862 	 4.72916e-06
249 	 0.37105 	 4.52983e-06
250 	 0.304882 	 4.30126e-06
251 	 0.236288 	 4.26176e-06
252 	 0.198342 	 4.33127e-06
253 	 0.163697 	 4.24106e-06
254 	 0.158518 	 4.05463e-06
255 	 0.170137 	 3.81944e-06
256 	 0.165005 	 3.54505e-06
257 	 0.145342 	 3.37545e-06
258 	 0.135318 	 3.30145e-06
259 	 0.132247 	 3.43531e-06
260 	 0.139178 	 3.31691e-06
261 	 0.136359 	 3.19931e-06
262 	 0.13243 	 3.11115e-06
263 	 0.123434 	 3.11358e-06
264 	 0.124736 	 3.05902e-06
265 	 0.132069 	 3.03423e-06
266 	 0.151851 	 2.90607e-06
267 	 0.153135 	 2.95494e-06
268 	 0.146757 	 2.81764e-06
269 	 0.124481 	 2.91867e-06
270 	 0.114527 	 2.71819e-06
271 	 0.109815 	 2.72273e-06
272 	 0.111693 	 2.58685e-06
273 	 0.107443 	 2.68357e-06
274 	 0.111625 	 2.48455e-06
275 	 0.124474 	 2.51394e-06
276 	 0.139664 	 2.5437e-06
277 	 0.169251 	 2.48014e-06
278 	 0.186969 	 2.44948e-06
279 	 0.147937 	 2.59699e-06
280 	 0.106427 	 2.60467e-06
281 	 0.121666 	 2.6084e-06
282 	 0.156769 	 2.52627e-06
283 	 0.160674 	 2.5064e-06
284 	 0.141551 	 2.6954e-06
285 	 0.120417 	 2.67673e-06
286 	 0.111759 	 2.81697e-06
287 	 0.111364 	 2.80734e-06
288 	 0.127034 	 2.62088e-06
289 	 0.135683 	 2.89513e-06
290 	 0.149443 	 2.64271e-06
291 	 0.124001 	 2.80425e-06
292 	 0.115731 	 2.71939e-06
293 	 0.105353 	 2.548e-06
294 	 0.100894 	 2.50832e-06
295 	 0.100748 	 2.68238e-06
296 	 0.107632 	 2.73082e-06
297 	 0.111981 	 2.74493e-06
298 	 0.121503 	 2.72882e-06
299 	 0.137984 	 2.67712e-06
300 	 0.150045 	 2.61298e-06
301 	 0.136828 	 2.63494e-06
302 	 0.124527 	 2.67055e-06
303 	 0.109178 	 2.64459e-06
304 	 0.105423 	 2.57505e-06
305 	 0.0980211 	 2.37085e-06
306 	 0.102042 	 2.39916e-06
307 	 0.100956 	 2.3513e-06
308 	 0.0964935 	 2.34134e-06
309 	 0.0984886 	 2.3632e-06
310 	 0.102296 	 2.36577e-06
311 	 0.105743 	 2.37909e-06
312 	 0.105825 	 2.43908e-06
313 	 0.107675 	 2.47698e-06
314 	 0.108287 	 2.53001e-06
315 	 0.109409 	 2.62625e-06
316 	 0.118911 	 2.68399e-06
317 	 0.117638 	 2.72939e-06
318 	 0.11831 	 2.73328e-06
319 	 0.113649 	 2.64518e-06
320 	 0.111605 	 2.64865e-06
321 	 0.110933 	 2.62232e-06
322 	 0.116245 	 2.80512e-06
323 	 0.124886 	 2.80842e-06
324 	 0.127852 	 2.83038e-06
325 	 0.132873 	 2.89161e-06
326 	 0.129857 	 2.93896e-06
327 	 0.128249 	 3.03652e-06
328 	 0.133556 	 3.1859e-06
329 	 0.150753 	 3.21651e-06
330 	 0.155122 	 3.38667e-06
331 	 0.160663 	 3.3083e-06
332 	 0.144545 	 3.35198e-06
333 	 0.14531 	 3.39088e-06
334 	 0.143402 	 3.36029e-06
335 	 0.143052 	 3.2701e-06
336 	 0.140898 	 3.1419e-06
337 	 0.140756 	 3.13991e-06
338 	 0.138687 	 3.12873e-06
339 	 0.142124 	 3.17989e-06
340 	 0.141061 	 3.09058e-06
341 	 0.137933 	 3.04108e-06
342 	 0.136854 	 3.00897e-06
343 	 0.136284 	 3.03044e-06
344 	 0.133985 	 2.97593e-06
345 	 0.134421 	 2.99624e-06
346 	 0.133841 	 2.91976e-06
347 	 0.128444 	 2.92537e-06
348 	 0.128134 	 2.88326e-06
349 	 0.126072 	 2.81551e-06
350 	 0.126791 	 2.83533e-06
351 	 0.131378 	 2.78925e-06
352 	 0.125797 	 2.87686e-06
353 	 0.122654 	 2.73695e-06
354 	 0.120053 	 2.51504e-06
355 	 0.114057 	 2.5514e-06
356 	 0.111899 	 2.54268e-06
357 	 0.116419 	 2.60249e-06
358 	 0.117326 	 2.55031e-06
359 	 0.121964 	 2.65454e-06
360 	 0.126736 	 2.62677e-06
361 	 0.128345 	 2.71804e-06
362 	 0.132803 	 2.7547e-06
363 	 0.139052 	 2.7685e-06
364 	 0.140934 	 2.68672e-06
365 	 0.140416 	 2.7341e-06
366 	 0.132434 	 2.68455e-06
367 	 0.119057 	 2.78161e-06
368 	 0.114549 	 2.70005e-06
369 	 0.114244 	 2.65239e-06
370 	 0.11992 	 2.58811e-06
371 	 0.126463 	 2.44724e-06
372 	 0.12845 	 2.49218e-06
373 	 0.151991 	 2.43181e-06
374 	 0.169144 	 2.48111e-06
375 	 0.18434 	 2.55824e-06
376 	 0.183321 	 2.54728e-06
377 	 0.163631 	 2.43941e-06
378 	 0.133987 	 2.62699e-06
379 	 0.128311 	 2.52643e-06
380 	 0.127159 	 2.69178e-06
381 	 0.143181 	 2.52592e-06
382 	 0.145677 	 2.46581e-06
383 	 0.140001 	 2.39533e-06
384 	 0.126552 	 2.32948e-06
385 	 0.129036 	 2.29669e-06
386 	 0.135032 	 2.21413e-06
387 	 0.1375 	 2.19784e-06
388 	 0.125291 	 2.17197e-06
389 	 0.114903 	 1.94803e-06
390 	 0.103868 	 2.13662e-06
391 	 0.0985569 	 2.08217e-06
392 	 0.0999927 	 2.12366e-06
393 	 0.109982 	 2.06844e-06
394 	 0.112635 	 2.15792e-06
395 	 0.12362 	 2.1137e-06
396 	 0.140159 	 2.18481e-06
397 	 0.163365 	 2.12394e-06
398 	 0.165324 	 2.07668e-06
399 	 0.130126 	 2.03205e-06
400 	 0.100419 	 2.15674e-06
401 	 0.141007 	 2.15878e-06
402 	 0.195066 	 2.25582e-06
403 	 0.210455 	 2.18967e-06
404 	 0.167684 	 2.17305e-06
405 	 0.120396 	 2.14471e-06
406 	 0.0977181 	 2.05026e-06
407 	 0.128678 	 1.98695e-06
408 	 0.140113 	 2.07749e-06
409 	 0.127071 	 2.05205e-06
410 	 0.110392 	 2.04882e-06
411 	 0.0985447 	 1.99113e-06
412 	 0.0907569 	 1.93605e-06
413 	 0.0915108 	 1.98529e-06
414 	 0.0966413 	 1.83879e-06
415 	 0.0963443 	 1.83276e-06
416 	 0.0975384 	 1.82344e-06
417 	 0.0987244 	 1.81059e-06
418 	 0.0973662 	 1.79791e-06
419 	 0.0912479 	 1.76819e-06
420 	 0.0851846 	 1.77232e-06
421 	 0.084499 	 1.78164e-06
422 	 0.0894686 	 1.77971e-06
423 	 0.0914526 	 1.7669e-06
424 	 0.0854024 	 1.7985e-06
425 	 0.0826282 	 1.70015e-06
426 	 0.0817408 	 1.65216e-06
427 	 0.0779115 	 1.62893e-06
428 	 0.0772864 	 1.60537e-06
429 	 0.0744021 	 1.62532e-06
430 	 0.0727513 	 1.58452e-06
431 	 0.0713693 	 1.47564e-06
432 	 0.0699448 	 1.44422e-06
433 	 0.066743 	 1.36238e-06
434 	 0.0664894 	 1.32257e-06
435 	 0.0687299 	 1.29506e-06
436 	 0.0701093 	 1.31201e-06
437 	 0.0769736 	 1.276e-06
438 	 0.0815817 	 1.25488e-06
439 	 0.0936441 	 1.27127e-06
440 	 0.0998531 	 1.22539e-06
441 	 0.0868969 	 1.26942e-06
442 	 0.0709012 	 1.2865e-06
443 	 0.0627164 	 1.2729e-06
444 	 0.0601145 	 1.21648e-06
445 	 0.055869 	 1.2295e-06
446 	 0.0552713 	 1.1857e-06
447 	 0.0541078 	 1.14627e-06
448 	 0.0531835 	 1.10341e-06
449 	 0.0516953 	 1.07819e-06
450 	 0.0492619 	 1.02902e-06
451 	 0.0498044 	 1.10025e-06
452 	 0.0492309 	 9.66583e-07
453 	 0.0473814 	 1.01445e-06
454 	 0.0473373 	 9.3103e-07
455 	 0.0455952 	 9.28614e-07
456 	 0.0458514 	 9.46854e-07
457 	 0.0467868 	 9.43277e-07
458 	 0.0460367 	 9.43468e-07
459 	 0.0457006 	 9.00198e-07
460 	 0.0447987 	 8.96736e-07
461 	 0.0452527 	 9.0086e-07
462 	 0.0445592 	 8.94721e-07
463 	 0.0433834 	 9.00207e-07
464 	 0.0424906 	 8.50733e-07
465 	 0.0410417 	 8.30416e-07
466 	 0.0405495 	 8.33202e-07
467 	 0.0401875 	 8.16206e-07
468 	 0.0397619 	 8.19548e-07
469 	 0.0406022 	 8.00267e-07
470 	 0.0389285 	 8.06138e-07
471 	 0.0383526 	 7.59748e-07
472 	 0.0373678 	 7.69826e-07
473 	 0.0371089 	 7.74649e-07
474 	 0.0366468 	 7.94891e-07
475 	 0.0362426 	 7.14916e-07
476 	 0.0351081 	 7.00378e-07
477 	 0.0346323 	 6.71906e-07
478 	 0.033305 	 6.54373e-07
479 	 0.0331495 	 6.64666e-07
480 	 0.0326404 	 6.96095e-07
481 	 0.0320083 	 6.63527e-07
482 	 0.0308506 	 6.42602e-07
483 	 0.0303406 	 6.01046e-07
484 	 0.0297549 	 6.01161e-07
485 	 0.0298806 	 6.11735e-07
486 	 0.0300334 	 6.20006e-07
487 	 0.0295178 	 6.08093e-07
488 	 0.0287106 	 5.53122e-07
489 	 0.0289792 	 5.35033e-07
490 	 0.0292974 	 5.29208e-07
491 	 0.0298658 	 5.25978e-07
492 	 0.0276033 	 5.33428e-07
493 	 0.0251319 	 5.04827e-07
494 	 0.0232323 	 4.59146e-07
495 	 0.0223566 	 4.35346e-07
496 	 0.022547 	 4.22584e-07
497 	 0.0221375 	 4.37055e-07
498 	 0.0209733 	 4.32629e-07
499 	 0.0197996 	 4.19308e-07
500 	 0.019088 	 3.70454e-07
501 	 0.0187805 	 3.55764e-07
502 	 0.0191219 	 3.43218e-07
503 	 0.0177426 	 3.47231e-07
504 	 0.0172217 	 3.40628e-07
505 	 0.0159324 	 3.22738e-07
506 	 0.0160301 	 3.00509e-07
507 	 0.0157782 	 2.95536e-07
508 	 0.0158609 	 2.90981e-07
509 	 0.0165188 	 3.05656e-07
510 	 0.0176842 	 3.12044e-07
511 	 0.0190812 	 2.94443e-07
512 	 0.0226065 	 2.72947e-07
513 	 0.026803 	 2.52151e-07
514 	 0.0268111 	 2.65776e-07
515 	 0.0248573 	 2.76548e-07
516 	 0.0224898 	 2.70474e-07
517 	 0.019462 	 2.5343e-07
518 	 0.0145964 	 2.29959e-07
519 	 0.0123057 	 2.31316e-07
520 	 0.0134595 	 2.30324e-07
521 	 0.0158245 	 2.501e-07
522 	 0.0166119 	 2.39687e-07
523 	 0.0145378 	 2.26135e-07
524 	 0.0126547 	 2.13613e-07
525 	 0.0113812 	 2.05723e-07
526 	 0.0106676 	 2.09518e-07
527 	 0.0106764 	 2.20022e-07
528 	 0.0108959 	 2.20821e-07
529 	 0.0112795 	 2.05669e-07
530 	 0.0114597 	 1.93232e-07
531 	 0.0119112 	 1.9583e-07
532 	 0.0117593 	 2.04193e-07
533 	 0.010926 	 2.09478e-07
534 	 0.0101817 	 2.04868e-07
535 	 0.0106503 	 1.98629e-07
536 	 0.012032 	 1.87818e-07
537 	 0.0129471 	 1.91447e-07
538 	 0.0125625 	 1.87906e-07
539 	 0.0117768 	 1.84941e-07
540 	 0.0108879 	 1.86816e-07
541 	 0.0104433 	 1.71527e-07
542 	 0.010204 	 1.66822e-07
543 	 0.0106415 	 1.66183e-07
544 	 0.0106366 	 1.63171e-07
545 	 0.011137 	 1.67028e-07
546 	 0.0110671 	 1.55907e-07
547 	 0.0100835 	 1.57394e-07
548 	 0.00814226 	 1.48363e-07
549 	 0.00803746 	 1.42265e-07
550 	 0.00995316 	 1.47769e-07
551 	 0.0114715 	 1.44161e-07
552 	 0.0110986 	 1.42288e-07
553 	 0.00897668 	 1.38242e-07
554 	 0.00848706 	 1.30408e-07
555 	 0.00915374 	 1.21928e-07
556 	 0.0111634 	 1.27189e-07
557 	 0.0120511 	 1.26848e-07
558 	 0.00963327 	 1.21738e-07
559 	 0.00762294 	 1.21448e-07
560 	 0.00660325 	 1.19492e-07
561 	 0.00652879 	 1.1747e-07
562 	 0.0073403 	 1.16e-07
563 	 0.00798369 	 1.13479e-07
564 	 0.00768427 	 1.17336e-07
565 	 0.00690061 	 1.08063e-07
566 	 0.00621532 	 1.04768e-07
567 	 0.00609741 	 9.90147e-08
568 	 0.00636936 	 9.79133e-08
569 	 0.00699771 	 9.47064e-08
570 	 0.00740279 	 9.04506e-08
571 	 0.00692498 	 8.93736e-08
572 	 0.00598305 	 8.4212e-08
573 	 0.0050488 	 8.1131e-08
574 	 0.00450859 	 7.89699e-08
575 	 0.00484919 	 7.82125e-08
576 	 0.00512814 	 8.08588e-08
577 	 0.00497066 	 7.74364e-08
578 	 0.00451277 	 7.58125e-08
579 	 0.00429489 	 7.55989e-08
580 	 0.00407248 	 7.4959e-08
581 	 0.00419037 	 7.62744e-08
582 	 0.00436474 	 7.19675e-08
583 	 0.00469171 	 7.14575e-08
584 	 0.00487649 	 6.73683e-08
585 	 0.00430617 	 7.04552e-08
586 	 0.00375368 	 6.83573e-08
587 	 0.0038107 	 6.68604e-08
588 	 0.00425186 	 6.3902e-08
589 	 0.00435393 	 6.4662e-08
590 	 0.00429348 	 6.0581e-08
591 	 0.00382139 	 6.2977e-08
592 	 0.00351563 	 5.97075e-08
593 	 0.00328901 	 5.72325e-08
594 	 0.00319426 	 5.67702e-08
595 	 0.00317905 	 5.71403e-08
596 	 0.00317638 	 5.67861e-08
597 	 0.00312488 	 5.63066e-08
598 	 0.00303899 	 5.57213e-08
599 	 0.00301354 	 5.43719e-08
600 	 0.00303169 	 5.50576e-08
601 	 0.0031089 	 5.48811e-08
602 	 0.00312331 	 5.43418e-08
603 	 0.00310012 	 5.26885e-08
604 	 0.00309795 	 5.13778e-08
605 	 0.00295667 	 5.02134e-08
606 	 0.00276543 	 5.23593e-08
607 	 0.00279085 	 5.10215e-08
608 	 0.00285903 	 5.10112e-08
609 	 0.00287013 	 4.84254e-08
610 	 0.00272025 	 4.89792e-08
611 	 0.00261512 	 4.56405e-08
612 	 0.00262948 	 4.86273e-08
613 	 0.00276159 	 4.70415e-08
614 	 0.00272753 	 4.65227e-08
615 	 0.00268606 	 4.35997e-08
616 	 0.00249408 	 4.24084e-08
617 	 0.00244504 	 4.33357e-08
618 	 0.00246331 	 4.44155e-08
619 	 0.00261344 	 4.18451e-08
620 	 0.00253674 	 4.14344e-08
621 	 0.00260683 	 4.13474e-08
622 	 0.00258056 	 4.41055e-08
623 	 0.00271627 	 4.48491e-08
624 	 0.00285994 	 4.61995e-08
625 	 0.00295064 	 4.41118e-08
626 	 0.00284997 	 4.56971e-08
627 	 0.00288258 	 4.56668e-08
628 	 0.00290842 	 4.65653e-08
629 	 0.00303024 	 4.74057e-08
630 	 0.00339472 	 4.43626e-08
631 	 0.00349122 	 4.21085e-08
632 	 0.00348547 	 4.31075e-08
633 	 0.00339754 	 4.30016e-08
634 	 0.00310536 	 4.13767e-08
635 	 0.00262864 	 4.12245e-08
636 	 0.00257334 	 4.1104e-08
637 	 0.002868 	 3.95622e-08
638 	 0.00302806 	 3.96203e-08
639 	 0.00325892 	 3.86516e-08
640 	 0.00355716 	 4.04223e-08
641 	 0.00400482 	 4.00391e-08
642 	 0.00367908 	 4.00764e-08
643 	 0.00315498 	 3.79894e-08
644 	 0.00278694 	 3.77289e-08
645 	 0.00263285 	 3.71855e-08
646 	 0.00243236 	 3.68541e-08
647 	 0.00231899 	 3.78128e-08
648 	 0.00270908 	 3.58896e-08
649 	 0.0030762 	 3.3457e-08
650 	 0.0031773 	 3.37481e-08
651 	 0.00272678 	 3.41894e-08
652 	 0.00221026 	 3.40983e-08
653 	 0.00200235 	 3.4656e-08
654 	 0.00217168 	 3.15721e-08
655 	 0.00256322 	 3.13373e-08
656 	 0.00264548 	 3.11081e-08
657 	 0.00245197 	 3.27731e-08
658 	 0.00219252 	 3.28865e-08
659 	 0.00213493 	 3.15308e-08
660 	 0.00217301 	 3.08209e-08
661 	 0.00205265 	 2.88992e-08
662 	 0.0018507 	 2.98796e-08
663 	 0.00187125 	 3.07039e-08
664 	 0.00210313 	 3.01874e-08
665 	 0.00214735 	 2.91511e-08
666 	 0.00197748 	 2.85503e-08
667 	 0.00185339 	 2.84035e-08
668 	 0.00182466 	 2.7688e-08
669 	 0.00179319 	 2.86276e-08
670 	 0.0018126 	 2.82571e-08
671 	 0.00178282 	 2.85345e-08
672 	 0.00173578 	 2.79904e-08
673 	 0.00184597 	 2.79069e-08
674 	 0.00196663 	 2.86851e-08
675 	 0.00201308 	 2.91282e-08
676 	 0.00189739 	 2.90212e-08
677 	 0.00179972 	 2.8851e-08
678 	 0.00180059 	 2.86399e-08
679 	 0.00181061 	 2.85319e-08
680 	 0.00188744 	 2.80913e-08
681 	 0.00188371 	 2.72821e-08
682 	 0.00182857 	 2.70304e-08
683 	 0.0016796 	 2.65658e-08
684 	 0.00161147 	 2.73341e-08
685 	 0.00171244 	 2.76073e-08
686 	 0.00192348 	 2.71206e-08
687 	 0.00220766 	 2.60469e-08
688 	 0.00237923 	 2.66651e-08
689 	 0.002347 	 2.75334e-08
690 	 0.00217293 	 2.88095e-08
691 	 0.00199782 	 2.75204e-08
692 	 0.00174894 	 2.60047e-08
693 	 0.00159929 	 2.66537e-08
694 	 0.00180952 	 2.85518e-08
695 	 0.00210016 	 2.86826e-08
696 	 0.00214582 	 2.88893e-08
697 	 0.00207123 	 2.724e-08
698 	 0.00202397 	 2.6401e-08
699 	 0.00199717 	 2.70457e-08
700 	 0.00200052 	 2.78807e-08
701 	 0.00180125 	 2.82273e-08
702 	 0.00171441 	 2.90956e-08
703 	 0.00193644 	 2.76001e-08
704 	 0.00214419 	 2.80549e-08
705 	 0.00226928 	 2.76437e-08
706 	 0.00228802 	 2.87925e-08
707 	 0.00218212 	 3.02132e-08
708 	 0.00205803 	 2.97449e-08
709 	 0.00215374 	 2.81764e-08
710 	 0.00228019 	 2.70051e-08
711 	 0.00232036 	 2.72827e-08
712 	 0.00228745 	 2.74046e-08
713 	 0.00225277 	 2.95163e-08
714 	 0.00220506 	 2.94769e-08
715 	 0.0020532 	 2.72544e-08
716 	 0.00192065 	 2.51695e-08
717 	 0.00188462 	 2.5953e-08
718 	 0.00194871 	 2.76711e-08
719 	 0.00202535 	 2.89279e-08
720 	 0.00194468 	 2.67736e-08
721 	 0.00174729 	 2.54253e-08
722 	 0.00182765 	 2.45631e-08
723 	 0.0020735 	 2.46865e-08
724 	 0.0021712 	 2.72529e-08
725 	 0.00198548 	 2.64275e-08
726 	 0.00166568 	 2.45312e-08
727 	 0.00146645 	 2.25983e-08
728 	 0.00147233 	 2.27781e-08
729 	 0.00170201 	 2.35649e-08
730 	 0.00181731 	 2.39755e-08
731 	 0.00158129 	 2.30005e-08
732 	 0.00135038 	 2.12467e-08
733 	 0.00130918 	 2.09773e-08
734 	 0.00137701 	 2.1609e-08
735 	 0.00141597 	 2.22214e-08
736 	 0.00135801 	 2.19985e-08
737 	 0.0013121 	 2.10279e-08
738 	 0.00135894 	 2.10687e-08
739 	 0.00144136 	 2.14849e-08
740 	 0.00142843 	 2.20354e-08
741 	 0.00130977 	 2.16741e-08
742 	 0.00129093 	 2.12604e-08
743 	 0.0013805 	 2.18388e-08
744 	 0.00143193 	 2.17839e-08
745 	 0.00141217 	 2.09779e-08
746 	 0.00137323 	 2.15816e-08
747 	 0.00132605 	 2.07631e-08
748 	 0.00129319 	 2.0827e-08
749 	 0.00132748 	 2.04527e-08
750 	 0.00140273 	 2.04954e-08
751 	 0.00143807 	 2.00653e-08
752 	 0.00141403 	 1.96778e-08
753 	 0.00127757 	 1.92554e-08
754 	 0.00123401 	 1.9221e-08
755 	 0.00128252 	 1.93289e-08
756 	 0.00133998 	 1.95789e-08
757 	 0.00136691 	 1.90685e-08
758 	 0.00132021 	 1.87995e-08
759 	 0.00122823 	 1.81289e-08
760 	 0.00119856 	 1.80691e-08
761 	 0.00129067 	 1.84295e-08
762 	 0.00141581 	 1.8417e-08
763 	 0.00143162 	 1.82574e-08
764 	 0.00131861 	 1.81018e-08
765 	 0.0012489 	 1.78296e-08
766 	 0.00137144 	 1.72104e-08
767 	 0.0015646 	 1.8218e-08
768 	 0.00175527 	 1.80607e-08
769 	 0.00174426 	 1.7678e-08
770 	 0.00161178 	 1.75571e-08
771 	 0.00144593 	 1.71833e-08
772 	 0.00132053 	 1.64672e-08
773 	 0.00126093 	 1.72176e-08
774 	 0.00121426 	 1.73541e-08
775 	 0.00124125 	 1.65371e-08
776 	 0.00130924 	 1.58101e-08
777 	 0.00127984 	 1.61703e-08
778 	 0.0012162 	 1.59188e-08
779 	 0.00117039 	 1.63772e-08
780 	 0.00130913 	 1.61825e-08
781 	 0.00152323 	 1.58177e-08
782 	 0.00154358 	 1.59873e-08
783 	 0.00139771 	 1.6066e-08
784 	 0.00122864 	 1.56307e-08
785 	 0.00115869 	 1.6251e-08
786 	 0.00115163 	 1.61382e-08
787 	 0.00113289 	 1.55798e-08
788 	 0.00108257 	 1.5443e-08
789 	 0.00103669 	 1.5405e-08
790 	 0.00105171 	 1.55194e-08
791 	 0.00118196 	 1.55522e-08
792 	 0.00142159 	 1.55485e-08
793 	 0.00165638 	 1.51138e-08
794 	 0.0016593 	 1.46951e-08
795 	 0.00152601 	 1.52336e-08
796 	 0.00144916 	 1.42947e-08
797 	 0.00146693 	 1.42754e-08
798 	 0.00141279 	 1.39164e-08
799 	 0.00131294 	 1.42269e-08
800 	 0.00121568 	 1.39629e-08
801 	 0.00117412 	 1.35526e-08
802 	 0.0011354 	 1.34816e-08
803 	 0.00109341 	 1.34038e-08
804 	 0.00101073 	 1.35669e-08
805 	 0.000928529 	 1.36965e-08
806 	 0.000875642 	 1.37301e-08
807 	 0.000851012 	 1.32483e-08
808 	 0.000852236 	 1.30471e-08
809 	 0.00084776 	 1.30138e-08
810 	 0.000866734 	 1.31984e-08
811 	 0.000875772 	 1.32202e-08
812 	 0.00084489 	 1.25969e-08
813 	 0.000810189 	 1.25437e-08
814 	 0.000786053 	 1.21661e-08
815 	 0.000824342 	 1.23003e-08
816 	 0.000852001 	 1.21436e-08
817 	 0.00079557 	 1.15862e-08
818 	 0.000768483 	 1.1917e-08
819 	 0.000798867 	 1.18577e-08
820 	 0.000823622 	 1.22016e-08
821 	 0.000785765 	 1.12647e-08
822 	 0.000751953 	 1.16109e-08
823 	 0.000808841 	 1.15223e-08
824 	 0.000907446 	 1.18572e-08
825 	 0.0009552 	 1.20212e-08
826 	 0.000892318 	 1.18444e-08
827 	 0.000822614 	 1.10306e-08
828 	 0.000777225 	 1.14507e-08
829 	 0.000773504 	 1.14906e-08
830 	 0.000804533 	 1.17557e-08
831 	 0.000868981 	 1.12687e-08
832 	 0.000874421 	 1.08095e-08
833 	 0.000799304 	 1.05356e-08
834 	 0.000674149 	 1.05211e-08
835 	 0.000728224 	 1.06435e-08
836 	 0.000876958 	 1.06601e-08
837 	 0.000892935 	 1.05014e-08
838 	 0.000788643 	 9.73786e-09
839 	 0.000734628 	 9.73194e-09
840 	 0.000771931 	 9.74514e-09
841 	 0.000816527 	 9.76745e-09
842 	 0.000826814 	 9.61471e-09
843 	 0.000772509 	 9.35904e-09
844 	 0.000705459 	 8.70076e-09
845 	 0.000661772 	 8.4258e-09
846 	 0.000658038 	 8.88566e-09
847 	 0.000677448 	 8.69875e-09
848 	 0.000703857 	 8.35485e-09
849 	 0.000724075 	 8.0867e-09
850 	 0.000696661 	 7.78338e-09
851 	 0.000661057 	 7.61143e-09
852 	 0.000639347 	 7.7448e-09
853 	 0.000704063 	 7.53827e-09
854 	 0.000751242 	 7.189e-09
855 	 0.00069353 	 6.8763e-09
856 	 0.000529767 	 6.9002e-09
857 	 0.00045499 	 6.83001e-09
858 	 0.000539886 	 6.79358e-09
859 	 0.000618293 	 6.57005e-09
860 	 0.000594598 	 6.29358e-09
861 	 0.000542075 	 6.13102e-09
862 	 0.000521673 	 6.23741e-09
863 	 0.000581696 	 5.9452e-09
864 	 0.000630324 	 5.68635e-09
865 	 0.000545447 	 5.40237e-09
866 	 0.000410991 	 5.30187e-09
867 	 0.000377916 	 5.28581e-09
868 	 0.000463644 	 5.31276e-09
869 	 0.000513836 	 5.24446e-09
870 	 0.00045248 	 5.09575e-09
871 	 0.000384955 	 5.04568e-09
872 	 0.000387439 	 4.82775e-09
873 	 0.000427135 	 4.87391e-09
874 	 0.000405261 	 4.98736e-09
875 	 0.000366575 	 4.90864e-09
876 	 0.000383779 	 4.64857e-09
877 	 0.00039793 	 4.61684e-09
878 	 0.000365222 	 4.61433e-09
879 	 0.000366832 	 4.56768e-09
880 	 0.000422269 	 4.4297e-09
881 	 0.00044435 	 4.43233e-09
882 	 0.000381612 	 4.2229e-09
883 	 0.000276774 	 4.00369e-09
884 	 0.000277098 	 3.94806e-09
885 	 0.000338284 	 4.07215e-09
886 	 0.000349991 	 4.04548e-09
887 	 0.00031921 	 3.97494e-09
888 	 0.000281479 	 3.83454e-09
889 	 0.000262435 	 3.69053e-09
890 	 0.000262695 	 3.70914e-09
891 	 0.000273748 	 3.71051e-09
892 	 0.000274274 	 3.6513e-09
893 	 0.000241423 	 3.61727e-09
894 	 0.000246229 	 3.46895e-09
895 	 0.000289374 	 3.52031e-09
896 	 0.000328959 	 3.43828e-09
897 	 0.000321463 	 3.42262e-09
898 	 0.000282079 	 3.44573e-09
899 	 0.00024866 	 3.39426e-09
900 	 0.000230064 	 3.14628e-09
901 	 0.000223984 	 2.94698e-09
902 	 0.00022423 	 3.0092e-09
903 	 0.000220616 	 3.13359e-09
904 	 0.000220579 	 3.00259e-09
905 	 0.000217529 	 2.85906e-09
906 	 0.000208807 	 2.89052e-09
907 	 0.000201658 	 2.82113e-09
908 	 0.000196202 	 2.88413e-09
909 	 0.000201515 	 2.8655e-09
910 	 0.00021011 	 2.80669e-09
911 	 0.000212593 	 2.66521e-09
912 	 0.000196306 	 2.59604e-09
913 	 0.000183219 	 2.61463e-09
914 	 0.00018122 	 2.55805e-09
915 	 0.000186487 	 2.51637e-09
916 	 0.000204611 	 2.42104e-09
917 	 0.000202079 	 2.36517e-09
918 	 0.000185961 	 2.39508e-09
919 	 0.000189857 	 2.3115e-09
920 	 0.00021614 	 2.28407e-09
921 	 0.000232846 	 2.25247e-09
922 	 0.000182435 	 2.22723e-09
923 	 0.000144029 	 2.15681e-09
924 	 0.000188339 	 2.17903e-09
925 	 0.000224926 	 2.10253e-09
926 	 0.000239325 	 2.09968e-09
927 	 0.000246898 	 1.99875e-09
928 	 0.000228266 	 1.99485e-09
929 	 0.000197307 	 1.93242e-09
930 	 0.000168234 	 1.93029e-09
931 	 0.000144227 	 1.79744e-09
932 	 0.000127738 	 1.81227e-09
933 	 0.000132613 	 1.75806e-09
934 	 0.000145053 	 1.75181e-09
935 	 0.000147236 	 1.65757e-09
936 	 0.00013746 	 1.67087e-09
937 	 0.000121793 	 1.70802e-09
938 	 0.000110275 	 1.61627e-09
939 	 0.000107174 	 1.54886e-09
940 	 0.000111278 	 1.51074e-09
941 	 0.000111267 	 1.51642e-09
942 	 0.000106114 	 1.48912e-09
943 	 9.95911e-05 	 1.4405e-09
944 	 9.95914e-05 	 1.37541e-09
945 	 0.000102352 	 1.32978e-09
946 	 9.85928e-05 	 1.32102e-09
947 	 9.31379e-05 	 1.33247e-09
948 	 8.9131e-05 	 1.29642e-09
949 	 8.62309e-05 	 1.22192e-09
950 	 8.21701e-05 	 1.16718e-09
951 	 7.8402e-05 	 1.14775e-09
952 	 7.9832e-05 	 1.162e-09
953 	 8.47467e-05 	 1.16024e-09
954 	 8.36552e-05 	 1.12323e-09
955 	 7.55822e-05 	 1.0961e-09
956 	 7.38335e-05 	 1.05177e-09
957 	 8.1425e-05 	 1.09451e-09
958 	 9.44053e-05 	 1.09434e-09
959 	 9.29836e-05 	 1.00714e-09
960 	 7.65826e-05 	 9.91851e-10
961 	 6.84251e-05 	 1.00004e-09
962 	 7.58046e-05 	 9.66935e-10
963 	 8.53515e-05 	 9.78081e-10
964 	 8.29464e-05 	 9.47583e-10
965 	 7.05723e-05 	 9.04713e-10
966 	 6.37657e-05 	 9.40347e-10
967 	 6.46128e-05 	 9.36212e-10
968 	 7.07631e-05 	 9.26759e-10
969 	 7.41837e-05 	 9.03729e-10
970 	 6.48026e-05 	 8.50061e-10
971 	 6.17254e-05 	 8.58433e-10
972 	 7.16267e-05 	 8.77545e-10
973 	 8.01898e-05 	 9.09777e-10
974 	 7.00915e-05 	 8.76105e-10
975 	 6.06532e-05 	 8.54926e-10
976 	 7.35196e-05 	 8.4203e-10
977 	 8.08828e-05 	 8.71555e-10
978 	 7.2765e-05 	 8.71559e-10
979 	 6.2979e-05 	 8.87604e-10
980 	 6.51362e-05 	 8.86386e-10
981 	 7.64457e-05 	 8.28961e-10
982 	 7.77579e-05 	 8.1722e-10
983 	 6.82551e-05 	 8.59765e-10
984 	 6.25625e-05 	 8.9253e-10
985 	 7.37364e-05 	 8.74702e-10
986 	 9.03253e-05 	 8.81976e-10
987 	 9.70776e-05 	 8.42579e-10
988 	 8.97128e-05 	 8.64243e-10
989 	 7.96122e-05 	 8.64313e-10
990 	 7.79522e-05 	 8.829e-10
991 	 9.02828e-05 	 8.57336e-10
992 	 9.59048e-05 	 8.26256e-10
993 	 8.1233e-05 	 8.13585e-10
994 	 6.67868e-05 	 8.25471e-10
995 	 7.01408e-05 	 8.21949e-10
996 	 8.02171e-05 	 8.31846e-10
997 	 7.74282e-05 	 8.44577e-10
998 	 7.23521e-05 	 8.14959e-10
999 	 7.99983e-05 	 8.0824e-10
1000 	 9.56875e-05 	 8.33018e-10
1001 	 0.000104001 	 8.23707e-10
1002 	 9.39968e-05 	 8.58426e-10
1003 	 7.62723e-05 	 8.76478e-10
1004 	 6.78068e-05 	 8.53958e-10
1005 	 7.26959e-05 	 8.37072e-10
1006 	 8.63826e-05 	 8.57073e-10
1007 	 8.92311e-05 	 8.69596e-10
1008 	 8.2482e-05 	 9.10013e-10
1009 	 7.39469e-05 	 8.9129e-10
1010 	 6.94438e-05 	 8.50753e-10
1011 	 6.88636e-05 	 8.66892e-10
1012 	 6.99343e-05 	 8.74256e-10
1013 	 7.13748e-05 	 8.79974e-10
1014 	 6.96773e-05 	 8.53765e-10
1015 	 6.46551e-05 	 8.63638e-10
1016 	 6.48399e-05 	 8.57066e-10
1017 	 6.9928e-05 	 8.7296e-10
1018 	 7.11543e-05 	 8.45189e-10
1019 	 6.78558e-05 	 8.64192e-10
1020 	 6.90085e-05 	 8.65086e-10
1021 	 7.31554e-05 	 8.85802e-10
1022 	 7.24753e-05 	 8.39333e-10
1023 	 6.53062e-05 	 8.62369e-10
1024 	 6.50007e-05 	 8.72317e-10
1025 	 7.14522e-05 	 8.3475e-10
1026 	 7.49406e-05 	 8.62708e-10
1027 	 7.10586e-05 	 8.80309e-10
1028 	 6.84467e-05 	 8.65074e-10
1029 	 7.07433e-05 	 8.13993e-10
1030 	 7.67292e-05 	 8.62485e-10
1031 	 8.10479e-05 	 8.81705e-10
1032 	 8.18753e-05 	 8.87711e-10
1033 	 8.24306e-05 	 8.59334e-10
1034 	 7.58348e-05 	 8.46799e-10
1035 	 6.91979e-05 	 8.70593e-10
1036 	 6.97116e-05 	 8.84453e-10
1037 	 7.52051e-05 	 8.8377e-10
1038 	 7.83051e-05 	 9.15146e-10
1039 	 8.14241e-05 	 8.80019e-10
1040 	 7.92525e-05 	 8.69855e-10
1041 	 7.46344e-05 	 9.19172e-10
1042 	 7.64291e-05 	 9.29675e-10
1043 	 8.39223e-05 	 8.97152e-10
1044 	 8.7347e-05 	 8.88931e-10
1045 	 8.72768e-05 	 9.20822e-10
1046 	 7.91693e-05 	 9.31465e-10
1047 	 7.53456e-05 	 9.29379e-10
1048 	 8.23713e-05 	 9.1918e-10
1049 	 9.31508e-05 	 9.27616e-10
1050 	 8.48836e-05 	 9.2125e-10
1051 	 7.4724e-05 	 9.57282e-10
1052 	 8.4782e-05 	 9.36679e-10
1053 	 9.55949e-05 	 9.6128e-10
1054 	 9.59797e-05 	 1.009e-09
1055 	 9.35233e-05 	 9.74496e-10
1056 	 9.26654e-05 	 9.50788e-10
1057 	 9.45628e-05 	 9.66661e-10
1058 	 9.88894e-05 	 9.67988e-10
1059 	 0.000107907 	 9.74383e-10
1060 	 0.000127802 	 9.32634e-10
1061 	 0.000133495 	 9.23384e-10
1062 	 0.00012306 	 8.96829e-10
1063 	 0.000101707 	 8.90953e-10
1064 	 8.88351e-05 	 9.44683e-10
1065 	 7.813e-05 	 9.11673e-10
1066 	 7.71213e-05 	 8.62538e-10
1067 	 9.25557e-05 	 8.51169e-10
1068 	 0.000103719 	 8.7728e-10
1069 	 9.96358e-05 	 8.893e-10
1070 	 8.17674e-05 	 8.84069e-10
1071 	 6.64887e-05 	 8.52463e-10
1072 	 6.75185e-05 	 8.25958e-10
1073 	 7.95202e-05 	 8.15835e-10
1074 	 8.28246e-05 	 8.11242e-10
1075 	 7.5373e-05 	 8.26955e-10
1076 	 6.74043e-05 	 7.90285e-10
1077 	 6.18483e-05 	 7.82651e-10
1078 	 5.97052e-05 	 7.83734e-10
1079 	 6.07568e-05 	 7.46673e-10
1080 	 6.23327e-05 	 7.7281e-10
1081 	 5.93496e-05 	 7.44441e-10
1082 	 5.54896e-05 	 7.36801e-10
1083 	 5.31278e-05 	 7.13945e-10
1084 	 5.37372e-05 	 7.06179e-10
1085 	 5.55723e-05 	 6.82954e-10
1086 	 5.67481e-05 	 6.80374e-10
1087 	 5.66723e-05 	 6.87505e-10
1088 	 5.58044e-05 	 6.55022e-10
1089 	 5.31279e-05 	 6.50874e-10
1090 	 5.07929e-05 	 6.24831e-10
1091 	 4.81278e-05 	 6.39151e-10
1092 	 4.69981e-05 	 6.1505e-10
1093 	 4.87888e-05 	 6.14766e-10
1094 	 5.30319e-05 	 6.06633e-10
1095 	 5.67316e-05 	 5.79729e-10
1096 	 5.02043e-05 	 5.64704e-10
1097 	 4.13253e-05 	 5.55192e-10
1098 	 4.25828e-05 	 5.50733e-10
1099 	 5.01819e-05 	 5.394e-10
1100 	 5.44835e-05 	 5.1501e-10
1101 	 5.16849e-05 	 4.99868e-10
1102 	 4.5853e-05 	 4.8385e-10
1103 	 4.14859e-05 	 4.73882e-10
1104 	 3.992e-05 	 4.77991e-10
1105 	 3.84225e-05 	 4.54559e-10
1106 	 3.76275e-05 	 4.32975e-10
1107 	 3.92545e-05 	 4.19352e-10
1108 	 3.94055e-05 	 4.28326e-10
1109 	 3.46759e-05 	 4.16307e-10
1110 	 3.27774e-05 	 4.0537e-10
1111 	 3.62354e-05 	 4.15316e-10
1112 	 3.6833e-05 	 4.03823e-10
1113 	 3.41623e-05 	 3.80379e-10
1114 	 3.25269e-05 	 3.87544e-10
1115 	 3.24839e-05 	 3.90759e-10
1116 	 3.12881e-05 	 3.83879e-10
1117 	 2.94196e-05 	 3.71408e-10
1118 	 3.10949e-05 	 3.59587e-10
1119 	 3.38108e-05 	 3.63583e-10
1120 	 3.544e-05 	 3.65061e-10
1121 	 3.32051e-05 	 3.62758e-10
1122 	 3.11751e-05 	 3.71034e-10
1123 	 3.2307e-05 	 3.53038e-10
1124 	 3.46021e-05 	 3.52555e-10
1125 	 3.59541e-05 	 3.42586e-10
1126 	 3.53412e-05 	 3.43641e-10
1127 	 3.29951e-05 	 3.39541e-10
1128 	 3.0215e-05 	 3.43392e-10
1129 	 2.74542e-05 	 3.22246e-10
1130 	 2.56289e-05 	 3.08166e-10
1131 	 2.60938e-05 	 3.12904e-10
1132 	 2.72248e-05 	 3.09952e-10
1133 	 2.67993e-05 	 2.99052e-10
1134 	 2.48566e-05 	 2.9267e-10
1135 	 2.32923e-05 	 2.82369e-10
1136 	 2.21512e-05 	 2.68472e-10
1137 	 2.2206e-05 	 2.64967e-10
1138 	 2.31247e-05 	 2.65807e-10
1139 	 2.47743e-05 	 2.70986e-10
1140 	 2.48406e-05 	 2.65048e-10
1141 	 2.20207e-05 	 2.47302e-10
1142 	 2.00729e-05 	 2.48479e-10
1143 	 2.04055e-05 	 2.50477e-10
1144 	 2.23e-05 	 2.56969e-10
1145 	 2.41877e-05 	 2.48189e-10
1146 	 2.31118e-05 	 2.38904e-10
1147 	 2.01811e-05 	 2.30407e-10
1148 	 1.97104e-05 	 2.3363e-10
1149 	 2.19999e-05 	 2.26602e-10
1150 	 2.38749e-05 	 2.28474e-10
1151 	 2.39419e-05 	 2.23517e-10
1152 	 2.22285e-05 	 2.14112e-10
1153 	 2.01892e-05 	 2.1108e-10
1154 	 2.00161e-05 	 2.19471e-10
1155 	 1.97823e-05 	 2.23874e-10
1156 	 1.85683e-05 	 2.12056e-10
1157 	 1.86561e-05 	 2.17827e-10
1158 	 2.01194e-05 	 2.25868e-10
1159 	 2.0548e-05 	 2.23063e-10
1160 	 2.03396e-05 	 2.25888e-10
1161 	 2.09009e-05 	 2.37463e-10
1162 	 2.11965e-05 	 2.35013e-10
1163 	 1.95601e-05 	 2.32907e-10
1164 	 2.00094e-05 	 2.42328e-10
1165 	 2.46568e-05 	 2.39839e-10
1166 	 2.96373e-05 	 2.562e-10
1167 	 3.13135e-05 	 2.47479e-10
1168 	 2.69594e-05 	 2.56695e-10
1169 	 2.18326e-05 	 2.59494e-10
1170 	 2.13005e-05 	 2.61131e-10
1171 	 2.4118e-05 	 2.56948e-10
1172 	 2.40828e-05 	 2.66247e-10
1173 	 2.4209e-05 	 2.66071e-10
1174 	 2.60414e-05 	 2.71976e-10
1175 	 2.8678e-05 	 2.64754e-10
1176 	 2.63556e-05 	 2.58381e-10
1177 	 2.15694e-05 	 2.65581e-10
1178 	 2.33966e-05 	 2.74139e-10
1179 	 2.90713e-05 	 2.72031e-10
1180 	 2.95878e-05 	 2.72836e-10
1181 	 2.72024e-05 	 2.73619e-10
1182 	 2.6313e-05 	 2.74944e-10
1183 	 2.65019e-05 	 2.79609e-10
1184 	 2.69081e-05 	 2.8836e-10
1185 	 2.80998e-05 	 2.88549e-10
1186 	 3.0037e-05 	 2.80189e-10
1187 	 3.10528e-05 	 2.74013e-10
1188 	 3.11878e-05 	 2.8578e-10
1189 	 3.04414e-05 	 2.86262e-10
1190 	 3.10039e-05 	 2.84091e-10
1191 	 3.34782e-05 	 2.76436e-10
1192 	 3.43126e-05 	 2.78774e-10
1193 	 3.14231e-05 	 2.67005e-10
1194 	 2.90694e-05 	 2.65255e-10
1195 	 2.85107e-05 	 2.74182e-10
1196 	 2.89702e-05 	 2.70256e-10
1197 	 2.83296e-05 	 2.54392e-10
1198 	 2.7599e-05 	 2.5596e-10
1199 	 2.86982e-05 	 2.59828e-10
1200 	 3.04555e-05 	 2.62346e-10
1201 	 2.98643e-05 	 2.59976e-10
1202 	 2.80305e-05 	 2.61574e-10
1203 	 2.63704e-05 	 2.56665e-10
1204 	 2.82319e-05 	 2.57317e-10
1205 	 3.13337e-05 	 2.58803e-10
1206 	 3.13529e-05 	 2.5919e-10
1207 	 2.82981e-05 	 2.66374e-10
1208 	 2.43811e-05 	 2.57789e-10
1209 	 2.20007e-05 	 2.49258e-10
1210 	 2.45859e-05 	 2.54946e-10
1211 	 2.8215e-05 	 2.49774e-10
1212 	 2.81353e-05 	 2.48858e-10
1213 	 2.66674e-05 	 2.53806e-10
1214 	 2.33285e-05 	 2.51478e-10
1215 	 2.08564e-05 	 2.52699e-10
1216 	 2.30301e-05 	 2.46338e-10
1217 	 2.73772e-05 	 2.45457e-10
1218 	 2.96864e-05 	 2.55423e-10
1219 	 2.92999e-05 	 2.56779e-10
1220 	 2.85521e-05 	 2.59943e-10
1221 	 2.98878e-05 	 2.5647e-10
1222 	 3.23204e-05 	 2.60079e-10
1223 	 3.00021e-05 	 2.62626e-10
1224 	 2.49513e-05 	 2.732e-10
1225 	 2.24611e-05 	 2.75514e-10
1226 	 2.77771e-05 	 2.82251e-10
1227 	 3.14263e-05 	 2.67439e-10
1228 	 2.89313e-05 	 2.84462e-10
1229 	 2.76983e-05 	 2.91983e-10
1230 	 2.74278e-05 	 3.01691e-10
1231 	 2.98187e-05 	 3.03554e-10
1232 	 3.10658e-05 	 3.11973e-10
1233 	 2.87351e-05 	 3.19683e-10
1234 	 2.65443e-05 	 3.24803e-10
1235 	 2.82629e-05 	 3.26158e-10
1236 	 3.19762e-05 	 3.33092e-10
1237 	 3.27731e-05 	 3.28333e-10
1238 	 3.07037e-05 	 3.47464e-10
1239 	 2.82147e-05 	 3.4201e-10
1240 	 2.75861e-05 	 3.44875e-10
1241 	 2.85085e-05 	 3.38143e-10
1242 	 2.84496e-05 	 3.4851e-10
1243 	 2.77526e-05 	 3.49662e-10
1244 	 2.96659e-05 	 3.74456e-10
1245 	 3.34053e-05 	 3.63217e-10
1246 	 3.58218e-05 	 3.54037e-10
1247 	 3.55862e-05 	 3.50573e-10
1248 	 3.55902e-05 	 3.82296e-10
1249 	 3.70096e-05 	 3.87276e-10
1250 	 3.93476e-05 	 3.82619e-10
1251 	 4.08386e-05 	 3.64521e-10
1252 	 3.87332e-05 	 3.70765e-10
1253 	 3.68789e-05 	 3.80645e-10
1254 	 3.63841e-05 	 3.86295e-10
1255 	 3.65672e-05 	 3.79366e-10
1256 	 3.71605e-05 	 3.68548e-10
1257 	 4.00571e-05 	 3.55974e-10
1258 	 4.31957e-05 	 3.50873e-10
1259 	 4.1336e-05 	 3.58442e-10
1260 	 3.49117e-05 	 3.56434e-10
1261 	 2.89771e-05 	 3.48167e-10
1262 	 3.16935e-05 	 3.29963e-10
1263 	 3.69634e-05 	 3.40674e-10
1264 	 3.89242e-05 	 3.41255e-10
1265 	 3.48766e-05 	 3.43243e-10
1266 	 2.93454e-05 	 3.3938e-10
1267 	 2.87693e-05 	 3.28845e-10
1268 	 3.4888e-05 	 3.39454e-10
1269 	 3.9326e-05 	 3.25643e-10
1270 	 3.86893e-05 	 3.26676e-10
1271 	 3.66378e-05 	 3.39528e-10
1272 	 3.72247e-05 	 3.42718e-10
1273 	 4.00562e-05 	 3.20023e-10
1274 	 4.32322e-05 	 3.22375e-10
1275 	 4.40378e-05 	 3.22419e-10
1276 	 3.94482e-05 	 3.29484e-10
1277 	 3.26352e-05 	 3.27467e-10
1278 	 2.84038e-05 	 3.16671e-10
1279 	 2.77117e-05 	 3.10065e-10
1280 	 3.0163e-05 	 3.07103e-10
1281 	 3.35287e-05 	 3.15496e-10
1282 	 3.70233e-05 	 3.18157e-10
1283 	 3.95631e-05 	 3.08738e-10
1284 	 3.52042e-05 	 3.07374e-10
1285 	 2.63313e-05 	 2.87246e-10
1286 	 2.55374e-05 	 2.99595e-10
1287 	 3.28728e-05 	 3.04248e-10
1288 	 3.58086e-05 	 3.02084e-10
1289 	 3.18047e-05 	 2.88588e-10
1290 	 2.72813e-05 	 2.8029e-10
1291 	 2.51835e-05 	 2.82004e-10
1292 	 2.42458e-05 	 2.86561e-10
1293 	 2.47776e-05 	 2.7888e-10
1294 	 2.55342e-05 	 2.80123e-10
1295 	 2.6788e-05 	 2.71436e-10
1296 	 2.71655e-05 	 2.75614e-10
1297 	 2.65349e-05 	 2.77293e-10
1298 	 2.57947e-05 	 2.74834e-10
1299 	 2.51042e-05 	 2.7516e-10
1300 	 2.46482e-05 	 2.78533e-10
1301 	 2.40275e-05 	 2.7301e-10
1302 	 2.27401e-05 	 2.62907e-10
1303 	 2.19854e-05 	 2.76854e-10
1304 	 2.1653e-05 	 2.7489e-10
1305 	 2.12115e-05 	 2.68499e-10
1306 	 2.08886e-05 	 2.62125e-10
1307 	 2.073e-05 	 2.56859e-10
1308 	 2.03991e-05 	 2.61475e-10
1309 	 2.08673e-05 	 2.72553e-10
1310 	 2.15374e-05 	 2.63992e-10
1311 	 2.24055e-05 	 2.56879e-10
1312 	 2.35202e-05 	 2.64487e-10
1313 	 2.35889e-05 	 2.72587e-10
1314 	 2.19478e-05 	 2.74041e-10
1315 	 2.19561e-05 	 2.67973e-10
1316 	 2.31758e-05 	 2.73108e-10
1317 	 2.41479e-05 	 2.76517e-10
1318 	 2.5588e-05 	 2.81936e-10
1319 	 2.81231e-05 	 2.87399e-10
1320 	 2.80014e-05 	 2.83111e-10
1321 	 2.53949e-05 	 2.72427e-10
1322 	 2.3814e-05 	 2.8034e-10
1323 	 2.3874e-05 	 2.76338e-10
1324 	 2.52328e-05 	 2.83609e-10
1325 	 2.8758e-05 	 2.77693e-10
1326 	 3.5042e-05 	 2.66142e-10
1327 	 4.28398e-05 	 2.65335e-10
1328 	 4.88787e-05 	 2.62275e-10
1329 	 4.51555e-05 	 2.62882e-10
1330 	 3.83199e-05 	 2.60216e-10
1331 	 3.36235e-05 	 2.49326e-10
1332 	 2.96942e-05 	 2.4812e-10
1333 	 2.61616e-05 	 2.43353e-10
1334 	 2.3675e-05 	 2.43783e-10
1335 	 2.3439e-05 	 2.41378e-10
1336 	 2.374e-05 	 2.27604e-10
1337 	 2.21293e-05 	 2.22984e-10
1338 	 1.93937e-05 	 2.30138e-10
1339 	 1.99294e-05 	 2.31135e-10
1340 	 2.25155e-05 	 2.18713e-10
1341 	 2.20919e-05 	 2.13501e-10
1342 	 2.01801e-05 	 2.21383e-10
1343 	 1.90041e-05 	 2.15459e-10
1344 	 1.83881e-05 	 2.22973e-10
1345 	 1.87465e-05 	 2.18238e-10
1346 	 1.91635e-05 	 2.13676e-10
1347 	 1.90827e-05 	 2.11972e-10
1348 	 1.97551e-05 	 2.15444e-10
1349 	 2.1095e-05 	 2.15829e-10
1350 	 2.27183e-05 	 2.18556e-10
1351 	 2.26379e-05 	 2.15043e-10
1352 	 1.89402e-05 	 2.0569e-10
1353 	 1.8502e-05 	 2.10309e-10
1354 	 2.20628e-05 	 2.20358e-10
1355 	 2.53335e-05 	 2.23823e-10
1356 	 2.5194e-05 	 2.20215e-10
1357 	 2.38361e-05 	 2.17908e-10
1358 	 2.35287e-05 	 2.2118e-10
1359 	 2.36107e-05 	 2.33576e-10
1360 	 2.30179e-05 	 2.42165e-10
1361 	 2.27669e-05 	 2.33639e-10
1362 	 2.24894e-05 	 2.46947e-10
1363 	 2.26629e-05 	 2.51787e-10
1364 	 2.34045e-05 	 2.54635e-10
1365 	 2.53277e-05 	 2.64418e-10
1366 	 2.62635e-05 	 2.64136e-10
1367 	 2.35639e-05 	 2.70393e-10
1368 	 2.31203e-05 	 2.66303e-10
1369 	 2.81054e-05 	 2.79343e-10
1370 	 3.11212e-05 	 2.93049e-10
1371 	 2.89401e-05 	 2.90665e-10
1372 	 2.61203e-05 	 2.84946e-10
1373 	 2.62347e-05 	 2.91696e-10
1374 	 2.84454e-05 	 3.07127e-10
1375 	 3.06331e-05 	 3.25938e-10
1376 	 3.20907e-05 	 3.17841e-10
1377 	 3.33086e-05 	 3.15673e-10
1378 	 3.36428e-05 	 3.2551e-10
1379 	 3.34913e-05 	 3.27815e-10
1380 	 3.36019e-05 	 3.4195e-10
1381 	 3.41632e-05 	 3.42892e-10
1382 	 3.36142e-05 	 3.38759e-10
1383 	 3.04715e-05 	 3.28529e-10
1384 	 2.9348e-05 	 3.38634e-10
1385 	 3.39334e-05 	 3.47983e-10
1386 	 3.70765e-05 	 3.50706e-10
1387 	 3.35203e-05 	 3.45336e-10
1388 	 3.01921e-05 	 3.45655e-10
1389 	 3.22265e-05 	 3.34561e-10
1390 	 3.53673e-05 	 3.42382e-10
1391 	 3.56301e-05 	 3.52359e-10
1392 	 3.44625e-05 	 3.4589e-10
1393 	 3.44205e-05 	 3.47717e-10
1394 	 3.56872e-05 	 3.45712e-10
1395 	 3.72618e-05 	 3.27685e-10
1396 	 3.79055e-05 	 3.44625e-10
1397 	 3.57422e-05 	 3.4552e-10
1398 	 3.17433e-05 	 3.38269e-10
1399 	 3.11613e-05 	 3.36126e-10
1400 	 3.49004e-05 	 3.39992e-10
1401 	 3.82432e-05 	 3.22119e-10
1402 	 4.02039e-05 	 3.39793e-10
1403 	 4.28222e-05 	 3.56485e-10
1404 	 4.67188e-05 	 3.38132e-10
1405 	 4.81267e-05 	 3.21852e-10
1406 	 4.64923e-05 	 3.42154e-10
1407 	 4.45806e-05 	 3.45127e-10
1408 	 4.15862e-05 	 3.55436e-10
1409 	 3.848e-05 	 3.52493e-10
1410 	 3.59046e-05 	 3.53538e-10
1411 	 3.38966e-05 	 3.53219e-10
1412 	 3.56472e-05 	 3.71007e-10
1413 	 4.13469e-05 	 3.59851e-10
1414 	 4.14681e-05 	 3.63222e-10
1415 	 3.89732e-05 	 3.66456e-10
1416 	 3.77585e-05 	 3.66208e-10
1417 	 3.49013e-05 	 3.60245e-10
1418 	 3.20271e-05 	 3.57542e-10
1419 	 3.32601e-05 	 3.46312e-10
1420 	 3.60712e-05 	 3.50677e-10
1421 	 3.91033e-05 	 3.392e-10
1422 	 3.9823e-05 	 3.34891e-10
1423 	 3.86329e-05 	 3.35846e-10
1424 	 3.95726e-05 	 3.30111e-10
1425 	 4.31293e-05 	 3.24528e-10
1426 	 4.44287e-05 	 3.19402e-10
1427 	 4.06602e-05 	 3.23083e-10
1428 	 3.46634e-05 	 3.32744e-10
1429 	 3.34472e-05 	 3.20959e-10
1430 	 3.51886e-05 	 3.24846e-10
1431 	 3.64113e-05 	 3.13846e-10
1432 	 3.21862e-05 	 3.1056e-10
1433 	 2.85056e-05 	 3.17549e-10
1434 	 3.28639e-05 	 3.16652e-10
1435 	 3.78152e-05 	 3.10856e-10
1436 	 3.70909e-05 	 2.98546e-10
1437 	 3.41392e-05 	 2.98135e-10
1438 	 3.11905e-05 	 3.00865e-10
1439 	 2.87211e-05 	 2.94287e-10
1440 	 2.7842e-05 	 2.90398e-10
1441 	 2.81238e-05 	 2.81822e-10
1442 	 2.87292e-05 	 2.74882e-10
1443 	 2.90907e-05 	 2.82948e-10
1444 	 2.85486e-05 	 2.79751e-10
1445 	 2.877e-05 	 2.69743e-10
1446 	 2.93976e-05 	 2.68909e-10
1447 	 2.9282e-05 	 2.66492e-10
1448 	 2.59761e-05 	 2.69873e-10
1449 	 2.38024e-05 	 2.55813e-10
1450 	 2.63666e-05 	 2.60312e-10
1451 	 2.92199e-05 	 2.67554e-10
1452 	 2.69713e-05 	 2.56839e-10
1453 	 2.33885e-05 	 2.42423e-10
1454 	 2.33632e-05 	 2.4898e-10
1455 	 2.66011e-05 	 2.56254e-10
1456 	 2.83957e-05 	 2.46773e-10
1457 	 2.75038e-05 	 2.30095e-10
1458 	 2.43579e-05 	 2.32336e-10
1459 	 2.05604e-05 	 2.37998e-10
1460 	 2.07251e-05 	 2.34216e-10
1461 	 2.38527e-05 	 2.20002e-10
1462 	 2.37285e-05 	 2.2217e-10
1463 	 2.11519e-05 	 2.19165e-10
1464 	 1.95082e-05 	 2.19148e-10
1465 	 2.0179e-05 	 2.14738e-10
1466 	 2.11818e-05 	 2.1629e-10
1467 	 2.03513e-05 	 2.05421e-10
1468 	 1.9212e-05 	 2.05605e-10
1469 	 1.95487e-05 	 2.12558e-10
1470 	 2.01137e-05 	 2.10108e-10
1471 	 1.92025e-05 	 2.01746e-10
1472 	 1.76277e-05 	 1.98879e-10
1473 	 1.88662e-05 	 2.00688e-10
1474 	 2.09698e-05 	 2.05207e-10
1475 	 1.92124e-05 	 2.06226e-10
1476 	 1.7614e-05 	 2.01773e-10
1477 	 1.99116e-05 	 2.03712e-10
1478 	 2.31415e-05 	 2.05286e-10
1479 	 2.34643e-05 	 2.08468e-10
1480 	 2.27318e-05 	 2.0599e-10
1481 	 2.17297e-05 	 2.08629e-10
1482 	 2.03985e-05 	 2.03616e-10
1483 	 2.02982e-05 	 2.01398e-10
1484 	 2.09013e-05 	 2.04002e-10
1485 	 2.17687e-05 	 1.9929e-10
1486 	 2.22163e-05 	 1.95882e-10
1487 	 2.24405e-05 	 1.98178e-10
1488 	 2.05338e-05 	 1.95999e-10
1489 	 1.94636e-05 	 1.95546e-10
1490 	 2.03249e-05 	 1.93758e-10
1491 	 2.18031e-05 	 1.91521e-10
1492 	 2.1084e-05 	 1.90866e-10
1493 	 2.02054e-05 	 1.9322e-10
1494 	 2.06946e-05 	 1.90481e-10
1495 	 2.12829e-05 	 1.83518e-10
1496 	 2.26662e-05 	 1.84097e-10
1497 	 2.37639e-05 	 1.83342e-10
1498 	 2.33571e-05 	 1.82728e-10
1499 	 2.15699e-05 	 1.81643e-10
1500 	 2.09446e-05 	 1.71034e-10
1501 	 2.03189e-05 	 1.68976e-10
1502 	 2.03806e-05 	 1.7413e-10
1503 	 1.884e-05 	 1.73651e-10
1504 	 1.66257e-05 	 1.64996e-10
1505 	 1.57249e-05 	 1.56539e-10
1506 	 1.71223e-05 	 1.5906e-10
1507 	 1.85054e-05 	 1.60299e-10
1508 	 1.75104e-05 	 1.56709e-10
1509 	 1.57268e-05 	 1.51748e-10
1510 	 1.49079e-05 	 1.53601e-10
1511 	 1.61847e-05 	 1.51204e-10
1512 	 1.80226e-05 	 1.48007e-10
1513 	 1.78625e-05 	 1.47411e-10
1514 	 1.67061e-05 	 1.51499e-10
1515 	 1.60608e-05 	 1.47184e-10
1516 	 1.58662e-05 	 1.43162e-10
1517 	 1.57358e-05 	 1.43278e-10
1518 	 1.47938e-05 	 1.42217e-10
1519 	 1.38992e-05 	 1.41966e-10
1520 	 1.47018e-05 	 1.40233e-10
1521 	 1.50234e-05 	 1.38749e-10
1522 	 1.35902e-05 	 1.32672e-10
1523 	 1.2766e-05 	 1.35196e-10
1524 	 1.35059e-05 	 1.34984e-10
1525 	 1.44481e-05 	 1.34925e-10
1526 	 1.42003e-05 	 1.2818e-10
1527 	 1.32322e-05 	 1.30396e-10
1528 	 1.26897e-05 	 1.27582e-10
1529 	 1.32307e-05 	 1.27158e-10
1530 	 1.41702e-05 	 1.2351e-10
1531 	 1.42569e-05 	 1.22138e-10
1532 	 1.39091e-05 	 1.20443e-10
1533 	 1.39744e-05 	 1.1829e-10
1534 	 1.53949e-05 	 1.19669e-10
1535 	 1.51442e-05 	 1.15647e-10
1536 	 1.33522e-05 	 1.13227e-10
1537 	 1.15395e-05 	 1.15868e-10
1538 	 1.15981e-05 	 1.13375e-10
1539 	 1.23614e-05 	 1.12372e-10
1540 	 1.20959e-05 	 1.14295e-10
1541 	 1.07647e-05 	 1.11231e-10
1542 	 1.09396e-05 	 1.10265e-10
1543 	 1.21105e-05 	 1.11753e-10
1544 	 1.26592e-05 	 1.16818e-10
1545 	 1.33491e-05 	 1.10657e-10
1546 	 1.33482e-05 	 1.09867e-10
1547 	 1.28034e-05 	 1.11771e-10
1548 	 1.22494e-05 	 1.12038e-10
1549 	 1.21787e-05 	 1.09031e-10
1550 	 1.19215e-05 	 1.10548e-10
1551 	 1.16658e-05 	 1.07427e-10
1552 	 1.11712e-05 	 1.07782e-10
1553 	 1.10755e-05 	 1.05379e-10
1554 	 1.12355e-05 	 1.07717e-10
1555 	 1.1795e-05 	 1.08138e-10
1556 	 1.22531e-05 	 1.05795e-10
1557 	 1.24238e-05 	 1.04333e-10
1558 	 1.23779e-05 	 1.07087e-10
1559 	 1.29517e-05 	 1.06798e-10
1560 	 1.38083e-05 	 1.08254e-10
1561 	 1.42658e-05 	 1.07203e-10
1562 	 1.37444e-05 	 1.09589e-10
1563 	 1.28747e-05 	 1.07764e-10
1564 	 1.18287e-05 	 1.082e-10
1565 	 1.09788e-05 	 1.11568e-10
1566 	 1.08028e-05 	 1.08679e-10
1567 	 1.13798e-05 	 1.04903e-10
1568 	 1.18169e-05 	 1.09081e-10
1569 	 1.21893e-05 	 1.09416e-10
1570 	 1.18655e-05 	 1.10459e-10
1571 	 1.13109e-05 	 1.11443e-10
1572 	 1.12795e-05 	 1.06667e-10
1573 	 1.10453e-05 	 1.09217e-10
1574 	 1.06815e-05 	 1.12451e-10
1575 	 1.19325e-05 	 1.17112e-10
1576 	 1.33825e-05 	 1.15872e-10
1577 	 1.35457e-05 	 1.19452e-10
1578 	 1.26518e-05 	 1.17383e-10
1579 	 1.19117e-05 	 1.19665e-10
1580 	 1.24145e-05 	 1.2578e-10
1581 	 1.35524e-05 	 1.27396e-10
1582 	 1.37791e-05 	 1.2069e-10
1583 	 1.30183e-05 	 1.19202e-10
1584 	 1.25553e-05 	 1.24152e-10
1585 	 1.3549e-05 	 1.29598e-10
1586 	 1.39586e-05 	 1.28069e-10
1587 	 1.26167e-05 	 1.28121e-10
1588 	 1.1889e-05 	 1.24623e-10
1589 	 1.34605e-05 	 1.23575e-10
1590 	 1.64976e-05 	 1.27408e-10
1591 	 1.7304e-05 	 1.30915e-10
1592 	 1.6491e-05 	 1.29365e-10
1593 	 1.56672e-05 	 1.23082e-10
1594 	 1.55292e-05 	 1.2225e-10
1595 	 1.47797e-05 	 1.30001e-10
1596 	 1.39738e-05 	 1.31218e-10
1597 	 1.37156e-05 	 1.26883e-10
1598 	 1.36706e-05 	 1.28287e-10
1599 	 1.41902e-05 	 1.25849e-10
1600 	 1.50164e-05 	 1.25674e-10
1601 	 1.46529e-05 	 1.27464e-10
1602 	 1.30424e-05 	 1.27537e-10
1603 	 1.20745e-05 	 1.27622e-10
1604 	 1.30949e-05 	 1.24434e-10
1605 	 1.49018e-05 	 1.26722e-10
1606 	 1.60784e-05 	 1.27153e-10
1607 	 1.61893e-05 	 1.27594e-10
1608 	 1.55711e-05 	 1.27746e-10
1609 	 1.44657e-05 	 1.24608e-10
1610 	 1.3034e-05 	 1.26012e-10
1611 	 1.36714e-05 	 1.31928e-10
1612 	 1.59753e-05 	 1.28808e-10
1613 	 1.79863e-05 	 1.24804e-10
1614 	 1.8186e-05 	 1.24714e-10
1615 	 1.66645e-05 	 1.29169e-10
1616 	 1.58892e-05 	 1.27715e-10
1617 	 1.47105e-05 	 1.23542e-10
1618 	 1.35478e-05 	 1.24914e-10
1619 	 1.50003e-05 	 1.25687e-10
1620 	 1.77698e-05 	 1.21744e-10
1621 	 1.73497e-05 	 1.25571e-10
1622 	 1.4436e-05 	 1.25073e-10
1623 	 1.34153e-05 	 1.22854e-10
1624 	 1.438e-05 	 1.21657e-10
1625 	 1.39493e-05 	 1.22243e-10
1626 	 1.36893e-05 	 1.22881e-10
1627 	 1.55812e-05 	 1.26671e-10
1628 	 1.8026e-05 	 1.22737e-10
1629 	 1.9729e-05 	 1.22724e-10
1630 	 2.11165e-05 	 1.24392e-10
1631 	 2.1236e-05 	 1.22257e-10
1632 	 2.14998e-05 	 1.21834e-10
1633 	 2.00802e-05 	 1.2218e-10
1634 	 1.4735e-05 	 1.2412e-10
1635 	 1.20541e-05 	 1.20804e-10
1636 	 1.5742e-05 	 1.15735e-10
1637 	 1.78341e-05 	 1.19169e-10
1638 	 1.66135e-05 	 1.20305e-10
1639 	 1.52737e-05 	 1.19157e-10
1640 	 1.50296e-05 	 1.16538e-10
1641 	 1.5636e-05 	 1.19796e-10
1642 	 1.57796e-05 	 1.19092e-10
1643 	 1.47497e-05 	 1.18168e-10
1644 	 1.37499e-05 	 1.18839e-10
1645 	 1.31817e-05 	 1.2304e-10
1646 	 1.30193e-05 	 1.22157e-10
1647 	 1.31191e-05 	 1.24254e-10
1648 	 1.38511e-05 	 1.27043e-10
1649 	 1.48726e-05 	 1.26378e-10
1650 	 1.51656e-05 	 1.26923e-10
1651 	 1.46293e-05 	 1.26552e-10
1652 	 1.34716e-05 	 1.32151e-10
1653 	 1.33173e-05 	 1.31453e-10
1654 	 1.5107e-05 	 1.25342e-10
1655 	 1.65338e-05 	 1.32814e-10
1656 	 1.65214e-05 	 1.35291e-10
1657 	 1.50922e-05 	 1.34063e-10
1658 	 1.38551e-05 	 1.33554e-10
1659 	 1.40308e-05 	 1.35848e-10
1660 	 1.44977e-05 	 1.34582e-10
1661 	 1.42347e-05 	 1.3435e-10
1662 	 1.39167e-05 	 1.41296e-10
1663 	 1.44624e-05 	 1.38455e-10
1664 	 1.42679e-05 	 1.31082e-10
1665 	 1.36775e-05 	 1.35464e-10
1666 	 1.38126e-05 	 1.39377e-10
1667 	 1.33026e-05 	 1.34267e-10
1668 	 1.30124e-05 	 1.3471e-10
1669 	 1.40638e-05 	 1.34747e-10
1670 	 1.47213e-05 	 1.38531e-10
1671 	 1.44158e-05 	 1.37809e-10
1672 	 1.33757e-05 	 1.3208e-10
1673 	 1.28659e-05 	 1.37015e-10
1674 	 1.46279e-05 	 1.42737e-10
1675 	 1.56487e-05 	 1.36333e-10
1676 	 1.44738e-05 	 1.36948e-10
1677 	 1.33639e-05 	 1.3947e-10
1678 	 1.37587e-05 	 1.40759e-10
1679 	 1.57292e-05 	 1.42014e-10
1680 	 1.72377e-05 	 1.41068e-10
1681 	 1.72581e-05 	 1.41127e-10
1682 	 1.55757e-05 	 1.40214e-10
1683 	 1.36442e-05 	 1.3985e-10
1684 	 1.31667e-05 	 1.43814e-10
1685 	 1.47086e-05 	 1.43051e-10
1686 	 1.51473e-05 	 1.42576e-10
1687 	 1.43743e-05 	 1.41717e-10
1688 	 1.35513e-05 	 1.39367e-10
1689 	 1.38432e-05 	 1.47428e-10
1690 	 1.44792e-05 	 1.44171e-10
1691 	 1.46089e-05 	 1.40446e-10
1692 	 1.40119e-05 	 1.44588e-10
1693 	 1.38512e-05 	 1.48992e-10
1694 	 1.45165e-05 	 1.43104e-10
1695 	 1.52047e-05 	 1.44636e-10
1696 	 1.50875e-05 	 1.48919e-10
1697 	 1.42677e-05 	 1.51001e-10
1698 	 1.45201e-05 	 1.45009e-10
1699 	 1.49095e-05 	 1.46293e-10
1700 	 1.4721e-05 	 1.50366e-10
1701 	 1.49925e-05 	 1.5243e-10
1702 	 1.57228e-05 	 1.50515e-10
1703 	 1.65052e-05 	 1.52773e-10
1704 	 1.6023e-05 	 1.51173e-10
1705 	 1.50936e-05 	 1.49216e-10
1706 	 1.5173e-05 	 1.4725e-10
1707 	 1.59207e-05 	 1.54039e-10
1708 	 1.59936e-05 	 1.53023e-10
1709 	 1.61497e-05 	 1.49129e-10
1710 	 1.76623e-05 	 1.53384e-10
1711 	 1.95648e-05 	 1.55897e-10
1712 	 2.09702e-05 	 1.55656e-10
1713 	 2.04328e-05 	 1.55633e-10
1714 	 1.93848e-05 	 1.54702e-10
1715 	 1.92523e-05 	 1.55573e-10
1716 	 2.11541e-05 	 1.63508e-10
1717 	 2.1779e-05 	 1.61602e-10
1718 	 1.97481e-05 	 1.61789e-10
1719 	 1.64111e-05 	 1.58601e-10
1720 	 1.54088e-05 	 1.64073e-10
1721 	 1.77445e-05 	 1.66211e-10
1722 	 1.8635e-05 	 1.69042e-10
1723 	 1.69728e-05 	 1.67058e-10
1724 	 1.56098e-05 	 1.67928e-10
1725 	 1.73431e-05 	 1.67714e-10
1726 	 1.98566e-05 	 1.75535e-10
1727 	 2.06527e-05 	 1.74944e-10
1728 	 1.90668e-05 	 1.73461e-10
1729 	 1.77357e-05 	 1.78678e-10
1730 	 1.90162e-05 	 1.74786e-10
1731 	 2.14699e-05 	 1.73814e-10
1732 	 2.182e-05 	 1.78856e-10
1733 	 2.03833e-05 	 1.79955e-10
1734 	 1.77029e-05 	 1.78509e-10
1735 	 1.6833e-05 	 1.75083e-10
1736 	 1.85073e-05 	 1.72626e-10
1737 	 2.08094e-05 	 1.75404e-10
1738 	 2.01016e-05 	 1.78334e-10
1739 	 1.85668e-05 	 1.79293e-10
1740 	 1.91654e-05 	 1.69189e-10
1741 	 1.91067e-05 	 1.67501e-10
1742 	 1.75204e-05 	 1.7312e-10
1743 	 1.78876e-05 	 1.73008e-10
1744 	 2.0066e-05 	 1.70882e-10
1745 	 2.06231e-05 	 1.69894e-10
1746 	 1.87556e-05 	 1.64909e-10
1747 	 1.86165e-05 	 1.67681e-10
1748 	 2.04057e-05 	 1.68329e-10
1749 	 2.05706e-05 	 1.68457e-10
1750 	 1.88021e-05 	 1.66541e-10
1751 	 1.73405e-05 	 1.62113e-10
1752 	 1.64368e-05 	 1.62122e-10
1753 	 1.57255e-05 	 1.62268e-10
1754 	 1.64664e-05 	 1.63077e-10
1755 	 1.85734e-05 	 1.59015e-10
1756 	 1.96356e-05 	 1.58914e-10
1757 	 1.85055e-05 	 1.58334e-10
1758 	 1.6517e-05 	 1.53447e-10
1759 	 1.70404e-05 	 1.55216e-10
1760 	 1.98056e-05 	 1.6e-10
1761 	 2.06731e-05 	 1.56609e-10
1762 	 1.76925e-05 	 1.51831e-10
1763 	 1.58802e-05 	 1.52066e-10
1764 	 1.78738e-05 	 1.49738e-10
1765 	 1.9118e-05 	 1.51855e-10
1766 	 1.77162e-05 	 1.59223e-10
1767 	 1.71013e-05 	 1.54243e-10
1768 	 1.73686e-05 	 1.42742e-10
1769 	 1.71871e-05 	 1.4089e-10
1770 	 1.53625e-05 	 1.50963e-10
1771 	 1.44259e-05 	 1.51719e-10
1772 	 1.54348e-05 	 1.4502e-10
1773 	 1.63276e-05 	 1.34105e-10
1774 	 1.64635e-05 	 1.36271e-10
1775 	 1.7809e-05 	 1.43572e-10
1776 	 1.93967e-05 	 1.40336e-10
1777 	 1.80435e-05 	 1.34755e-10
1778 	 1.51905e-05 	 1.36111e-10
1779 	 1.37891e-05 	 1.32678e-10
1780 	 1.49431e-05 	 1.31025e-10
1781 	 1.60253e-05 	 1.32494e-10
1782 	 1.55711e-05 	 1.3495e-10
1783 	 1.59667e-05 	 1.30417e-10
1784 	 1.70499e-05 	 1.28214e-10
1785 	 1.70945e-05 	 1.25857e-10
1786 	 1.54572e-05 	 1.22889e-10
1787 	 1.37319e-05 	 1.24788e-10
1788 	 1.36403e-05 	 1.26351e-10
1789 	 1.52329e-05 	 1.19509e-10
1790 	 1.66081e-05 	 1.15661e-10
1791 	 1.57373e-05 	 1.149e-10
1792 	 1.40172e-05 	 1.15658e-10
1793 	 1.26665e-05 	 1.14626e-10
1794 	 1.15861e-05 	 1.1358e-10
1795 	 1.15768e-05 	 1.07576e-10
1796 	 1.28143e-05 	 1.10041e-10
1797 	 1.38237e-05 	 1.13786e-10
1798 	 1.40711e-05 	 1.04847e-10
1799 	 1.39504e-05 	 1.01332e-10
1800 	 1.41568e-05 	 1.06534e-10
1801 	 1.35634e-05 	 1.08658e-10
1802 	 1.09156e-05 	 9.97629e-11


==> numericalresults/data/bone/pr-SA-eta4.dat <==
1 	 1 	 1
2 	 28.2279 	 0.265622
3 	 35.0833 	 0.118317
4 	 36.9292 	 0.0534957
5 	 36.149 	 0.0302166
6 	 29.0489 	 0.0121378
7 	 20.5841 	 0.00565879
8 	 9.11633 	 0.00329776
9 	 8.75094 	 0.0017941
10 	 6.28806 	 0.00123214
11 	 4.83905 	 0.000815253
12 	 4.01214 	 0.000473193
13 	 3.28187 	 0.000300375
14 	 2.72938 	 0.000228805
15 	 2.28677 	 0.000194711
16 	 1.82736 	 0.000205347
17 	 1.51394 	 0.000193666
18 	 1.38176 	 0.000159064
19 	 1.32832 	 0.000140604
20 	 1.36689 	 0.000135766
21 	 1.34856 	 0.000135705
22 	 1.37377 	 0.000119166
23 	 1.33056 	 9.29552e-05
24 	 1.08799 	 8.54453e-05
25 	 0.916954 	 7.62693e-05
26 	 0.869586 	 5.97439e-05
27 	 0.747924 	 5.71356e-05
28 	 0.766292 	 5.06671e-05
29 	 0.779616 	 5.03784e-05
30 	 0.628462 	 5.18756e-05
31 	 0.684099 	 4.54318e-05
32 	 0.656949 	 4.88327e-05
33 	 0.678427 	 4.76098e-05
34 	 0.740311 	 4.45916e-05
35 	 0.759573 	 3.88312e-05
36 	 0.727653 	 3.39498e-05
37 	 0.83677 	 2.82101e-05
38 	 0.708361 	 3.00828e-05
39 	 0.690361 	 3.43046e-05
40 	 0.828423 	 3.75362e-05
41 	 0.879494 	 4.3681e-05
42 	 1.03594 	 4.08613e-05
43 	 1.08771 	 4.04613e-05
44 	 0.971856 	 3.89716e-05
45 	 1.13652 	 3.98051e-05
46 	 1.19158 	 4.56481e-05
47 	 1.16493 	 5.59262e-05
48 	 1.2721 	 6.38284e-05
49 	 1.20271 	 5.9871e-05
50 	 1.22091 	 4.85901e-05
51 	 1.1354 	 4.6065e-05
52 	 1.10135 	 4.66716e-05
53 	 1.15299 	 4.70009e-05
54 	 1.092 	 4.74e-05
55 	 1.10892 	 3.96113e-05
56 	 0.938491 	 3.95505e-05
57 	 1.01924 	 3.53449e-05
58 	 1.03817 	 3.64047e-05
59 	 1.02016 	 3.96336e-05
60 	 1.1751 	 4.46125e-05
61 	 1.21974 	 5.37449e-05
62 	 1.43073 	 5.3511e-05
63 	 1.5226 	 6.08072e-05
64 	 1.99677 	 6.96397e-05
65 	 2.4025 	 8.00857e-05
66 	 2.47928 	 9.42078e-05
67 	 2.39312 	 0.00010203
68 	 2.36189 	 9.51055e-05
69 	 2.6089 	 8.26922e-05
70 	 2.77365 	 7.70881e-05
71 	 3.61682 	 7.03725e-05
72 	 6.67295 	 6.62367e-05
73 	 9.33747 	 6.13653e-05
74 	 4.71965 	 6.99661e-05
75 	 2.38554 	 6.46792e-05
76 	 2.3791 	 6.23993e-05
77 	 4.32625 	 5.52712e-05
78 	 6.8729 	 5.03357e-05
79 	 6.09201 	 5.10272e-05
80 	 3.16689 	 5.7789e-05
81 	 1.83585 	 5.75236e-05
82 	 1.71402 	 5.4983e-05
83 	 2.10591 	 5.31151e-05
84 	 3.89258 	 4.96092e-05
85 	 5.72021 	 4.67102e-05
86 	 5.42318 	 4.74409e-05
87 	 3.78479 	 4.93984e-05
88 	 3.1813 	 4.75939e-05
89 	 5.10985 	 4.90198e-05
90 	 7.22972 	 4.86581e-05
91 	 3.68604 	 5.3321e-05
92 	 2.24912 	 5.4237e-05
93 	 2.75842 	 5.25169e-05
94 	 4.99158 	 5.1411e-05
95 	 6.43125 	 4.71261e-05
96 	 4.52219 	 4.65615e-05
97 	 2.19779 	 4.52026e-05
98 	 1.88793 	 4.10645e-05
99 	 3.17902 	 3.67975e-05
100 	 4.19299 	 3.4388e-05
101 	 3.48092 	 3.22121e-05
102 	 2.71156 	 3.22475e-05
103 	 1.88727 	 3.5835e-05
104 	 1.40444 	 3.78928e-05
105 	 1.65012 	 3.71935e-05
106 	 2.73831 	 3.31809e-05
107 	 4.42589 	 3.03833e-05
108 	 3.52296 	 3.01402e-05
109 	 2.37437 	 3.29409e-05
110 	 2.99828 	 3.40757e-05
111 	 4.3055 	 3.12141e-05
112 	 3.2549 	 2.98466e-05
113 	 1.74553 	 2.91196e-05
114 	 1.64168 	 2.71227e-05
115 	 2.65912 	 2.65054e-05
116 	 3.28203 	 2.55049e-05
117 	 2.58412 	 2.81071e-05
118 	 2.06352 	 2.76056e-05
119 	 2.52349 	 2.74724e-05
120 	 3.28508 	 2.69187e-05
121 	 2.97229 	 2.5412e-05
122 	 1.68176 	 2.71658e-05
123 	 1.52868 	 2.60162e-05
124 	 2.30387 	 2.34186e-05
125 	 2.7579 	 2.35034e-05
126 	 2.52677 	 2.26727e-05
127 	 1.65764 	 2.34734e-05
128 	 1.67594 	 2.24209e-05
129 	 2.42388 	 2.19914e-05
130 	 3.04915 	 2.25159e-05
131 	 1.97717 	 2.4063e-05
132 	 1.66508 	 2.46551e-05
133 	 2.2707 	 2.40916e-05
134 	 2.44754 	 2.58767e-05
135 	 3.18463 	 2.6408e-05
136 	 2.89636 	 2.58291e-05
137 	 1.88102 	 2.82042e-05
138 	 2.54127 	 2.8207e-05
139 	 3.50638 	 2.79185e-05
140 	 2.96819 	 2.77683e-05
141 	 2.02631 	 2.81223e-05
142 	 2.86617 	 2.81106e-05
143 	 3.98003 	 2.7888e-05
144 	 2.47377 	 2.74441e-05
145 	 1.38809 	 2.59959e-05
146 	 1.12572 	 2.47879e-05
147 	 1.42365 	 2.45026e-05
148 	 1.77569 	 2.46728e-05
149 	 1.99459 	 2.39552e-05
150 	 2.3992 	 2.36779e-05
151 	 2.41103 	 2.1073e-05
152 	 1.51318 	 2.09622e-05
153 	 1.23635 	 2.02568e-05
154 	 2.09463 	 2.11092e-05
155 	 3.24048 	 2.2065e-05
156 	 2.20483 	 2.23835e-05
157 	 1.58593 	 2.19851e-05
158 	 2.11332 	 2.14985e-05
159 	 2.92384 	 2.15959e-05
160 	 2.47804 	 2.17129e-05
161 	 1.37116 	 2.27401e-05
162 	 1.48175 	 2.22504e-05
163 	 2.4947 	 2.04352e-05
164 	 2.45259 	 2.0044e-05
165 	 1.74769 	 1.92304e-05
166 	 1.09052 	 2.01686e-05
167 	 1.0892 	 1.83598e-05
168 	 1.23115 	 1.92635e-05
169 	 1.85043 	 1.90229e-05
170 	 2.49845 	 1.94526e-05
171 	 2.33048 	 1.97246e-05
172 	 1.45598 	 2.1362e-05
173 	 1.5503 	 2.13953e-05
174 	 2.45747 	 2.18756e-05
175 	 2.63937 	 2.18354e-05
176 	 1.9423 	 2.31632e-05
177 	 1.79277 	 2.2889e-05
178 	 2.13685 	 2.22436e-05
179 	 2.10136 	 2.10717e-05
180 	 1.94181 	 2.1307e-05
181 	 2.31173 	 2.16548e-05
182 	 2.50486 	 2.12467e-05
183 	 2.19393 	 2.22309e-05
184 	 2.45911 	 2.15008e-05
185 	 2.51772 	 2.17161e-05
186 	 1.84769 	 2.1809e-05
187 	 1.40806 	 2.30734e-05
188 	 2.25932 	 2.20336e-05
189 	 3.14823 	 2.04104e-05
190 	 2.02968 	 2.07409e-05
191 	 1.81045 	 2.02105e-05
192 	 2.5607 	 1.94748e-05
193 	 2.13185 	 1.86101e-05
194 	 1.63382 	 1.74563e-05
195 	 1.99698 	 1.62966e-05
196 	 1.9506 	 1.54126e-05
197 	 1.50692 	 1.42959e-05
198 	 1.42085 	 1.42875e-05
199 	 1.54617 	 1.41649e-05
200 	 1.61427 	 1.41312e-05
201 	 1.34561 	 1.43137e-05
202 	 1.40658 	 1.31429e-05
203 	 1.50288 	 1.31783e-05
204 	 1.638 	 1.27664e-05
205 	 1.41585 	 1.32515e-05
206 	 0.993057 	 1.35303e-05
207 	 1.11247 	 1.34978e-05
208 	 1.64435 	 1.25894e-05
209 	 1.48869 	 1.28108e-05
210 	 1.22359 	 1.19102e-05
211 	 1.10861 	 1.13418e-05
212 	 1.12353 	 1.21086e-05
213 	 1.29558 	 1.17057e-05
214 	 1.08439 	 1.1741e-05
215 	 0.855846 	 1.09037e-05
216 	 0.699855 	 9.66356e-06
217 	 0.824112 	 9.65523e-06
218 	 1.20724 	 9.52104e-06
219 	 1.27978 	 9.64156e-06
220 	 1.01537 	 9.81604e-06
221 	 1.23491 	 9.36913e-06
222 	 1.29003 	 9.65975e-06
223 	 0.879488 	 9.7988e-06
224 	 0.847361 	 9.86789e-06
225 	 1.29463 	 9.84446e-06
226 	 1.31652 	 1.01582e-05
227 	 0.988343 	 9.80978e-06
228 	 1.13701 	 9.44887e-06
229 	 1.10008 	 9.08112e-06
230 	 0.774448 	 9.26125e-06
231 	 0.68017 	 8.92747e-06
232 	 0.813911 	 8.31377e-06
233 	 0.770465 	 7.84156e-06
234 	 0.760414 	 7.25555e-06
235 	 0.667973 	 7.21251e-06
236 	 0.614945 	 7.16714e-06
237 	 0.583207 	 7.19854e-06
238 	 0.588759 	 7.12049e-06
239 	 0.617648 	 6.68655e-06
240 	 0.699762 	 6.82892e-06
241 	 0.697396 	 6.85532e-06
242 	 0.619948 	 6.41808e-06
243 	 0.639475 	 6.4753e-06
244 	 0.713297 	 6.17833e-06
245 	 0.651987 	 5.96933e-06
246 	 0.676758 	 5.71297e-06
247 	 0.613212 	 5.24596e-06
248 	 0.500509 	 5.51554e-06
249 	 0.537873 	 5.06174e-06
250 	 0.521106 	 5.01466e-06
251 	 0.495348 	 5.19772e-06
252 	 0.574145 	 5.37716e-06
253 	 0.692803 	 5.057e-06
254 	 0.556575 	 5.01408e-06
255 	 0.446409 	 4.82919e-06
256 	 0.473019 	 4.833e-06
257 	 0.575152 	 4.95774e-06
258 	 0.537319 	 4.71523e-06
259 	 0.439515 	 4.65925e-06
260 	 0.40392 	 4.2444e-06
261 	 0.409598 	 4.01889e-06
262 	 0.461082 	 3.8009e-06
263 	 0.5187 	 3.7496e-06
264 	 0.395811 	 3.83569e-06
265 	 0.377139 	 3.77218e-06
266 	 0.405262 	 3.41285e-06
267 	 0.352801 	 3.4521e-06
268 	 0.342032 	 3.35469e-06
269 	 0.362345 	 3.36735e-06
270 	 0.392784 	 3.30354e-06
271 	 0.356974 	 3.38087e-06
272 	 0.359023 	 3.27643e-06
273 	 0.374383 	 3.23184e-06
274 	 0.407612 	 3.08463e-06
275 	 0.367553 	 3.05558e-06
276 	 0.30759 	 2.93129e-06
277 	 0.232455 	 2.88606e-06
278 	 0.218559 	 2.92555e-06
279 	 0.301689 	 2.76808e-06
280 	 0.35101 	 2.58491e-06
281 	 0.257692 	 2.61508e-06
282 	 0.244404 	 2.57684e-06
283 	 0.341503 	 2.43004e-06
284 	 0.337826 	 2.42813e-06
285 	 0.235409 	 2.58658e-06
286 	 0.274328 	 2.56265e-06
287 	 0.361342 	 2.5217e-06
288 	 0.288051 	 2.57048e-06
289 	 0.203344 	 2.58754e-06
290 	 0.330729 	 2.71174e-06
291 	 0.426093 	 2.64984e-06
292 	 0.266713 	 2.74909e-06
293 	 0.246649 	 2.83037e-06
294 	 0.36838 	 2.60412e-06
295 	 0.37819 	 2.68278e-06
296 	 0.282537 	 2.85657e-06
297 	 0.384201 	 2.56885e-06
298 	 0.363385 	 2.70568e-06
299 	 0.265305 	 2.61658e-06
300 	 0.293857 	 2.47519e-06
301 	 0.392023 	 2.50368e-06
302 	 0.281118 	 2.69106e-06
303 	 0.245442 	 2.65019e-06
304 	 0.338358 	 2.59903e-06
305 	 0.364506 	 2.56028e-06
306 	 0.2473 	 2.60626e-06
307 	 0.225031 	 2.57339e-06
308 	 0.279689 	 2.55439e-06
309 	 0.280046 	 2.5594e-06
310 	 0.245494 	 2.51393e-06
311 	 0.228694 	 2.38414e-06
312 	 0.221187 	 2.24194e-06
313 	 0.187411 	 2.21234e-06
314 	 0.21971 	 2.24378e-06
315 	 0.26688 	 2.12667e-06
316 	 0.271376 	 2.23032e-06
317 	 0.193279 	 2.27511e-06
318 	 0.182171 	 2.33339e-06
319 	 0.272901 	 2.30542e-06
320 	 0.327131 	 2.35997e-06
321 	 0.265639 	 2.41292e-06
322 	 0.227084 	 2.51407e-06
323 	 0.284175 	 2.53424e-06
324 	 0.334923 	 2.59977e-06
325 	 0.318298 	 2.49589e-06
326 	 0.281445 	 2.52402e-06
327 	 0.260114 	 2.3858e-06
328 	 0.241712 	 2.46345e-06
329 	 0.279942 	 2.4102e-06
330 	 0.330679 	 2.54089e-06
331 	 0.340904 	 2.48463e-06
332 	 0.260767 	 2.47626e-06
333 	 0.275706 	 2.6048e-06
334 	 0.330229 	 2.61432e-06
335 	 0.314689 	 2.74331e-06
336 	 0.344398 	 2.92698e-06
337 	 0.426769 	 2.97207e-06
338 	 0.353242 	 3.07693e-06
339 	 0.274786 	 3.19401e-06
340 	 0.393264 	 3.08008e-06
341 	 0.458863 	 3.17063e-06
342 	 0.39442 	 3.34938e-06
343 	 0.403846 	 3.23534e-06
344 	 0.42505 	 3.27737e-06
345 	 0.383374 	 3.19942e-06
346 	 0.300333 	 3.3109e-06
347 	 0.266092 	 3.31203e-06
348 	 0.274199 	 3.30565e-06
349 	 0.316519 	 3.1786e-06
350 	 0.359158 	 3.04984e-06
351 	 0.362447 	 3.04742e-06
352 	 0.280298 	 3.05553e-06
353 	 0.288349 	 3.08929e-06
354 	 0.398699 	 2.99751e-06
355 	 0.383046 	 2.94319e-06
356 	 0.24613 	 2.90739e-06
357 	 0.216941 	 2.89585e-06
358 	 0.354101 	 2.83811e-06
359 	 0.484326 	 2.82697e-06
360 	 0.337165 	 2.96209e-06
361 	 0.357878 	 2.94827e-06
362 	 0.43148 	 2.81407e-06
363 	 0.328036 	 2.75809e-06
364 	 0.371081 	 2.79234e-06
365 	 0.45978 	 2.87904e-06
366 	 0.321417 	 2.8272e-06
367 	 0.235404 	 2.93739e-06
368 	 0.283396 	 2.82916e-06
369 	 0.386979 	 2.94854e-06
370 	 0.405853 	 2.84207e-06
371 	 0.372988 	 3.01791e-06
372 	 0.371782 	 2.91522e-06
373 	 0.359916 	 2.92019e-06
374 	 0.394048 	 2.79569e-06
375 	 0.344612 	 2.88874e-06
376 	 0.284224 	 2.79291e-06
377 	 0.276217 	 2.82177e-06
378 	 0.349468 	 2.65449e-06
379 	 0.324339 	 2.643e-06
380 	 0.252722 	 2.64991e-06
381 	 0.239894 	 2.5351e-06
382 	 0.265057 	 2.67664e-06
383 	 0.330486 	 2.59585e-06
384 	 0.356489 	 2.62302e-06
385 	 0.368194 	 2.663e-06
386 	 0.317248 	 2.57307e-06
387 	 0.259274 	 2.63813e-06
388 	 0.335533 	 2.64252e-06
389 	 0.366265 	 2.75158e-06
390 	 0.341203 	 2.6342e-06
391 	 0.347834 	 2.683e-06
392 	 0.349517 	 2.4592e-06
393 	 0.320733 	 2.43261e-06
394 	 0.306828 	 2.36604e-06
395 	 0.274634 	 2.26719e-06
396 	 0.292347 	 2.22519e-06
397 	 0.281731 	 2.151e-06
398 	 0.271711 	 2.12581e-06
399 	 0.2899 	 2.0164e-06
400 	 0.262098 	 2.01752e-06
401 	 0.253893 	 2.11698e-06
402 	 0.24819 	 2.11745e-06
403 	 0.267587 	 1.99276e-06
404 	 0.32307 	 2.03044e-06
405 	 0.255597 	 2.05928e-06
406 	 0.20191 	 2.08671e-06
407 	 0.264948 	 2.069e-06
408 	 0.292101 	 2.01632e-06
409 	 0.248166 	 1.96845e-06
410 	 0.234838 	 2.00231e-06
411 	 0.282943 	 2.00567e-06
412 	 0.262971 	 2.07493e-06
413 	 0.268177 	 1.97832e-06
414 	 0.28417 	 1.99518e-06
415 	 0.271231 	 1.92458e-06
416 	 0.232585 	 1.90776e-06
417 	 0.257496 	 1.91276e-06
418 	 0.261347 	 1.81443e-06
419 	 0.226397 	 1.91072e-06
420 	 0.253851 	 1.89747e-06
421 	 0.251489 	 1.79998e-06
422 	 0.196283 	 1.83792e-06
423 	 0.198726 	 1.83836e-06
424 	 0.250493 	 1.80519e-06
425 	 0.241165 	 1.85692e-06
426 	 0.230854 	 1.75791e-06
427 	 0.23082 	 1.80264e-06
428 	 0.21299 	 1.83403e-06
429 	 0.26768 	 1.73292e-06
430 	 0.289753 	 1.73424e-06
431 	 0.208747 	 1.75691e-06
432 	 0.245655 	 1.7375e-06
433 	 0.26346 	 1.79033e-06
434 	 0.208228 	 1.78608e-06
435 	 0.194188 	 1.82761e-06
436 	 0.239463 	 1.73824e-06
437 	 0.257099 	 1.72927e-06
438 	 0.200802 	 1.69462e-06
439 	 0.212468 	 1.72124e-06
440 	 0.247948 	 1.71292e-06
441 	 0.255917 	 1.68489e-06
442 	 0.239955 	 1.68532e-06
443 	 0.203815 	 1.621e-06
444 	 0.181823 	 1.56914e-06
445 	 0.157079 	 1.58934e-06
446 	 0.167504 	 1.48797e-06
447 	 0.175979 	 1.4995e-06
448 	 0.17756 	 1.49614e-06
449 	 0.189623 	 1.43815e-06
450 	 0.219472 	 1.40712e-06
451 	 0.204625 	 1.40723e-06
452 	 0.196329 	 1.43261e-06
453 	 0.189508 	 1.43816e-06
454 	 0.189115 	 1.41945e-06
455 	 0.206602 	 1.43116e-06
456 	 0.204931 	 1.35372e-06
457 	 0.170741 	 1.34453e-06
458 	 0.19238 	 1.3052e-06
459 	 0.18744 	 1.29206e-06
460 	 0.163416 	 1.23008e-06
461 	 0.13553 	 1.16298e-06
462 	 0.1293 	 1.14499e-06
463 	 0.127453 	 1.09703e-06
464 	 0.121363 	 1.12135e-06
465 	 0.152862 	 1.05467e-06
466 	 0.162095 	 9.7868e-07
467 	 0.136992 	 9.94057e-07
468 	 0.12948 	 1.01151e-06
469 	 0.141073 	 9.45871e-07
470 	 0.1463 	 1.02518e-06
471 	 0.131094 	 9.68123e-07
472 	 0.114281 	 9.42759e-07
473 	 0.121992 	 9.39943e-07
474 	 0.130597 	 9.13555e-07
475 	 0.126958 	 9.40655e-07
476 	 0.120739 	 8.88318e-07
477 	 0.129058 	 8.71601e-07
478 	 0.125063 	 8.40476e-07
479 	 0.116152 	 8.23072e-07
480 	 0.118774 	 8.39043e-07
481 	 0.124377 	 8.2002e-07
482 	 0.113843 	 8.1631e-07
483 	 0.107261 	 8.11102e-07
484 	 0.105518 	 7.95756e-07
485 	 0.107826 	 7.92395e-07
486 	 0.116075 	 8.07651e-07
487 	 0.12218 	 8.38471e-07
488 	 0.131907 	 8.17123e-07
489 	 0.111329 	 7.91582e-07
490 	 0.1025 	 7.69106e-07
491 	 0.105924 	 7.70146e-07
492 	 0.110573 	 7.85796e-07
493 	 0.109484 	 7.80756e-07
494 	 0.102345 	 8.06321e-07
495 	 0.11018 	 7.65184e-07
496 	 0.115511 	 6.82096e-07
497 	 0.104392 	 6.83953e-07
498 	 0.0976825 	 6.68047e-07
499 	 0.0893417 	 6.95493e-07
500 	 0.0952087 	 6.85521e-07
501 	 0.108061 	 6.80587e-07
502 	 0.0979558 	 6.32154e-07
503 	 0.0768973 	 6.1265e-07
504 	 0.0761952 	 6.01302e-07
505 	 0.0724917 	 6.36627e-07
506 	 0.0771378 	 6.28402e-07
507 	 0.0951798 	 6.10832e-07
508 	 0.091278 	 5.78494e-07
509 	 0.073483 	 5.43221e-07
510 	 0.0760447 	 5.29716e-07
511 	 0.0799074 	 5.3852e-07
512 	 0.0742438 	 5.45001e-07
513 	 0.076043 	 5.24237e-07
514 	 0.0677198 	 4.96323e-07
515 	 0.0544296 	 4.51832e-07
516 	 0.0558284 	 4.41176e-07
517 	 0.0637804 	 4.32981e-07
518 	 0.0556752 	 4.46529e-07
519 	 0.0507731 	 4.19304e-07
520 	 0.0553532 	 4.00088e-07
521 	 0.0623709 	 3.72997e-07
522 	 0.0568979 	 3.67473e-07
523 	 0.0607477 	 3.73565e-07
524 	 0.0595346 	 3.76022e-07
525 	 0.0463864 	 3.87663e-07
526 	 0.0487666 	 3.67561e-07
527 	 0.0517569 	 3.38283e-07
528 	 0.0447838 	 3.28772e-07
529 	 0.0441895 	 3.42867e-07
530 	 0.0593307 	 3.43166e-07
531 	 0.0510243 	 3.47282e-07
532 	 0.0458784 	 3.26819e-07
533 	 0.0468664 	 2.94981e-07
534 	 0.0405927 	 2.91954e-07
535 	 0.0358899 	 2.94057e-07
536 	 0.0392216 	 3.09667e-07
537 	 0.0416037 	 3.02977e-07
538 	 0.0364208 	 2.80956e-07
539 	 0.0331699 	 2.61873e-07
540 	 0.0371128 	 2.39744e-07
541 	 0.0364118 	 2.50387e-07
542 	 0.0391058 	 2.37607e-07
543 	 0.0377436 	 2.40318e-07
544 	 0.0312867 	 2.3921e-07
545 	 0.0267029 	 2.10896e-07
546 	 0.0256865 	 2.05144e-07
547 	 0.0274809 	 2.02874e-07
548 	 0.0277512 	 2.19348e-07
549 	 0.0334409 	 2.11702e-07
550 	 0.0344256 	 2.03767e-07
551 	 0.0255874 	 1.94881e-07
552 	 0.0270795 	 1.88384e-07
553 	 0.0291272 	 1.86372e-07
554 	 0.0258281 	 1.88222e-07
555 	 0.0258521 	 1.82296e-07
556 	 0.0279433 	 1.76296e-07
557 	 0.0252737 	 1.71552e-07
558 	 0.023959 	 1.6238e-07
559 	 0.0232273 	 1.57672e-07
560 	 0.0258204 	 1.61468e-07
561 	 0.0265224 	 1.59728e-07
562 	 0.0247693 	 1.53013e-07
563 	 0.0225971 	 1.57124e-07
564 	 0.0233121 	 1.51312e-07
565 	 0.0206493 	 1.49752e-07
566 	 0.0198469 	 1.52275e-07
567 	 0.0255387 	 1.46066e-07
568 	 0.024672 	 1.50841e-07
569 	 0.019175 	 1.48661e-07
570 	 0.0176786 	 1.37455e-07
571 	 0.0182772 	 1.39525e-07
572 	 0.0172029 	 1.34073e-07
573 	 0.016351 	 1.41604e-07
574 	 0.0209454 	 1.43421e-07
575 	 0.021801 	 1.3661e-07
576 	 0.0174245 	 1.32899e-07
577 	 0.0178508 	 1.33813e-07
578 	 0.0196014 	 1.33072e-07
579 	 0.0189515 	 1.27132e-07
580 	 0.0217566 	 1.30131e-07
581 	 0.0211769 	 1.28294e-07
582 	 0.0161356 	 1.26013e-07
583 	 0.0169993 	 1.21702e-07
584 	 0.0201996 	 1.14475e-07
585 	 0.0182244 	 1.16511e-07
586 	 0.0201012 	 1.16854e-07
587 	 0.0180126 	 1.11953e-07
588 	 0.0128976 	 1.13881e-07
589 	 0.0144042 	 1.06236e-07
590 	 0.0173335 	 1.04183e-07
591 	 0.0152321 	 1.00288e-07
592 	 0.0158272 	 9.83778e-08
593 	 0.0171149 	 1.01271e-07
594 	 0.0143053 	 9.70448e-08
595 	 0.0138678 	 9.54142e-08
596 	 0.0150115 	 9.06404e-08
597 	 0.0142524 	 8.89716e-08
598 	 0.0133178 	 9.10752e-08
599 	 0.0150072 	 9.01541e-08
600 	 0.0142502 	 8.50494e-08
601 	 0.0105063 	 8.68928e-08
602 	 0.0112339 	 8.28882e-08
603 	 0.0128759 	 8.33015e-08
604 	 0.0117526 	 8.16714e-08
605 	 0.0107337 	 7.91649e-08
606 	 0.0128394 	 7.38317e-08
607 	 0.0111543 	 7.26266e-08
608 	 0.0100441 	 7.2111e-08
609 	 0.0111079 	 6.8407e-08
610 	 0.0104508 	 6.74796e-08
611 	 0.0102718 	 6.53267e-08
612 	 0.00982427 	 6.3313e-08
613 	 0.00887956 	 6.29235e-08
614 	 0.00853157 	 6.39786e-08
615 	 0.00938982 	 6.15681e-08
616 	 0.00896547 	 5.85687e-08
617 	 0.0084449 	 5.90362e-08
618 	 0.00907952 	 5.62512e-08
619 	 0.00830853 	 5.76674e-08
620 	 0.00733006 	 5.49565e-08
621 	 0.00708423 	 5.3827e-08
622 	 0.00722062 	 5.02284e-08
623 	 0.00723205 	 4.9915e-08
624 	 0.00788159 	 4.84744e-08
625 	 0.00821699 	 4.83178e-08
626 	 0.0074731 	 4.85953e-08
627 	 0.00811197 	 4.60947e-08
628 	 0.00703353 	 4.53386e-08
629 	 0.00670134 	 4.45842e-08
630 	 0.00734134 	 4.45828e-08
631 	 0.00607099 	 4.31133e-08
632 	 0.00541631 	 4.46065e-08
633 	 0.0073961 	 4.03793e-08
634 	 0.00693208 	 3.85149e-08
635 	 0.00525628 	 3.74853e-08
636 	 0.00638874 	 3.80246e-08
637 	 0.00618207 	 3.77493e-08
638 	 0.00493017 	 3.66619e-08
639 	 0.00498389 	 3.54307e-08
640 	 0.00500321 	 3.32527e-08
641 	 0.00461143 	 3.71203e-08
642 	 0.00561803 	 3.53641e-08
643 	 0.00632166 	 3.67155e-08
644 	 0.00547522 	 3.50033e-08
645 	 0.00563314 	 3.62787e-08
646 	 0.00644078 	 3.53097e-08
647 	 0.00551946 	 3.71638e-08
648 	 0.00560449 	 3.76674e-08
649 	 0.00583531 	 3.64584e-08
650 	 0.00553811 	 3.60317e-08
651 	 0.00605751 	 3.3396e-08
652 	 0.00592491 	 3.46353e-08
653 	 0.00486835 	 3.40755e-08
654 	 0.00473123 	 3.55347e-08
655 	 0.00554393 	 3.20365e-08
656 	 0.00508108 	 3.34814e-08
657 	 0.00468785 	 3.23722e-08
658 	 0.00469061 	 3.24677e-08
659 	 0.00562996 	 3.125e-08
660 	 0.00585391 	 3.25689e-08
661 	 0.00486104 	 3.32345e-08
662 	 0.00481984 	 3.38455e-08
663 	 0.00494451 	 3.24047e-08
664 	 0.00451093 	 3.22217e-08
665 	 0.0048994 	 3.23455e-08
666 	 0.00573132 	 3.28146e-08
667 	 0.00550498 	 3.26514e-08
668 	 0.00491332 	 3.27818e-08
669 	 0.00519561 	 3.09791e-08
670 	 0.00500477 	 2.99073e-08
671 	 0.00479366 	 2.9961e-08
672 	 0.00488673 	 3.10288e-08
673 	 0.00446836 	 3.12183e-08
674 	 0.00393306 	 2.94747e-08
675 	 0.00402592 	 2.90706e-08
676 	 0.00494013 	 2.78797e-08
677 	 0.00449121 	 2.78715e-08
678 	 0.00402928 	 2.98953e-08
679 	 0.00440992 	 2.85259e-08
680 	 0.00419838 	 2.75842e-08
681 	 0.00381698 	 2.72066e-08
682 	 0.00419465 	 2.65256e-08
683 	 0.00496952 	 2.69717e-08
684 	 0.00457605 	 2.78237e-08
685 	 0.00439868 	 2.76481e-08
686 	 0.00435487 	 2.72651e-08
687 	 0.00379706 	 2.54566e-08
688 	 0.00319945 	 2.65152e-08
689 	 0.00390584 	 2.64127e-08
690 	 0.00446993 	 2.62586e-08
691 	 0.00409153 	 2.69502e-08
692 	 0.00447205 	 2.63476e-08
693 	 0.00502352 	 2.64937e-08
694 	 0.00430036 	 2.61699e-08
695 	 0.00413161 	 2.7047e-08
696 	 0.00441953 	 2.75177e-08
697 	 0.00419944 	 2.74457e-08
698 	 0.00450105 	 2.71086e-08
699 	 0.00474201 	 2.60366e-08
700 	 0.00396388 	 2.60797e-08
701 	 0.00386332 	 2.60823e-08
702 	 0.00459702 	 2.45323e-08
703 	 0.0038217 	 2.48904e-08
704 	 0.00366429 	 2.42653e-08
705 	 0.00408256 	 2.39178e-08
706 	 0.00338653 	 2.43092e-08
707 	 0.00366418 	 2.40866e-08
708 	 0.00462418 	 2.29545e-08
709 	 0.00365085 	 2.31866e-08
710 	 0.00342726 	 2.30833e-08
711 	 0.00466187 	 2.38436e-08
712 	 0.00394856 	 2.45224e-08
713 	 0.00336757 	 2.38102e-08
714 	 0.00376818 	 2.2739e-08
715 	 0.00374718 	 2.24872e-08
716 	 0.00359387 	 2.35182e-08
717 	 0.00419487 	 2.39636e-08
718 	 0.00427999 	 2.35545e-08
719 	 0.0033272 	 2.21714e-08
720 	 0.00328441 	 2.12045e-08
721 	 0.00349936 	 2.1297e-08
722 	 0.00389208 	 2.14014e-08
723 	 0.00401968 	 2.24219e-08
724 	 0.00346896 	 2.20566e-08
725 	 0.00319432 	 2.16932e-08
726 	 0.00376491 	 2.09068e-08
727 	 0.00398087 	 2.10578e-08
728 	 0.00352024 	 2.13518e-08
729 	 0.00363462 	 2.25431e-08
730 	 0.00392075 	 2.29448e-08
731 	 0.00359709 	 2.28696e-08
732 	 0.00337892 	 2.18987e-08
733 	 0.00343195 	 2.14144e-08
734 	 0.00336029 	 2.15093e-08
735 	 0.00332347 	 2.35183e-08
736 	 0.00370174 	 2.323e-08
737 	 0.00372652 	 2.42129e-08
738 	 0.00360239 	 2.33012e-08
739 	 0.00352042 	 2.18897e-08
740 	 0.00364705 	 2.24183e-08
741 	 0.00342377 	 2.45713e-08
742 	 0.00338432 	 2.64085e-08
743 	 0.00424623 	 2.47831e-08
744 	 0.00449151 	 2.36443e-08
745 	 0.00390746 	 2.25669e-08
746 	 0.00360603 	 2.29716e-08
747 	 0.00358683 	 2.52628e-08
748 	 0.00364733 	 2.54339e-08
749 	 0.00388074 	 2.4409e-08
750 	 0.00402255 	 2.27387e-08
751 	 0.00329105 	 2.15114e-08
752 	 0.00272745 	 2.28912e-08
753 	 0.00304442 	 2.43712e-08
754 	 0.00324662 	 2.34356e-08
755 	 0.00324881 	 2.2951e-08
756 	 0.00349733 	 2.15644e-08
757 	 0.00390832 	 2.15441e-08
758 	 0.00420454 	 2.30504e-08
759 	 0.00398303 	 2.38226e-08
760 	 0.00396381 	 2.35531e-08
761 	 0.00355818 	 2.28836e-08
762 	 0.00311954 	 2.22083e-08
763 	 0.00332454 	 2.32009e-08
764 	 0.0039903 	 2.30559e-08
765 	 0.00375287 	 2.3105e-08
766 	 0.00311054 	 2.25029e-08
767 	 0.00328675 	 2.16516e-08
768 	 0.00390011 	 2.18575e-08
769 	 0.00383604 	 2.14803e-08
770 	 0.00339979 	 2.05709e-08
771 	 0.00300454 	 2.08284e-08
772 	 0.00306494 	 2.0488e-08
773 	 0.00367351 	 1.98428e-08
774 	 0.00368774 	 1.94878e-08
775 	 0.00302831 	 2.00175e-08
776 	 0.00269983 	 1.9847e-08
777 	 0.00305488 	 1.93138e-08
778 	 0.00353877 	 1.94666e-08
779 	 0.00334632 	 1.94846e-08
780 	 0.00277648 	 1.98278e-08
781 	 0.0029119 	 2.04351e-08
782 	 0.00341776 	 1.91223e-08
783 	 0.0031187 	 1.92229e-08
784 	 0.00330392 	 1.85112e-08
785 	 0.0034432 	 1.81255e-08
786 	 0.00288218 	 1.84512e-08
787 	 0.00316677 	 1.83246e-08
788 	 0.00342577 	 1.76638e-08
789 	 0.00274562 	 1.73756e-08
790 	 0.00293957 	 1.67905e-08
791 	 0.00320091 	 1.65696e-08
792 	 0.00275973 	 1.66965e-08
793 	 0.00290933 	 1.68416e-08
794 	 0.0029655 	 1.70161e-08
795 	 0.0022964 	 1.65279e-08
796 	 0.00227362 	 1.62572e-08
797 	 0.00282817 	 1.60837e-08
798 	 0.00291305 	 1.61886e-08
799 	 0.00282022 	 1.62891e-08
800 	 0.00309737 	 1.63084e-08
801 	 0.0027443 	 1.63955e-08
802 	 0.00218573 	 1.54259e-08
803 	 0.00242985 	 1.53467e-08
804 	 0.00247352 	 1.59787e-08
805 	 0.00234185 	 1.55452e-08
806 	 0.00239959 	 1.52244e-08
807 	 0.00254733 	 1.48897e-08
808 	 0.00257381 	 1.4924e-08
809 	 0.0023295 	 1.46939e-08
810 	 0.00246655 	 1.50048e-08
811 	 0.0028915 	 1.47541e-08
812 	 0.0027048 	 1.47323e-08
813 	 0.00243226 	 1.52944e-08
814 	 0.00238162 	 1.46433e-08
815 	 0.0023582 	 1.42885e-08
816 	 0.00215631 	 1.48408e-08
817 	 0.00229969 	 1.4646e-08
818 	 0.00242421 	 1.41662e-08
819 	 0.00232414 	 1.43098e-08
820 	 0.00268147 	 1.37244e-08
821 	 0.00254568 	 1.3666e-08
822 	 0.0023125 	 1.39947e-08
823 	 0.00250062 	 1.3368e-08
824 	 0.00238633 	 1.31083e-08
825 	 0.00234204 	 1.30811e-08
826 	 0.00248817 	 1.28426e-08
827 	 0.00221136 	 1.30969e-08
828 	 0.00205553 	 1.21679e-08
829 	 0.00211364 	 1.2251e-08
830 	 0.00198533 	 1.23604e-08
831 	 0.00171429 	 1.23381e-08
832 	 0.00186029 	 1.24252e-08
833 	 0.00212547 	 1.19721e-08
834 	 0.00212244 	 1.18894e-08
835 	 0.00228734 	 1.15287e-08
836 	 0.00217909 	 1.12409e-08
837 	 0.00198661 	 1.18185e-08
838 	 0.00192205 	 1.16058e-08
839 	 0.00193066 	 1.16221e-08
840 	 0.00201509 	 1.11952e-08
841 	 0.00216774 	 1.11194e-08
842 	 0.00200202 	 1.12699e-08
843 	 0.00194302 	 1.14372e-08
844 	 0.00190185 	 1.12497e-08
845 	 0.00173964 	 1.11358e-08
846 	 0.00204757 	 1.10335e-08
847 	 0.00200602 	 1.10293e-08
848 	 0.00160189 	 1.11707e-08
849 	 0.00169602 	 1.04783e-08
850 	 0.00189581 	 1.01903e-08
851 	 0.00182511 	 1.06285e-08
852 	 0.00182581 	 1.05091e-08
853 	 0.0019613 	 1.01727e-08
854 	 0.00191262 	 9.8356e-09
855 	 0.00183282 	 9.59473e-09
856 	 0.00169171 	 9.71137e-09
857 	 0.00150891 	 9.86323e-09
858 	 0.00166642 	 1.01969e-08
859 	 0.00171523 	 9.68487e-09
860 	 0.00153315 	 9.01031e-09
861 	 0.00147184 	 9.39286e-09
862 	 0.00165163 	 9.0846e-09
863 	 0.00146804 	 9.19883e-09
864 	 0.00126887 	 9.16066e-09
865 	 0.00153009 	 8.53528e-09
866 	 0.00159255 	 8.18497e-09
867 	 0.00132731 	 8.12043e-09
868 	 0.00137594 	 7.86265e-09
869 	 0.00143196 	 8.01714e-09
870 	 0.00145783 	 7.89665e-09
871 	 0.00145927 	 7.30736e-09
872 	 0.00130532 	 7.24057e-09
873 	 0.00105411 	 7.16472e-09
874 	 0.00109099 	 7.3241e-09
875 	 0.00124925 	 7.24183e-09
876 	 0.00128891 	 7.51285e-09
877 	 0.00132539 	 6.92157e-09
878 	 0.00130358 	 6.72262e-09
879 	 0.00124335 	 7.08903e-09
880 	 0.0012829 	 7.03718e-09
881 	 0.00125496 	 7.05331e-09
882 	 0.0011857 	 7.19273e-09
883 	 0.00120095 	 7.06343e-09
884 	 0.00121653 	 6.98992e-09
885 	 0.00125999 	 7.1473e-09
886 	 0.00137408 	 7.36029e-09
887 	 0.00123521 	 7.19324e-09
888 	 0.00127807 	 7.14918e-09
889 	 0.00148997 	 6.72893e-09
890 	 0.00127039 	 6.72945e-09
891 	 0.00124321 	 6.83342e-09
892 	 0.00110766 	 6.69315e-09
893 	 0.000894352 	 6.6672e-09
894 	 0.00107229 	 6.30245e-09
895 	 0.00132557 	 6.00356e-09
896 	 0.00113703 	 6.20288e-09
897 	 0.00108477 	 6.27079e-09
898 	 0.00120239 	 6.14297e-09
899 	 0.00103985 	 6.02593e-09
900 	 0.00103764 	 5.85382e-09
901 	 0.00116393 	 5.60162e-09
902 	 0.00101342 	 5.79212e-09
903 	 0.00110507 	 5.76389e-09
904 	 0.00118518 	 5.72839e-09
905 	 0.000899513 	 5.72139e-09
906 	 0.000844889 	 5.43358e-09
907 	 0.000956943 	 5.15217e-09
908 	 0.000793349 	 5.32486e-09
909 	 0.000748087 	 5.2873e-09
910 	 0.00091647 	 4.96833e-09
911 	 0.000892047 	 4.78609e-09
912 	 0.000797059 	 4.67514e-09
913 	 0.000790039 	 4.49719e-09
914 	 0.00081848 	 4.41176e-09
915 	 0.000799762 	 4.43233e-09
916 	 0.000833832 	 4.4511e-09
917 	 0.000893194 	 4.20675e-09
918 	 0.000693122 	 4.00013e-09
919 	 0.00062237 	 4.04522e-09
920 	 0.000786334 	 3.97949e-09
921 	 0.000781198 	 3.92961e-09
922 	 0.000751891 	 3.88546e-09
923 	 0.000713335 	 3.84212e-09
924 	 0.00057332 	 3.7364e-09
925 	 0.00054857 	 3.60038e-09
926 	 0.000637119 	 3.68228e-09
927 	 0.00064231 	 3.65966e-09
928 	 0.000576241 	 3.61338e-09
929 	 0.000676294 	 3.46509e-09
930 	 0.000681398 	 3.43332e-09
931 	 0.000581892 	 3.23884e-09
932 	 0.000582952 	 3.19053e-09
933 	 0.000571467 	 3.21659e-09
934 	 0.000507093 	 3.31997e-09
935 	 0.000524957 	 3.20645e-09
936 	 0.000673895 	 2.92663e-09
937 	 0.000576186 	 2.93238e-09
938 	 0.000456038 	 3.02942e-09
939 	 0.000501916 	 3.06048e-09
940 	 0.00054331 	 2.92191e-09
941 	 0.000525721 	 2.86713e-09
942 	 0.000545105 	 2.7594e-09
943 	 0.000493061 	 2.68955e-09
944 	 0.000398041 	 2.66131e-09
945 	 0.000412697 	 2.74595e-09
946 	 0.00047965 	 2.63586e-09
947 	 0.000462654 	 2.63505e-09
948 	 0.000478192 	 2.62313e-09
949 	 0.000527511 	 2.56939e-09
950 	 0.000490654 	 2.59963e-09
951 	 0.000511055 	 2.58186e-09
952 	 0.000518589 	 2.49963e-09
953 	 0.000410734 	 2.57531e-09
954 	 0.000477338 	 2.50833e-09
955 	 0.00051135 	 2.46162e-09
956 	 0.000453559 	 2.45069e-09
957 	 0.000497949 	 2.34433e-09
958 	 0.000429192 	 2.39422e-09
959 	 0.000351203 	 2.28518e-09
960 	 0.000376771 	 2.22868e-09
961 	 0.000410228 	 2.17641e-09
962 	 0.000381189 	 2.15129e-09
963 	 0.000379294 	 2.06909e-09
964 	 0.000382192 	 2.04105e-09
965 	 0.000385566 	 2.06003e-09
966 	 0.000411716 	 2.04958e-09
967 	 0.000411795 	 2.04573e-09
968 	 0.000363818 	 2.01496e-09
969 	 0.000318439 	 2.02922e-09
970 	 0.000318927 	 2.04223e-09
971 	 0.00031357 	 2.00601e-09
972 	 0.000296873 	 1.90019e-09
973 	 0.00029635 	 1.94815e-09
974 	 0.00031062 	 1.94566e-09
975 	 0.000295562 	 1.84232e-09
976 	 0.000343897 	 1.75435e-09
977 	 0.000379391 	 1.72286e-09
978 	 0.000283466 	 1.736e-09
979 	 0.000255954 	 1.72715e-09
980 	 0.000280079 	 1.68451e-09
981 	 0.00032746 	 1.60659e-09
982 	 0.000323964 	 1.5136e-09
983 	 0.000282829 	 1.53062e-09
984 	 0.000289953 	 1.4728e-09
985 	 0.000261669 	 1.5251e-09
986 	 0.000247683 	 1.46492e-09
987 	 0.000248705 	 1.39857e-09
988 	 0.000238583 	 1.34891e-09
989 	 0.000232886 	 1.31456e-09
990 	 0.00024639 	 1.32585e-09
991 	 0.000238271 	 1.32133e-09
992 	 0.000210446 	 1.26154e-09
993 	 0.000206524 	 1.16136e-09
994 	 0.000194984 	 1.15586e-09
995 	 0.00020143 	 1.16568e-09
996 	 0.000226449 	 1.12881e-09
997 	 0.000185883 	 1.08409e-09
998 	 0.000171918 	 1.03106e-09
999 	 0.000196114 	 1.05981e-09
1000 	 0.000209072 	 1.02951e-09
1001 	 0.000200479 	 1.02279e-09
1002 	 0.000196553 	 1.00774e-09
1003 	 0.000171489 	 9.64912e-10
1004 	 0.000182065 	 9.20987e-10
1005 	 0.000176267 	 9.51863e-10
1006 	 0.000148556 	 9.58459e-10
1007 	 0.000154588 	 9.35207e-10
1008 	 0.000164741 	 9.02414e-10
1009 	 0.000160203 	 8.58698e-10
1010 	 0.000172189 	 8.51137e-10
1011 	 0.000181856 	 8.87924e-10
1012 	 0.00016569 	 8.69595e-10
1013 	 0.000170062 	 8.33584e-10
1014 	 0.000174366 	 8.07824e-10
1015 	 0.000133556 	 7.98514e-10
1016 	 0.000126568 	 7.90076e-10
1017 	 0.000171706 	 7.77656e-10
1018 	 0.000165715 	 7.98098e-10
1019 	 0.000136992 	 7.9201e-10
1020 	 0.000144838 	 7.30666e-10
1021 	 0.000130439 	 7.13681e-10
1022 	 0.000126855 	 7.22983e-10
1023 	 0.00015465 	 7.08598e-10
1024 	 0.000144751 	 6.96007e-10
1025 	 0.000129834 	 6.77966e-10
1026 	 0.000133817 	 6.59853e-10
1027 	 0.000130279 	 6.31548e-10
1028 	 0.000120783 	 6.33714e-10
1029 	 0.000134117 	 6.39015e-10
1030 	 0.000134268 	 6.56428e-10
1031 	 0.000125903 	 6.40099e-10
1032 	 0.000118265 	 6.28587e-10
1033 	 0.000114134 	 6.19949e-10
1034 	 0.000115224 	 6.15378e-10
1035 	 0.000115757 	 6.30076e-10
1036 	 0.000116946 	 6.36903e-10
1037 	 0.000122754 	 6.47623e-10
1038 	 0.000129108 	 6.2138e-10
1039 	 0.000130681 	 6.17851e-10
1040 	 0.000114306 	 6.29745e-10
1041 	 0.000107572 	 6.08257e-10
1042 	 0.000117058 	 6.43346e-10
1043 	 0.000121542 	 6.45541e-10
1044 	 0.000118143 	 6.3697e-10
1045 	 0.000127712 	 5.99705e-10
1046 	 0.000127376 	 6.14035e-10
1047 	 0.000125792 	 6.21624e-10
1048 	 0.000134259 	 6.32571e-10
1049 	 0.00012723 	 6.58459e-10
1050 	 0.000111286 	 6.47967e-10
1051 	 0.000110132 	 6.34519e-10
1052 	 0.000127672 	 6.53841e-10
1053 	 0.000141136 	 6.73898e-10
1054 	 0.000141713 	 6.63382e-10
1055 	 0.00013252 	 6.7653e-10
1056 	 0.00011949 	 6.99593e-10
1057 	 0.0001224 	 6.836e-10
1058 	 0.000128742 	 6.97285e-10
1059 	 0.000129351 	 6.68471e-10
1060 	 0.000135613 	 6.9274e-10
1061 	 0.000137471 	 6.8571e-10
1062 	 0.000123073 	 6.88977e-10
1063 	 0.00011048 	 6.863e-10
1064 	 0.000101377 	 6.72118e-10
1065 	 9.89454e-05 	 6.87794e-10
1066 	 0.000111261 	 6.54926e-10
1067 	 0.000137659 	 7.00905e-10
1068 	 0.000127297 	 6.90852e-10
1069 	 0.000121616 	 6.72011e-10
1070 	 0.000133371 	 6.50563e-10
1071 	 0.00012321 	 6.78908e-10
1072 	 0.000131466 	 7.05912e-10
1073 	 0.000153676 	 6.83294e-10
1074 	 0.000133263 	 6.99451e-10
1075 	 0.000128071 	 6.79374e-10
1076 	 0.000142745 	 6.8717e-10
1077 	 0.000137951 	 6.92419e-10
1078 	 0.000130134 	 6.91285e-10
1079 	 0.000151675 	 6.98247e-10
1080 	 0.000144447 	 6.66678e-10
1081 	 0.000123496 	 6.7554e-10
1082 	 0.000122555 	 6.64657e-10
1083 	 0.000119812 	 7.17605e-10
1084 	 0.000116014 	 6.85916e-10
1085 	 0.000129273 	 6.68481e-10
1086 	 0.000149453 	 6.65105e-10
1087 	 0.000138113 	 6.82286e-10
1088 	 0.000131891 	 7.00096e-10
1089 	 0.000140833 	 6.75763e-10
1090 	 0.000145056 	 6.7666e-10
1091 	 0.000124379 	 6.9992e-10
1092 	 0.000115053 	 6.91017e-10
1093 	 0.000121991 	 6.73361e-10
1094 	 0.000117738 	 6.82863e-10
1095 	 0.00011348 	 6.81756e-10
1096 	 0.00012805 	 6.85821e-10
1097 	 0.000142668 	 6.64181e-10
1098 	 0.000130331 	 6.34784e-10
1099 	 0.000131194 	 6.5939e-10
1100 	 0.000134213 	 6.64827e-10
1101 	 0.000135411 	 6.77975e-10
1102 	 0.000130033 	 6.85809e-10
1103 	 0.000116305 	 6.88508e-10
1104 	 0.000125214 	 6.51646e-10
1105 	 0.000135611 	 6.70508e-10
1106 	 0.000129733 	 7.01222e-10
1107 	 0.000147645 	 7.12649e-10
1108 	 0.000149142 	 7.07546e-10
1109 	 0.000133374 	 6.55084e-10
1110 	 0.00015474 	 6.88951e-10
1111 	 0.000149394 	 7.02398e-10
1112 	 0.000125256 	 7.27569e-10
1113 	 0.000139381 	 7.28519e-10
1114 	 0.000147403 	 7.23615e-10
1115 	 0.000134988 	 7.15e-10
1116 	 0.000155243 	 7.37684e-10
1117 	 0.000154504 	 7.51915e-10
1118 	 0.000147275 	 7.65913e-10
1119 	 0.000176541 	 7.7473e-10
1120 	 0.000161804 	 7.77376e-10
1121 	 0.000132269 	 7.83207e-10
1122 	 0.000139376 	 7.8994e-10
1123 	 0.00015769 	 7.94715e-10
1124 	 0.000146331 	 8.022e-10
1125 	 0.000153199 	 8.13327e-10
1126 	 0.000171309 	 7.90118e-10
1127 	 0.000141235 	 8.14691e-10
1128 	 0.000140846 	 7.81887e-10
1129 	 0.0001635 	 7.81385e-10
1130 	 0.000168243 	 8.04278e-10
1131 	 0.000160975 	 8.00556e-10
1132 	 0.000165165 	 7.61345e-10
1133 	 0.00015631 	 7.62172e-10
1134 	 0.000145366 	 7.74008e-10
1135 	 0.000145744 	 7.46703e-10
1136 	 0.000133943 	 7.55862e-10
1137 	 0.000155707 	 7.53755e-10
1138 	 0.000175099 	 7.50099e-10
1139 	 0.00014086 	 7.39999e-10
1140 	 0.000150194 	 7.22672e-10
1141 	 0.000160532 	 7.1948e-10
1142 	 0.000151633 	 7.20842e-10
1143 	 0.000150754 	 7.20103e-10
1144 	 0.000137852 	 6.96753e-10
1145 	 0.000135171 	 6.90888e-10
1146 	 0.000150589 	 6.51983e-10
1147 	 0.000138503 	 6.78611e-10
1148 	 0.000122704 	 6.86073e-10
1149 	 0.000132885 	 6.79116e-10
1150 	 0.000135255 	 6.5447e-10
1151 	 0.000134158 	 6.45918e-10
1152 	 0.00014162 	 6.50365e-10
1153 	 0.000133459 	 6.43956e-10
1154 	 0.00013755 	 6.31329e-10
1155 	 0.000132407 	 6.42704e-10
1156 	 0.000114566 	 6.61756e-10
1157 	 0.000129508 	 6.14079e-10
1158 	 0.000123397 	 5.8969e-10
1159 	 0.000108066 	 6.15232e-10
1160 	 0.000123708 	 6.11195e-10
1161 	 0.000134234 	 5.86632e-10
1162 	 0.000114083 	 5.66954e-10
1163 	 0.000108667 	 5.61811e-10
1164 	 0.000105195 	 5.23154e-10
1165 	 9.74866e-05 	 5.28864e-10
1166 	 0.000104414 	 5.09766e-10
1167 	 9.00529e-05 	 5.00273e-10
1168 	 8.07943e-05 	 4.99351e-10
1169 	 8.26843e-05 	 4.61878e-10
1170 	 7.3907e-05 	 4.52915e-10
1171 	 7.63366e-05 	 4.47164e-10
1172 	 8.75872e-05 	 4.30551e-10
1173 	 8.82333e-05 	 4.30709e-10
1174 	 9.09227e-05 	 4.10594e-10
1175 	 8.76208e-05 	 3.8344e-10
1176 	 7.45148e-05 	 3.90254e-10
1177 	 7.01249e-05 	 3.82802e-10
1178 	 7.28349e-05 	 3.76581e-10
1179 	 7.60264e-05 	 3.74339e-10
1180 	 7.48293e-05 	 3.71452e-10
1181 	 7.85743e-05 	 3.59385e-10
1182 	 7.43843e-05 	 3.42312e-10
1183 	 6.86784e-05 	 3.38574e-10
1184 	 7.68734e-05 	 3.45945e-10
1185 	 6.79557e-05 	 3.43267e-10
1186 	 5.3643e-05 	 3.36842e-10
1187 	 6.16221e-05 	 3.16022e-10
1188 	 6.95046e-05 	 3.04483e-10
1189 	 6.64248e-05 	 3.11347e-10
1190 	 6.94965e-05 	 3.08187e-10
1191 	 5.5738e-05 	 3.13547e-10
1192 	 5.10296e-05 	 2.96487e-10
1193 	 5.62079e-05 	 2.96335e-10
1194 	 5.7542e-05 	 2.81801e-10
1195 	 5.32707e-05 	 2.8911e-10
1196 	 5.72494e-05 	 2.87069e-10
1197 	 5.60503e-05 	 2.77608e-10
1198 	 4.44844e-05 	 2.73836e-10
1199 	 4.68749e-05 	 2.61082e-10
1200 	 5.97144e-05 	 2.65784e-10
1201 	 5.65781e-05 	 2.57913e-10
1202 	 4.53687e-05 	 2.5778e-10
1203 	 4.81611e-05 	 2.52727e-10
1204 	 5.69679e-05 	 2.5466e-10
1205 	 5.78487e-05 	 2.47393e-10
1206 	 5.38489e-05 	 2.37371e-10
1207 	 4.26131e-05 	 2.41938e-10
1208 	 3.85099e-05 	 2.44089e-10
1209 	 4.33076e-05 	 2.29329e-10
1210 	 4.65734e-05 	 2.24381e-10
1211 	 4.76159e-05 	 2.2035e-10
1212 	 5.24919e-05 	 2.158e-10
1213 	 4.29233e-05 	 2.10503e-10
1214 	 3.68473e-05 	 2.09076e-10
1215 	 4.16205e-05 	 2.02892e-10
1216 	 4.1545e-05 	 2.00226e-10
1217 	 3.64219e-05 	 1.95469e-10
1218 	 3.75712e-05 	 1.88801e-10
1219 	 3.74678e-05 	 1.86668e-10
1220 	 3.4358e-05 	 1.90688e-10
1221 	 3.6937e-05 	 1.84631e-10
1222 	 4.22644e-05 	 1.81758e-10
1223 	 3.92991e-05 	 1.76998e-10
1224 	 3.4193e-05 	 1.78224e-10
1225 	 3.55366e-05 	 1.8088e-10
1226 	 3.35193e-05 	 1.80447e-10
1227 	 2.74341e-05 	 1.77102e-10
1228 	 2.74485e-05 	 1.79551e-10
1229 	 3.71152e-05 	 1.68846e-10
1230 	 3.84721e-05 	 1.75031e-10
1231 	 3.35502e-05 	 1.79012e-10
1232 	 3.77685e-05 	 1.78886e-10
1233 	 3.91012e-05 	 1.73478e-10
1234 	 3.68467e-05 	 1.73037e-10
1235 	 3.54964e-05 	 1.73385e-10
1236 	 3.48657e-05 	 1.76246e-10
1237 	 3.81936e-05 	 1.77018e-10
1238 	 3.92078e-05 	 1.75491e-10
1239 	 3.52331e-05 	 1.80381e-10
1240 	 3.11117e-05 	 1.79585e-10
1241 	 3.32462e-05 	 1.81288e-10
1242 	 3.68844e-05 	 1.81055e-10
1243 	 3.73653e-05 	 1.95115e-10
1244 	 4.24253e-05 	 1.88171e-10
1245 	 4.01061e-05 	 1.8405e-10
1246 	 3.89076e-05 	 1.88774e-10
1247 	 4.25165e-05 	 1.92371e-10
1248 	 4.05545e-05 	 1.99571e-10
1249 	 3.93246e-05 	 2.00791e-10
1250 	 4.39519e-05 	 2.0692e-10
1251 	 4.42659e-05 	 2.07258e-10
1252 	 4.37438e-05 	 2.08611e-10
1253 	 4.56034e-05 	 2.11316e-10
1254 	 4.38234e-05 	 2.15681e-10
1255 	 4.63934e-05 	 2.20024e-10
1256 	 4.89211e-05 	 2.19422e-10
1257 	 4.22702e-05 	 2.24787e-10
1258 	 3.72409e-05 	 2.22283e-10
1259 	 4.54631e-05 	 2.28269e-10
1260 	 5.1842e-05 	 2.21959e-10
1261 	 4.36823e-05 	 2.25564e-10
1262 	 4.18444e-05 	 2.33342e-10
1263 	 4.70611e-05 	 2.38832e-10
1264 	 4.79097e-05 	 2.30273e-10
1265 	 5.16697e-05 	 2.31254e-10
1266 	 5.48254e-05 	 2.38319e-10
1267 	 4.79418e-05 	 2.39258e-10
1268 	 5.37909e-05 	 2.52931e-10
1269 	 6.0041e-05 	 2.45224e-10
1270 	 5.32079e-05 	 2.50957e-10
1271 	 4.97744e-05 	 2.54414e-10
1272 	 5.11837e-05 	 2.53936e-10
1273 	 6.06313e-05 	 2.55036e-10
1274 	 6.11332e-05 	 2.67326e-10
1275 	 5.69176e-05 	 2.6628e-10
1276 	 5.64608e-05 	 2.58154e-10
1277 	 5.27427e-05 	 2.65979e-10
1278 	 5.22771e-05 	 2.61845e-10
1279 	 5.81237e-05 	 2.67232e-10
1280 	 6.59145e-05 	 2.57486e-10
1281 	 5.69634e-05 	 2.60159e-10
1282 	 4.97644e-05 	 2.70944e-10
1283 	 5.37049e-05 	 2.63921e-10
1284 	 5.40439e-05 	 2.61524e-10
1285 	 5.40029e-05 	 2.61303e-10
1286 	 5.93575e-05 	 2.5642e-10
1287 	 5.21933e-05 	 2.60234e-10
1288 	 5.03568e-05 	 2.70083e-10
1289 	 6.36332e-05 	 2.63333e-10
1290 	 5.97626e-05 	 2.56081e-10
1291 	 4.99546e-05 	 2.6042e-10
1292 	 5.22521e-05 	 2.65191e-10
1293 	 5.20718e-05 	 2.72637e-10
1294 	 4.68261e-05 	 2.80679e-10
1295 	 5.57586e-05 	 2.80352e-10
1296 	 6.67938e-05 	 2.61012e-10
1297 	 5.59515e-05 	 2.68146e-10
1298 	 5.53641e-05 	 2.9105e-10
1299 	 6.4437e-05 	 2.9295e-10
1300 	 5.73904e-05 	 2.8808e-10
1301 	 5.47563e-05 	 2.81661e-10
1302 	 6.53742e-05 	 2.85252e-10
1303 	 6.7349e-05 	 2.84252e-10
1304 	 6.69631e-05 	 2.97318e-10
1305 	 6.96038e-05 	 2.94754e-10
1306 	 5.81559e-05 	 2.94876e-10
1307 	 5.85177e-05 	 2.93323e-10
1308 	 6.44515e-05 	 2.9016e-10
1309 	 5.69702e-05 	 2.94723e-10
1310 	 6.14714e-05 	 3.18737e-10
1311 	 6.91336e-05 	 3.07472e-10
1312 	 5.93577e-05 	 3.08825e-10
1313 	 5.22963e-05 	 3.09491e-10
1314 	 5.96203e-05 	 3.26817e-10
1315 	 7.28923e-05 	 3.1816e-10
1316 	 7.17578e-05 	 3.30843e-10
1317 	 6.96292e-05 	 3.37803e-10
1318 	 7.51912e-05 	 3.44614e-10
1319 	 6.90681e-05 	 3.39782e-10
1320 	 6.99208e-05 	 3.39253e-10
1321 	 8.86794e-05 	 3.57588e-10
1322 	 8.25624e-05 	 3.67283e-10
1323 	 7.3463e-05 	 3.69829e-10
1324 	 7.52661e-05 	 3.62671e-10
1325 	 7.04948e-05 	 3.65608e-10
1326 	 7.94406e-05 	 3.83498e-10
1327 	 8.93015e-05 	 3.91005e-10
1328 	 8.06904e-05 	 3.86095e-10
1329 	 9.36281e-05 	 3.92413e-10
1330 	 9.19907e-05 	 3.8423e-10
1331 	 7.8127e-05 	 3.8438e-10
1332 	 8.20216e-05 	 3.94729e-10
1333 	 8.55522e-05 	 4.06237e-10
1334 	 9.40906e-05 	 4.07484e-10
1335 	 9.7105e-05 	 3.99919e-10
1336 	 8.15516e-05 	 3.93682e-10
1337 	 8.07719e-05 	 4.06558e-10
1338 	 8.9408e-05 	 4.16949e-10
1339 	 9.14679e-05 	 4.30683e-10
1340 	 0.000105076 	 4.21261e-10
1341 	 0.000100214 	 4.16728e-10
1342 	 8.24185e-05 	 4.16765e-10
1343 	 7.92256e-05 	 4.50291e-10
1344 	 9.18864e-05 	 4.3135e-10
1345 	 9.12489e-05 	 4.37695e-10
1346 	 8.77972e-05 	 4.4409e-10
1347 	 9.60905e-05 	 4.33703e-10
1348 	 9.48207e-05 	 4.35879e-10
1349 	 9.1117e-05 	 4.38973e-10
1350 	 8.88663e-05 	 4.38629e-10
1351 	 9.66482e-05 	 4.40645e-10
1352 	 0.000102917 	 4.32903e-10
1353 	 9.84088e-05 	 4.33544e-10
1354 	 8.90248e-05 	 4.2642e-10
1355 	 7.98062e-05 	 4.26999e-10
1356 	 8.54467e-05 	 4.51149e-10
1357 	 9.36801e-05 	 4.33984e-10
1358 	 9.60687e-05 	 4.22007e-10
1359 	 0.000102201 	 4.16201e-10
1360 	 9.76492e-05 	 4.36115e-10
1361 	 9.40822e-05 	 4.34556e-10
1362 	 9.21525e-05 	 4.33569e-10
1363 	 8.38451e-05 	 4.23969e-10
1364 	 8.12221e-05 	 4.16962e-10
1365 	 0.000103196 	 4.24906e-10
1366 	 0.000103362 	 4.26463e-10
1367 	 9.22715e-05 	 4.22013e-10
1368 	 9.07232e-05 	 4.03682e-10
1369 	 8.71472e-05 	 4.14555e-10
1370 	 9.11814e-05 	 3.97968e-10
1371 	 9.37815e-05 	 4.07509e-10
1372 	 9.01657e-05 	 4.05196e-10
1373 	 9.17389e-05 	 3.94949e-10
1374 	 8.89628e-05 	 3.89e-10
1375 	 8.18478e-05 	 3.78659e-10
1376 	 7.8941e-05 	 3.88308e-10
1377 	 7.7332e-05 	 3.83238e-10
1378 	 7.65633e-05 	 3.79134e-10
1379 	 7.63092e-05 	 3.68183e-10
1380 	 7.34207e-05 	 3.66302e-10
1381 	 8.04144e-05 	 3.55828e-10
1382 	 8.21963e-05 	 3.70735e-10
1383 	 7.8439e-05 	 3.52206e-10
1384 	 8.2869e-05 	 3.45642e-10
1385 	 7.98313e-05 	 3.49343e-10
1386 	 7.27203e-05 	 3.4466e-10
1387 	 7.33767e-05 	 3.5178e-10
1388 	 7.61713e-05 	 3.49569e-10
1389 	 6.92441e-05 	 3.49217e-10
1390 	 7.43135e-05 	 3.38353e-10
1391 	 8.2336e-05 	 3.44952e-10
1392 	 7.45204e-05 	 3.57601e-10
1393 	 7.6754e-05 	 3.56516e-10
1394 	 8.13697e-05 	 3.42275e-10
1395 	 8.34227e-05 	 3.41669e-10
1396 	 8.14102e-05 	 3.50382e-10
1397 	 7.78611e-05 	 3.55998e-10
1398 	 7.28943e-05 	 3.59135e-10
1399 	 7.45082e-05 	 3.57461e-10
1400 	 8.30238e-05 	 3.50895e-10
1401 	 7.3267e-05 	 3.45127e-10
1402 	 6.4633e-05 	 3.43483e-10
1403 	 6.89476e-05 	 3.58989e-10
1404 	 8.23135e-05 	 3.49706e-10
1405 	 8.6544e-05 	 3.38958e-10
1406 	 8.0738e-05 	 3.39129e-10
1407 	 8.14041e-05 	 3.37207e-10
1408 	 6.86913e-05 	 3.38549e-10
1409 	 6.86622e-05 	 3.65731e-10
1410 	 8.32182e-05 	 3.52139e-10
1411 	 8.10695e-05 	 3.40253e-10
1412 	 8.27088e-05 	 3.34423e-10
1413 	 8.13816e-05 	 3.47274e-10
1414 	 6.88287e-05 	 3.49465e-10
1415 	 7.21247e-05 	 3.37456e-10
1416 	 7.39852e-05 	 3.22833e-10
1417 	 6.74524e-05 	 3.21816e-10
1418 	 6.7715e-05 	 3.17825e-10
1419 	 6.33943e-05 	 3.13466e-10
1420 	 5.94212e-05 	 3.00329e-10
1421 	 6.09716e-05 	 3.02082e-10
1422 	 6.46556e-05 	 2.87908e-10
1423 	 6.6266e-05 	 2.74083e-10
1424 	 5.83744e-05 	 2.87402e-10
1425 	 5.48324e-05 	 2.85976e-10
1426 	 5.44952e-05 	 2.65076e-10
1427 	 5.32441e-05 	 2.60521e-10
1428 	 6.22732e-05 	 2.53397e-10
1429 	 6.1582e-05 	 2.57499e-10
1430 	 5.94702e-05 	 2.60148e-10
1431 	 6.16542e-05 	 2.43627e-10
1432 	 5.01495e-05 	 2.37246e-10
1433 	 4.4361e-05 	 2.34736e-10
1434 	 5.16989e-05 	 2.28582e-10
1435 	 5.43787e-05 	 2.32687e-10
1436 	 4.9567e-05 	 2.27396e-10
1437 	 4.81235e-05 	 2.24308e-10
1438 	 4.75111e-05 	 2.17361e-10
1439 	 5.17667e-05 	 2.07832e-10
1440 	 5.22258e-05 	 2.12853e-10
1441 	 4.34256e-05 	 2.19876e-10
1442 	 3.91384e-05 	 2.14263e-10
1443 	 4.64777e-05 	 2.11886e-10
1444 	 5.15691e-05 	 2.06459e-10
1445 	 4.42785e-05 	 2.08267e-10
1446 	 4.22436e-05 	 2.08157e-10
1447 	 4.21431e-05 	 2.10933e-10
1448 	 4.2588e-05 	 2.12726e-10
1449 	 4.65666e-05 	 2.04987e-10
1450 	 4.61241e-05 	 2.05008e-10
1451 	 4.53671e-05 	 1.98159e-10
1452 	 4.91607e-05 	 2.02134e-10
1453 	 4.87001e-05 	 2.07454e-10
1454 	 4.55777e-05 	 2.12096e-10
1455 	 4.77841e-05 	 1.98847e-10
1456 	 4.38248e-05 	 2.02309e-10
1457 	 4.16443e-05 	 2.04107e-10
1458 	 4.51559e-05 	 2.01535e-10
1459 	 4.73353e-05 	 2.14347e-10
1460 	 5.01136e-05 	 2.17173e-10
1461 	 5.21002e-05 	 2.03055e-10
1462 	 4.37603e-05 	 2.05723e-10
1463 	 3.6478e-05 	 2.20754e-10
1464 	 4.76126e-05 	 2.18791e-10
1465 	 5.61014e-05 	 2.10759e-10
1466 	 4.65968e-05 	 2.13786e-10
1467 	 5.03876e-05 	 2.14822e-10
1468 	 4.83902e-05 	 2.10713e-10
1469 	 4.24251e-05 	 2.16862e-10
1470 	 4.99102e-05 	 2.13093e-10
1471 	 5.24423e-05 	 2.00267e-10
1472 	 4.76931e-05 	 2.09304e-10
1473 	 5.22618e-05 	 2.16618e-10
1474 	 4.47131e-05 	 2.08467e-10
1475 	 4.11512e-05 	 2.09833e-10
1476 	 5.04213e-05 	 2.10526e-10
1477 	 4.96581e-05 	 2.10069e-10
1478 	 4.43972e-05 	 2.0564e-10
1479 	 4.82723e-05 	 2.08431e-10
1480 	 4.74881e-05 	 2.08059e-10
1481 	 4.6882e-05 	 2.04342e-10
1482 	 5.07181e-05 	 2.05806e-10
1483 	 4.44719e-05 	 1.98211e-10
1484 	 3.46955e-05 	 2.03122e-10
1485 	 3.82755e-05 	 2.07857e-10
1486 	 4.57582e-05 	 2.01526e-10
1487 	 4.26056e-05 	 1.99477e-10
1488 	 4.77196e-05 	 1.97761e-10
1489 	 5.46192e-05 	 1.94365e-10
1490 	 4.03386e-05 	 1.96788e-10
1491 	 3.81754e-05 	 2.03235e-10
1492 	 4.36729e-05 	 1.97174e-10
1493 	 4.5232e-05 	 1.95303e-10
1494 	 4.77807e-05 	 1.88865e-10
1495 	 4.82225e-05 	 1.88821e-10
1496 	 4.31871e-05 	 1.95051e-10
1497 	 4.4767e-05 	 1.93459e-10
1498 	 4.46479e-05 	 1.84231e-10
1499 	 3.90233e-05 	 1.86812e-10
1500 	 4.18964e-05 	 1.8163e-10
1501 	 4.77821e-05 	 1.82568e-10
1502 	 4.6726e-05 	 1.85537e-10
1503 	 4.29773e-05 	 1.81194e-10
1504 	 3.99273e-05 	 1.81518e-10
1505 	 3.9828e-05 	 1.81099e-10
1506 	 4.01342e-05 	 1.82664e-10
1507 	 4.07315e-05 	 1.76393e-10
1508 	 4.00634e-05 	 1.7425e-10
1509 	 3.80751e-05 	 1.78662e-10
1510 	 3.68201e-05 	 1.79126e-10
1511 	 3.29323e-05 	 1.66428e-10
1512 	 3.33194e-05 	 1.68398e-10
1513 	 3.51514e-05 	 1.71665e-10
1514 	 3.51228e-05 	 1.75577e-10
1515 	 3.57672e-05 	 1.6004e-10
1516 	 3.90143e-05 	 1.59826e-10
1517 	 4.20451e-05 	 1.6314e-10
1518 	 3.94835e-05 	 1.66682e-10
1519 	 4.07945e-05 	 1.56365e-10
1520 	 3.4345e-05 	 1.54313e-10
1521 	 3.16075e-05 	 1.56628e-10
1522 	 3.75667e-05 	 1.57521e-10
1523 	 3.66887e-05 	 1.55488e-10
1524 	 3.40476e-05 	 1.55464e-10
1525 	 3.61189e-05 	 1.54387e-10
1526 	 3.32288e-05 	 1.50293e-10
1527 	 3.11635e-05 	 1.51041e-10
1528 	 3.6144e-05 	 1.53995e-10
1529 	 3.75241e-05 	 1.55437e-10
1530 	 3.39888e-05 	 1.46633e-10
1531 	 3.5546e-05 	 1.45295e-10
1532 	 3.70609e-05 	 1.52399e-10
1533 	 3.79946e-05 	 1.50418e-10
1534 	 3.83938e-05 	 1.48485e-10
1535 	 3.51854e-05 	 1.46155e-10
1536 	 3.21584e-05 	 1.4503e-10
1537 	 3.04632e-05 	 1.4452e-10
1538 	 2.98121e-05 	 1.43148e-10
1539 	 2.94873e-05 	 1.42277e-10
1540 	 3.26237e-05 	 1.37703e-10
1541 	 3.46516e-05 	 1.35102e-10
1542 	 2.95436e-05 	 1.33655e-10
1543 	 2.93691e-05 	 1.3189e-10
1544 	 3.21807e-05 	 1.29815e-10
1545 	 3.24415e-05 	 1.29271e-10
1546 	 3.02873e-05 	 1.24533e-10
1547 	 2.81577e-05 	 1.26529e-10
1548 	 2.64954e-05 	 1.24934e-10
1549 	 2.68663e-05 	 1.24184e-10
1550 	 2.94852e-05 	 1.19452e-10
1551 	 2.96409e-05 	 1.20506e-10
1552 	 2.8816e-05 	 1.20111e-10
1553 	 2.81285e-05 	 1.17634e-10
1554 	 2.80622e-05 	 1.1687e-10
1555 	 2.55472e-05 	 1.12415e-10
1556 	 2.47095e-05 	 1.10316e-10
1557 	 2.57466e-05 	 1.12768e-10
1558 	 2.51105e-05 	 1.11316e-10
1559 	 2.58604e-05 	 1.07638e-10
1560 	 2.86238e-05 	 1.03319e-10
1561 	 2.70198e-05 	 1.03167e-10
1562 	 2.30947e-05 	 1.06879e-10
1563 	 2.19105e-05 	 1.09191e-10
1564 	 2.3642e-05 	 1.07363e-10
1565 	 2.65438e-05 	 1.01594e-10
1566 	 2.66581e-05 	 1.00836e-10
1567 	 2.42285e-05 	 1.06069e-10
1568 	 2.33375e-05 	 1.08569e-10
1569 	 2.34325e-05 	 1.05898e-10
1570 	 2.54011e-05 	 1.05069e-10
1571 	 2.56193e-05 	 1.07568e-10
1572 	 2.75353e-05 	 1.05481e-10
1573 	 2.5906e-05 	 1.06971e-10
1574 	 2.31149e-05 	 1.09152e-10
1575 	 2.31822e-05 	 1.09303e-10
1576 	 2.28941e-05 	 1.1013e-10
1577 	 2.60008e-05 	 1.03608e-10
1578 	 2.61155e-05 	 1.06914e-10
1579 	 2.34643e-05 	 1.09261e-10
1580 	 2.46725e-05 	 1.08701e-10
1581 	 2.88269e-05 	 1.07945e-10
1582 	 2.61192e-05 	 1.08174e-10
1583 	 2.41874e-05 	 1.07922e-10
1584 	 2.33999e-05 	 1.07887e-10
1585 	 2.50672e-05 	 1.09288e-10
1586 	 2.94704e-05 	 1.08984e-10
1587 	 2.63067e-05 	 1.06141e-10
1588 	 2.19922e-05 	 1.06489e-10
1589 	 2.16606e-05 	 1.1114e-10
1590 	 2.42979e-05 	 1.10398e-10
1591 	 2.75167e-05 	 1.08475e-10
1592 	 2.59293e-05 	 1.10531e-10
1593 	 2.285e-05 	 1.1354e-10
1594 	 2.31948e-05 	 1.14239e-10
1595 	 2.43639e-05 	 1.16145e-10
1596 	 2.24417e-05 	 1.1908e-10
1597 	 2.5186e-05 	 1.19336e-10
1598 	 3.19714e-05 	 1.18036e-10
1599 	 3.0203e-05 	 1.21581e-10
1600 	 2.8071e-05 	 1.24309e-10
1601 	 3.06096e-05 	 1.22469e-10
1602 	 3.06137e-05 	 1.23334e-10
1603 	 3.05587e-05 	 1.24492e-10
1604 	 3.23496e-05 	 1.24082e-10
1605 	 3.05974e-05 	 1.25522e-10
1606 	 3.06565e-05 	 1.30143e-10
1607 	 3.13921e-05 	 1.27928e-10
1608 	 2.85906e-05 	 1.26055e-10
1609 	 2.75314e-05 	 1.28604e-10
1610 	 3.03675e-05 	 1.32245e-10
1611 	 3.1292e-05 	 1.31529e-10
1612 	 3.00783e-05 	 1.28078e-10
1613 	 3.07725e-05 	 1.35021e-10
1614 	 3.05991e-05 	 1.31376e-10
1615 	 3.03147e-05 	 1.31638e-10
1616 	 3.14272e-05 	 1.32372e-10
1617 	 2.86617e-05 	 1.3687e-10
1618 	 2.65784e-05 	 1.35075e-10
1619 	 2.81244e-05 	 1.33093e-10
1620 	 3.07421e-05 	 1.34017e-10
1621 	 3.28374e-05 	 1.3563e-10
1622 	 3.10665e-05 	 1.36236e-10
1623 	 3.12667e-05 	 1.36492e-10
1624 	 3.67664e-05 	 1.32877e-10
1625 	 3.43696e-05 	 1.3312e-10
1626 	 3.13447e-05 	 1.34914e-10
1627 	 2.99776e-05 	 1.35001e-10
1628 	 2.8258e-05 	 1.38511e-10
1629 	 2.88622e-05 	 1.3647e-10
1630 	 3.08843e-05 	 1.32974e-10
1631 	 3.14633e-05 	 1.35729e-10
1632 	 3.41021e-05 	 1.40212e-10
1633 	 3.80022e-05 	 1.38843e-10
1634 	 3.03485e-05 	 1.38843e-10
1635 	 2.76591e-05 	 1.36418e-10
1636 	 2.99872e-05 	 1.37831e-10
1637 	 3.18092e-05 	 1.40357e-10
1638 	 3.16832e-05 	 1.43909e-10
1639 	 3.30605e-05 	 1.42349e-10
1640 	 3.50833e-05 	 1.37343e-10
1641 	 3.56293e-05 	 1.38113e-10
1642 	 3.64302e-05 	 1.40878e-10
1643 	 3.38767e-05 	 1.43327e-10
1644 	 3.04358e-05 	 1.48534e-10
1645 	 3.11495e-05 	 1.46603e-10
1646 	 3.22563e-05 	 1.37645e-10
1647 	 3.33322e-05 	 1.3773e-10
1648 	 3.41608e-05 	 1.48388e-10
1649 	 3.17514e-05 	 1.46798e-10
1650 	 3.11793e-05 	 1.44609e-10
1651 	 3.39349e-05 	 1.42294e-10
1652 	 3.49879e-05 	 1.39256e-10
1653 	 3.44396e-05 	 1.39327e-10
1654 	 3.62082e-05 	 1.46073e-10
1655 	 3.43424e-05 	 1.47791e-10
1656 	 3.20289e-05 	 1.46762e-10
1657 	 3.47955e-05 	 1.38373e-10
1658 	 3.53007e-05 	 1.40256e-10
1659 	 3.32381e-05 	 1.47543e-10
1660 	 3.5598e-05 	 1.47204e-10
1661 	 3.72304e-05 	 1.44447e-10
1662 	 3.67064e-05 	 1.45057e-10
1663 	 3.75304e-05 	 1.4986e-10
1664 	 3.5716e-05 	 1.49248e-10
1665 	 3.41919e-05 	 1.52994e-10
1666 	 3.94304e-05 	 1.55121e-10
1667 	 4.00887e-05 	 1.56586e-10
1668 	 4.09371e-05 	 1.5749e-10
1669 	 4.06742e-05 	 1.53486e-10
1670 	 3.60827e-05 	 1.63102e-10
1671 	 3.74523e-05 	 1.63894e-10
1672 	 3.90322e-05 	 1.62363e-10
1673 	 3.83204e-05 	 1.61942e-10
1674 	 4.25202e-05 	 1.61404e-10
1675 	 4.17959e-05 	 1.63272e-10
1676 	 3.59295e-05 	 1.69633e-10
1677 	 4.01041e-05 	 1.66369e-10
1678 	 4.16324e-05 	 1.6384e-10
1679 	 3.92184e-05 	 1.65586e-10
1680 	 4.29037e-05 	 1.71798e-10
1681 	 3.96302e-05 	 1.73396e-10
1682 	 3.96979e-05 	 1.69996e-10
1683 	 4.61704e-05 	 1.6971e-10
1684 	 4.03027e-05 	 1.77442e-10
1685 	 4.07111e-05 	 1.78871e-10
1686 	 4.89617e-05 	 1.73547e-10
1687 	 4.29623e-05 	 1.8309e-10
1688 	 4.06562e-05 	 1.82823e-10
1689 	 4.00832e-05 	 1.77879e-10
1690 	 3.77392e-05 	 1.78399e-10
1691 	 4.2952e-05 	 1.78778e-10
1692 	 4.75245e-05 	 1.79402e-10
1693 	 4.31251e-05 	 1.75136e-10
1694 	 4.36373e-05 	 1.74424e-10
1695 	 4.6512e-05 	 1.77327e-10
1696 	 4.2348e-05 	 1.75028e-10
1697 	 3.86182e-05 	 1.72507e-10
1698 	 3.86679e-05 	 1.75091e-10
1699 	 3.61414e-05 	 1.78186e-10
1700 	 3.53982e-05 	 1.79955e-10
1701 	 3.88647e-05 	 1.75171e-10
1702 	 3.9218e-05 	 1.72306e-10
1703 	 3.7538e-05 	 1.78979e-10
1704 	 4.2161e-05 	 1.81238e-10
1705 	 4.78815e-05 	 1.74214e-10
1706 	 4.48916e-05 	 1.74149e-10
1707 	 4.26684e-05 	 1.79065e-10
1708 	 4.05617e-05 	 1.79415e-10
1709 	 3.62891e-05 	 1.77533e-10
1710 	 3.73417e-05 	 1.73937e-10
1711 	 4.27886e-05 	 1.78594e-10
1712 	 4.39764e-05 	 1.77127e-10
1713 	 4.19756e-05 	 1.74954e-10
1714 	 4.22052e-05 	 1.76125e-10
1715 	 4.36697e-05 	 1.75009e-10
1716 	 4.49605e-05 	 1.72239e-10
1717 	 4.13173e-05 	 1.73562e-10
1718 	 3.77125e-05 	 1.76793e-10
1719 	 4.0158e-05 	 1.76058e-10
1720 	 4.20441e-05 	 1.69026e-10
1721 	 4.31665e-05 	 1.66313e-10
1722 	 4.44836e-05 	 1.68452e-10
1723 	 4.00181e-05 	 1.71895e-10
1724 	 3.71863e-05 	 1.68792e-10
1725 	 3.93942e-05 	 1.63302e-10
1726 	 3.86869e-05 	 1.61747e-10
1727 	 3.61558e-05 	 1.64455e-10
1728 	 3.76354e-05 	 1.6138e-10
1729 	 3.77195e-05 	 1.64368e-10
1730 	 3.37752e-05 	 1.65311e-10
1731 	 3.81991e-05 	 1.59788e-10
1732 	 4.63272e-05 	 1.53054e-10
1733 	 3.90295e-05 	 1.61641e-10
1734 	 3.81411e-05 	 1.65505e-10
1735 	 3.7941e-05 	 1.58168e-10
1736 	 3.44214e-05 	 1.58558e-10
1737 	 3.85295e-05 	 1.61704e-10
1738 	 3.80711e-05 	 1.58892e-10
1739 	 3.24817e-05 	 1.55026e-10
1740 	 3.3163e-05 	 1.5272e-10
1741 	 3.44686e-05 	 1.61713e-10
1742 	 3.37181e-05 	 1.53439e-10
1743 	 3.00228e-05 	 1.49633e-10
1744 	 3.0182e-05 	 1.51212e-10
1745 	 3.53657e-05 	 1.51508e-10
1746 	 3.83151e-05 	 1.51509e-10
1747 	 3.67231e-05 	 1.51347e-10
1748 	 3.65093e-05 	 1.47897e-10
1749 	 3.59551e-05 	 1.50464e-10
1750 	 3.686e-05 	 1.45027e-10
1751 	 3.62282e-05 	 1.46814e-10
1752 	 3.11852e-05 	 1.50371e-10
1753 	 2.97419e-05 	 1.48025e-10
1754 	 3.5039e-05 	 1.41195e-10
1755 	 3.90081e-05 	 1.43043e-10
1756 	 3.48583e-05 	 1.40875e-10
1757 	 3.05772e-05 	 1.41168e-10
1758 	 3.21469e-05 	 1.4187e-10
1759 	 3.48551e-05 	 1.34521e-10
1760 	 3.33726e-05 	 1.32863e-10
1761 	 2.96946e-05 	 1.33042e-10
1762 	 2.71837e-05 	 1.30095e-10
1763 	 2.9473e-05 	 1.26518e-10
1764 	 3.48873e-05 	 1.24322e-10
1765 	 3.3672e-05 	 1.3017e-10
1766 	 2.83901e-05 	 1.26805e-10
1767 	 2.80048e-05 	 1.1982e-10
1768 	 3.26971e-05 	 1.23474e-10
1769 	 3.23467e-05 	 1.25991e-10
1770 	 2.92588e-05 	 1.22115e-10
1771 	 2.9248e-05 	 1.2053e-10
1772 	 2.91747e-05 	 1.21262e-10
1773 	 2.94215e-05 	 1.20083e-10
1774 	 2.98844e-05 	 1.17478e-10
1775 	 2.7506e-05 	 1.17551e-10
1776 	 2.6421e-05 	 1.18066e-10
1777 	 2.50105e-05 	 1.16837e-10
1778 	 2.68566e-05 	 1.10779e-10
1779 	 3.16042e-05 	 1.10834e-10
1780 	 2.80516e-05 	 1.15541e-10
1781 	 2.53264e-05 	 1.14314e-10
1782 	 2.71971e-05 	 1.09735e-10
1783 	 2.78306e-05 	 1.1086e-10
1784 	 2.49684e-05 	 1.12098e-10
1785 	 2.47364e-05 	 1.14615e-10
1786 	 2.7742e-05 	 1.12156e-10
1787 	 2.89275e-05 	 1.14052e-10
1788 	 2.83057e-05 	 1.08848e-10
1789 	 2.61024e-05 	 1.08936e-10
1790 	 2.53898e-05 	 1.1178e-10
1791 	 2.71492e-05 	 1.11561e-10
1792 	 2.53427e-05 	 1.05944e-10
1793 	 2.43974e-05 	 1.0587e-10
1794 	 2.61187e-05 	 1.04076e-10
1795 	 2.53239e-05 	 1.04074e-10
1796 	 2.85904e-05 	 1.05458e-10
1797 	 2.86482e-05 	 1.04674e-10
1798 	 2.27365e-05 	 1.04737e-10
1799 	 2.28587e-05 	 1.05677e-10
1800 	 2.47463e-05 	 1.04917e-10
1801 	 2.56448e-05 	 1.02161e-10
1802 	 2.65757e-05 	 1.0487e-10
1803 	 2.75602e-05 	 1.06252e-10
1804 	 2.53528e-05 	 1.05573e-10
1805 	 2.55888e-05 	 1.01439e-10
1806 	 2.49975e-05 	 1.00503e-10
1807 	 2.22952e-05 	 1.04097e-10
1808 	 2.36106e-05 	 1.04411e-10
1809 	 2.34859e-05 	 1.01913e-10
1810 	 2.18352e-05 	 1.00681e-10
1811 	 2.45528e-05 	 9.86986e-11


==> numericalresults/data/bone/pr-SA-eta6.dat <==
1 	 1 	 1
2 	 28.2267 	 0.265622
3 	 35.1819 	 0.118317
4 	 37.0234 	 0.0534956
5 	 36.2532 	 0.0302168
6 	 29.0934 	 0.0121377
7 	 20.596 	 0.00565876
8 	 9.2161 	 0.00329783
9 	 8.80894 	 0.00179419
10 	 6.36134 	 0.00123239
11 	 4.90015 	 0.000815744
12 	 4.06418 	 0.000473681
13 	 3.33 	 0.000300977
14 	 2.77505 	 0.000229684
15 	 2.32527 	 0.000195749
16 	 1.86196 	 0.000206415
17 	 1.54266 	 0.000194533
18 	 1.40791 	 0.000159671
19 	 1.34971 	 0.000141227
20 	 1.38784 	 0.000136445
21 	 1.36272 	 0.000136462
22 	 1.38101 	 0.000119746
23 	 1.33362 	 9.31738e-05
24 	 1.102 	 8.55147e-05
25 	 0.921501 	 7.63917e-05
26 	 0.866496 	 5.98506e-05
27 	 0.757594 	 5.7476e-05
28 	 0.758867 	 5.13142e-05
29 	 0.757609 	 5.1115e-05
30 	 0.620739 	 5.26623e-05
31 	 0.653905 	 4.59989e-05
32 	 0.652959 	 4.91441e-05
33 	 0.681972 	 4.7746e-05
34 	 0.721023 	 4.47153e-05
35 	 0.719909 	 3.91306e-05
36 	 0.642137 	 3.46522e-05
37 	 0.631376 	 3.10689e-05
38 	 0.589834 	 3.03512e-05
39 	 0.456602 	 3.53965e-05
40 	 0.62457 	 3.8498e-05
41 	 0.725487 	 4.42136e-05
42 	 0.762355 	 4.36794e-05
43 	 0.921254 	 3.97328e-05
44 	 0.968073 	 3.88454e-05
45 	 0.969408 	 4.41253e-05
46 	 1.09922 	 5.13237e-05
47 	 1.24485 	 6.14866e-05
48 	 1.30499 	 6.43851e-05
49 	 1.30013 	 5.20634e-05
50 	 1.21217 	 4.66924e-05
51 	 1.15619 	 4.63935e-05
52 	 1.17481 	 4.58418e-05
53 	 0.933881 	 4.79894e-05
54 	 0.919574 	 4.19941e-05
55 	 0.94794 	 3.77807e-05
56 	 0.942447 	 3.78268e-05
57 	 1.05772 	 3.51509e-05
58 	 1.05405 	 3.99006e-05
59 	 0.949063 	 4.62374e-05
60 	 0.907628 	 4.9343e-05
61 	 1.20451 	 5.21425e-05
62 	 1.51248 	 5.75755e-05
63 	 2.05578 	 6.93239e-05
64 	 4.46205 	 8.18038e-05
65 	 11.9437 	 8.8287e-05
66 	 10.7399 	 9.62809e-05
67 	 5.00224 	 9.36722e-05
68 	 3.8203 	 8.2213e-05
69 	 5.64639 	 7.82316e-05
70 	 8.7738 	 6.97795e-05
71 	 7.8378 	 6.68882e-05
72 	 4.2319 	 6.55747e-05
73 	 4.44435 	 6.92893e-05
74 	 8.889 	 6.54665e-05
75 	 7.11048 	 6.33872e-05
76 	 3.66828 	 6.1586e-05
77 	 3.42768 	 5.60011e-05
78 	 5.06883 	 5.09822e-05
79 	 6.36243 	 5.37212e-05
80 	 5.85676 	 5.57219e-05
81 	 3.02441 	 5.85472e-05
82 	 3.09171 	 5.66045e-05
83 	 5.19937 	 5.34741e-05
84 	 7.28858 	 5.03777e-05
85 	 4.03048 	 5.0134e-05
86 	 2.87886 	 4.99408e-05
87 	 5.909 	 4.93688e-05
88 	 6.5121 	 4.80734e-05
89 	 3.16459 	 4.93735e-05
90 	 3.55228 	 5.28861e-05
91 	 5.99588 	 5.31225e-05
92 	 6.2089 	 5.56968e-05
93 	 4.8195 	 5.50725e-05
94 	 3.90276 	 5.41952e-05
95 	 4.96365 	 5.3775e-05
96 	 6.90769 	 4.79459e-05
97 	 4.63648 	 4.9166e-05
98 	 3.46559 	 4.6057e-05
99 	 5.72674 	 4.15622e-05
100 	 4.83654 	 3.97276e-05
101 	 2.40844 	 3.89927e-05
102 	 3.53429 	 3.4888e-05
103 	 5.24696 	 3.36697e-05
104 	 3.33525 	 3.90426e-05
105 	 2.62097 	 3.88212e-05
106 	 3.43078 	 3.7665e-05
107 	 4.20672 	 3.36974e-05
108 	 3.83775 	 3.16244e-05
109 	 2.44183 	 3.1942e-05
110 	 3.40543 	 3.32458e-05
111 	 4.9913 	 3.37538e-05
112 	 2.84981 	 3.4387e-05
113 	 3.00532 	 3.13022e-05
114 	 4.57488 	 2.80954e-05
115 	 2.51534 	 2.82767e-05
116 	 1.61529 	 2.7278e-05
117 	 2.672 	 2.6189e-05
118 	 3.41601 	 2.63143e-05
119 	 2.59858 	 2.87643e-05
120 	 2.07686 	 2.73717e-05
121 	 2.45101 	 2.76136e-05
122 	 3.17466 	 2.61773e-05
123 	 2.9348 	 2.53243e-05
124 	 1.92721 	 2.61038e-05
125 	 1.73483 	 2.49688e-05
126 	 2.37701 	 2.31897e-05
127 	 2.90731 	 2.27254e-05
128 	 2.22739 	 2.25451e-05
129 	 1.63289 	 2.34209e-05
130 	 3.08556 	 2.16072e-05
131 	 2.703 	 2.16713e-05
132 	 1.74768 	 2.35493e-05
133 	 2.66831 	 2.36349e-05
134 	 3.35434 	 2.36657e-05
135 	 2.15204 	 2.4582e-05
136 	 2.42635 	 2.59687e-05
137 	 4.14972 	 2.52122e-05
138 	 2.41921 	 2.70605e-05
139 	 2.10453 	 2.83974e-05
140 	 4.04626 	 2.79783e-05
141 	 3.43935 	 2.8531e-05
142 	 2.24529 	 2.85638e-05
143 	 3.34624 	 2.7543e-05
144 	 3.84759 	 2.65209e-05
145 	 2.19893 	 2.90314e-05
146 	 2.68062 	 2.67185e-05
147 	 3.51048 	 2.50901e-05
148 	 2.50601 	 2.35886e-05
149 	 1.65451 	 2.43772e-05
150 	 2.45088 	 2.29722e-05
151 	 2.74792 	 2.2585e-05
152 	 2.23053 	 2.16037e-05
153 	 1.92205 	 2.08473e-05
154 	 2.04854 	 1.9142e-05
155 	 2.52016 	 1.84134e-05
156 	 2.09967 	 1.86241e-05
157 	 2.02828 	 2.02092e-05
158 	 2.86333 	 2.11819e-05
159 	 2.22475 	 2.13705e-05
160 	 1.92331 	 2.03532e-05
161 	 2.65561 	 2.04044e-05
162 	 2.7865 	 1.98837e-05
163 	 1.6332 	 2.19277e-05
164 	 2.37664 	 2.12207e-05
165 	 2.88539 	 2.09712e-05
166 	 1.9531 	 2.11894e-05
167 	 1.95647 	 1.98074e-05
168 	 2.27009 	 1.9365e-05
169 	 2.14268 	 1.87096e-05
170 	 1.63309 	 1.95744e-05
171 	 1.9644 	 1.78339e-05
172 	 2.17018 	 1.92312e-05
173 	 2.32646 	 1.88214e-05
174 	 1.93243 	 1.97121e-05
175 	 1.90803 	 2.00476e-05
176 	 2.27805 	 2.08357e-05
177 	 2.55882 	 2.04408e-05
178 	 1.96405 	 2.14266e-05
179 	 1.6849 	 2.16907e-05
180 	 2.63046 	 2.18424e-05
181 	 2.80705 	 2.13263e-05
182 	 1.91009 	 2.17349e-05
183 	 2.2633 	 1.95162e-05
184 	 2.37538 	 2.03038e-05
185 	 2.38268 	 2.00901e-05
186 	 1.97759 	 2.12376e-05
187 	 2.25125 	 2.09615e-05
188 	 2.70225 	 2.13311e-05
189 	 2.32703 	 2.08623e-05
190 	 2.32555 	 2.18637e-05
191 	 3.02115 	 2.09082e-05
192 	 2.23502 	 2.19306e-05
193 	 2.19985 	 2.0967e-05
194 	 2.7328 	 1.98284e-05
195 	 2.29483 	 2.02543e-05
196 	 2.01553 	 1.95283e-05
197 	 2.45206 	 1.95011e-05
198 	 2.36784 	 1.77369e-05
199 	 1.4116 	 1.73555e-05
200 	 1.7223 	 1.63635e-05
201 	 2.3261 	 1.46054e-05
202 	 1.39986 	 1.44229e-05
203 	 1.51159 	 1.46544e-05
204 	 2.221 	 1.39117e-05
205 	 1.36367 	 1.47986e-05
206 	 1.20232 	 1.45156e-05
207 	 1.89975 	 1.32555e-05
208 	 1.74598 	 1.33268e-05
209 	 1.31074 	 1.35351e-05
210 	 1.83416 	 1.36582e-05
211 	 1.84542 	 1.36281e-05
212 	 1.1339 	 1.40592e-05
213 	 1.66659 	 1.32367e-05
214 	 1.81699 	 1.29799e-05
215 	 1.09104 	 1.28023e-05
216 	 1.31053 	 1.20911e-05
217 	 1.72102 	 1.24592e-05
218 	 1.32691 	 1.27218e-05
219 	 1.34451 	 1.20794e-05
220 	 1.64392 	 1.12275e-05
221 	 1.08321 	 1.05143e-05
222 	 0.926352 	 1.03773e-05
223 	 1.4106 	 1.05173e-05
224 	 1.32848 	 1.05938e-05
225 	 1.0503 	 1.1046e-05
226 	 1.3223 	 1.02619e-05
227 	 1.26685 	 1.05434e-05
228 	 1.22783 	 1.05848e-05
229 	 1.1906 	 1.02658e-05
230 	 1.1776 	 1.05974e-05
231 	 1.23599 	 1.05534e-05
232 	 1.18321 	 1.06446e-05
233 	 1.12994 	 9.66451e-06
234 	 1.01863 	 9.6562e-06
235 	 1.21141 	 9.20367e-06
236 	 1.24643 	 9.09267e-06
237 	 0.882588 	 9.14786e-06
238 	 1.0247 	 8.72989e-06
239 	 1.07515 	 7.85951e-06
240 	 0.684588 	 7.95905e-06
241 	 1.01611 	 7.42353e-06
242 	 1.02995 	 7.68008e-06
243 	 0.745334 	 7.8604e-06
244 	 0.926054 	 7.76515e-06
245 	 1.01926 	 7.44433e-06
246 	 0.712237 	 7.45244e-06
247 	 0.952831 	 7.52777e-06
248 	 0.975735 	 7.18966e-06
249 	 0.698914 	 6.90561e-06
250 	 0.826686 	 6.89592e-06
251 	 0.831514 	 6.62528e-06
252 	 0.710241 	 6.30978e-06
253 	 0.70748 	 6.10984e-06
254 	 0.681631 	 5.973e-06
255 	 0.78364 	 5.96834e-06
256 	 0.67447 	 5.95507e-06
257 	 0.630187 	 5.81753e-06
258 	 0.830073 	 6.10134e-06
259 	 0.713745 	 6.07e-06
260 	 0.679356 	 5.85656e-06
261 	 0.836764 	 5.41036e-06
262 	 0.575818 	 5.66517e-06
263 	 0.498164 	 5.57992e-06
264 	 0.776522 	 5.60752e-06
265 	 0.717855 	 5.21002e-06
266 	 0.400712 	 5.15314e-06
267 	 0.604817 	 4.63122e-06
268 	 0.606752 	 4.2164e-06
269 	 0.41644 	 4.29234e-06
270 	 0.516975 	 4.05361e-06
271 	 0.548075 	 4.20983e-06
272 	 0.398899 	 4.11266e-06
273 	 0.413607 	 3.91306e-06
274 	 0.51847 	 3.67911e-06
275 	 0.424616 	 3.89141e-06
276 	 0.355586 	 3.74965e-06
277 	 0.415035 	 3.76788e-06
278 	 0.454596 	 3.68116e-06
279 	 0.422172 	 3.7231e-06
280 	 0.476288 	 3.599e-06
281 	 0.431327 	 3.48e-06
282 	 0.381693 	 3.53919e-06
283 	 0.421236 	 3.25274e-06
284 	 0.3507 	 3.35942e-06
285 	 0.352006 	 3.21412e-06
286 	 0.417301 	 3.23894e-06
287 	 0.382873 	 2.97206e-06
288 	 0.342847 	 3.03891e-06
289 	 0.393638 	 2.82439e-06
290 	 0.337585 	 2.95708e-06
291 	 0.325401 	 2.64882e-06
292 	 0.325318 	 2.85878e-06
293 	 0.368449 	 2.71598e-06
294 	 0.290825 	 2.85232e-06
295 	 0.337546 	 2.6605e-06
296 	 0.379799 	 2.68254e-06
297 	 0.303205 	 2.68583e-06
298 	 0.319778 	 2.76406e-06
299 	 0.390427 	 2.79812e-06
300 	 0.294225 	 2.77794e-06
301 	 0.28569 	 2.81614e-06
302 	 0.334551 	 2.73092e-06
303 	 0.302443 	 2.70069e-06
304 	 0.314503 	 2.8648e-06
305 	 0.309227 	 2.69529e-06
306 	 0.292888 	 2.65423e-06
307 	 0.346276 	 2.65208e-06
308 	 0.335297 	 2.53827e-06
309 	 0.314684 	 2.58327e-06
310 	 0.365819 	 2.80313e-06
311 	 0.338465 	 2.68992e-06
312 	 0.302081 	 2.73133e-06
313 	 0.383159 	 2.55352e-06
314 	 0.293346 	 2.65089e-06
315 	 0.271447 	 2.58157e-06
316 	 0.372651 	 2.52152e-06
317 	 0.32694 	 2.54684e-06
318 	 0.241962 	 2.54813e-06
319 	 0.321364 	 2.39232e-06
320 	 0.312893 	 2.32785e-06
321 	 0.236884 	 2.25294e-06
322 	 0.255378 	 2.24443e-06
323 	 0.310005 	 2.20997e-06
324 	 0.268073 	 2.21654e-06
325 	 0.239795 	 2.19735e-06
326 	 0.319819 	 2.30973e-06
327 	 0.302323 	 2.23899e-06
328 	 0.254693 	 2.36053e-06
329 	 0.325916 	 2.34025e-06
330 	 0.292147 	 2.42117e-06
331 	 0.257147 	 2.51603e-06
332 	 0.27988 	 2.50122e-06
333 	 0.323023 	 2.51467e-06
334 	 0.287876 	 2.44012e-06
335 	 0.260464 	 2.33102e-06
336 	 0.262923 	 2.29011e-06
337 	 0.279276 	 2.2706e-06
338 	 0.290172 	 2.24531e-06
339 	 0.257713 	 2.37643e-06
340 	 0.272931 	 2.34118e-06
341 	 0.311101 	 2.33918e-06
342 	 0.279206 	 2.29662e-06
343 	 0.286641 	 2.50263e-06
344 	 0.374043 	 2.44496e-06
345 	 0.28599 	 2.60722e-06
346 	 0.305728 	 2.72335e-06
347 	 0.426271 	 2.69182e-06
348 	 0.330583 	 2.8096e-06
349 	 0.326576 	 2.90598e-06
350 	 0.41814 	 2.80075e-06
351 	 0.318903 	 3.0651e-06
352 	 0.376905 	 2.99445e-06
353 	 0.376424 	 2.94212e-06
354 	 0.323386 	 2.89681e-06
355 	 0.395285 	 2.87559e-06
356 	 0.346039 	 2.87652e-06
357 	 0.331914 	 3.02604e-06
358 	 0.460797 	 2.79545e-06
359 	 0.331421 	 2.91484e-06
360 	 0.338478 	 2.73896e-06
361 	 0.386396 	 2.80122e-06
362 	 0.334165 	 2.84302e-06
363 	 0.330991 	 2.8686e-06
364 	 0.387463 	 2.84549e-06
365 	 0.350003 	 2.90249e-06
366 	 0.363445 	 2.81587e-06
367 	 0.412902 	 2.79894e-06
368 	 0.353715 	 2.86368e-06
369 	 0.354985 	 2.92618e-06
370 	 0.381752 	 2.97596e-06
371 	 0.360269 	 3.08275e-06
372 	 0.406327 	 2.94207e-06
373 	 0.395947 	 2.93611e-06
374 	 0.356268 	 2.78566e-06
375 	 0.354037 	 2.97743e-06
376 	 0.42329 	 2.94427e-06
377 	 0.347428 	 2.98074e-06
378 	 0.342451 	 2.8906e-06
379 	 0.430171 	 2.96983e-06
380 	 0.391296 	 2.94872e-06
381 	 0.342568 	 3.0822e-06
382 	 0.452362 	 2.9552e-06
383 	 0.395335 	 3.01036e-06
384 	 0.373556 	 3.01699e-06
385 	 0.435927 	 2.84703e-06
386 	 0.3417 	 3.05025e-06
387 	 0.351452 	 2.91459e-06
388 	 0.414227 	 2.88162e-06
389 	 0.368741 	 2.82682e-06
390 	 0.387118 	 2.75975e-06
391 	 0.382804 	 2.79299e-06
392 	 0.410177 	 2.77483e-06
393 	 0.397803 	 2.74255e-06
394 	 0.314905 	 2.90286e-06
395 	 0.436816 	 2.96778e-06
396 	 0.401199 	 2.8421e-06
397 	 0.291196 	 3.07477e-06
398 	 0.45772 	 2.81608e-06
399 	 0.400927 	 2.85712e-06
400 	 0.323036 	 3.03962e-06
401 	 0.49051 	 2.86375e-06
402 	 0.373735 	 2.84188e-06
403 	 0.316211 	 2.77951e-06
404 	 0.420626 	 2.57527e-06
405 	 0.321653 	 2.5332e-06
406 	 0.278685 	 2.51283e-06
407 	 0.336961 	 2.44207e-06
408 	 0.325883 	 2.29147e-06
409 	 0.295679 	 2.39317e-06
410 	 0.319359 	 2.16501e-06
411 	 0.289268 	 2.22472e-06
412 	 0.340945 	 2.159e-06
413 	 0.277977 	 2.25253e-06
414 	 0.288625 	 2.31262e-06
415 	 0.357992 	 2.13522e-06
416 	 0.272622 	 2.14064e-06
417 	 0.286796 	 2.26764e-06
418 	 0.33493 	 2.12535e-06
419 	 0.251742 	 2.18615e-06
420 	 0.297186 	 2.11151e-06
421 	 0.304358 	 2.03992e-06
422 	 0.251468 	 2.02287e-06
423 	 0.303395 	 2.09713e-06
424 	 0.295704 	 2.03833e-06
425 	 0.242703 	 2.13883e-06
426 	 0.310322 	 1.94251e-06
427 	 0.263246 	 2.04525e-06
428 	 0.226533 	 1.96207e-06
429 	 0.292996 	 1.92039e-06
430 	 0.267403 	 1.89904e-06
431 	 0.252227 	 1.97763e-06
432 	 0.312696 	 1.83902e-06
433 	 0.238105 	 2.01697e-06
434 	 0.256182 	 1.78934e-06
435 	 0.240087 	 1.86452e-06
436 	 0.265623 	 1.87677e-06
437 	 0.273938 	 1.80985e-06
438 	 0.219218 	 1.80173e-06
439 	 0.241696 	 1.79841e-06
440 	 0.268958 	 1.74401e-06
441 	 0.230913 	 1.81382e-06
442 	 0.229421 	 1.74862e-06
443 	 0.24083 	 1.66958e-06
444 	 0.246785 	 1.68565e-06
445 	 0.201729 	 1.69615e-06
446 	 0.237774 	 1.69055e-06
447 	 0.28237 	 1.72706e-06
448 	 0.217086 	 1.72805e-06
449 	 0.267934 	 1.6781e-06
450 	 0.258778 	 1.68606e-06
451 	 0.205744 	 1.65864e-06
452 	 0.253995 	 1.6724e-06
453 	 0.251367 	 1.67179e-06
454 	 0.233392 	 1.68345e-06
455 	 0.255342 	 1.66328e-06
456 	 0.242252 	 1.58607e-06
457 	 0.235057 	 1.61056e-06
458 	 0.209864 	 1.53264e-06
459 	 0.18518 	 1.57239e-06
460 	 0.237261 	 1.51003e-06
461 	 0.220754 	 1.49026e-06
462 	 0.183509 	 1.56667e-06
463 	 0.24999 	 1.47091e-06
464 	 0.211924 	 1.47463e-06
465 	 0.208282 	 1.50095e-06
466 	 0.253307 	 1.47864e-06
467 	 0.184917 	 1.52156e-06
468 	 0.210545 	 1.50125e-06
469 	 0.222926 	 1.48491e-06
470 	 0.190754 	 1.46269e-06
471 	 0.209905 	 1.42721e-06
472 	 0.213881 	 1.38233e-06
473 	 0.183847 	 1.43425e-06
474 	 0.224048 	 1.31817e-06
475 	 0.195375 	 1.29044e-06
476 	 0.18141 	 1.28434e-06
477 	 0.191673 	 1.2718e-06
478 	 0.17454 	 1.30326e-06
479 	 0.190631 	 1.21e-06
480 	 0.178317 	 1.21121e-06
481 	 0.172892 	 1.13169e-06
482 	 0.171785 	 1.14861e-06
483 	 0.161972 	 1.1843e-06
484 	 0.160451 	 1.11633e-06
485 	 0.16239 	 1.1337e-06
486 	 0.155514 	 1.12367e-06
487 	 0.16065 	 1.02704e-06
488 	 0.150595 	 1.05984e-06
489 	 0.143784 	 1.04812e-06
490 	 0.151606 	 1.01204e-06
491 	 0.162503 	 9.87831e-07
492 	 0.132507 	 9.50092e-07
493 	 0.132554 	 9.36613e-07
494 	 0.155595 	 9.44346e-07
495 	 0.132065 	 9.24721e-07
496 	 0.126902 	 9.84465e-07
497 	 0.140766 	 9.29338e-07
498 	 0.135341 	 9.2347e-07
499 	 0.12783 	 9.13357e-07
500 	 0.143043 	 8.96754e-07
501 	 0.142196 	 8.84388e-07
502 	 0.112929 	 9.19933e-07
503 	 0.123306 	 8.92583e-07
504 	 0.130908 	 8.2693e-07
505 	 0.112534 	 8.04166e-07
506 	 0.118968 	 7.9947e-07
507 	 0.138969 	 8.11694e-07
508 	 0.108502 	 8.28394e-07
509 	 0.118824 	 8.28271e-07
510 	 0.133342 	 8.0028e-07
511 	 0.105884 	 7.72056e-07
512 	 0.118693 	 7.33318e-07
513 	 0.114951 	 7.44357e-07
514 	 0.103255 	 7.92539e-07
515 	 0.133955 	 7.56145e-07
516 	 0.106402 	 7.63819e-07
517 	 0.113668 	 7.18039e-07
518 	 0.113289 	 6.77956e-07
519 	 0.0926628 	 6.91254e-07
520 	 0.106314 	 6.91884e-07
521 	 0.105711 	 7.41056e-07
522 	 0.106446 	 7.10119e-07
523 	 0.105911 	 6.85274e-07
524 	 0.09962 	 6.55532e-07
525 	 0.100042 	 6.21013e-07
526 	 0.0884135 	 6.40991e-07
527 	 0.095854 	 6.27519e-07
528 	 0.0988735 	 6.50304e-07
529 	 0.0947647 	 5.95095e-07
530 	 0.0857322 	 5.7112e-07
531 	 0.084713 	 5.2958e-07
532 	 0.0868403 	 5.27926e-07
533 	 0.0730709 	 5.35413e-07
534 	 0.0847431 	 5.44245e-07
535 	 0.0856951 	 5.19664e-07
536 	 0.0708812 	 4.98571e-07
537 	 0.0810542 	 4.72884e-07
538 	 0.0773186 	 4.73569e-07
539 	 0.0677043 	 4.90797e-07
540 	 0.0840951 	 5.0861e-07
541 	 0.0753505 	 5.05844e-07
542 	 0.0766876 	 5.06694e-07
543 	 0.0801087 	 4.55159e-07
544 	 0.0590303 	 4.57114e-07
545 	 0.0746923 	 4.37953e-07
546 	 0.0744791 	 4.77124e-07
547 	 0.0617317 	 4.86559e-07
548 	 0.0721999 	 4.635e-07
549 	 0.0694556 	 4.33624e-07
550 	 0.0601119 	 4.02089e-07
551 	 0.0664442 	 3.97367e-07
552 	 0.0632619 	 4.15288e-07
553 	 0.0635435 	 4.17337e-07
554 	 0.0597563 	 4.02961e-07
555 	 0.0537998 	 3.74176e-07
556 	 0.0542599 	 3.34176e-07
557 	 0.0498509 	 3.32908e-07
558 	 0.047934 	 3.33216e-07
559 	 0.0504303 	 3.41917e-07
560 	 0.0554675 	 3.30242e-07
561 	 0.0433027 	 3.22073e-07
562 	 0.0472231 	 3.02669e-07
563 	 0.0514028 	 2.79502e-07
564 	 0.0395109 	 2.76553e-07
565 	 0.0514635 	 2.90378e-07
566 	 0.0429892 	 2.92102e-07
567 	 0.0389538 	 2.74397e-07
568 	 0.0456126 	 2.49335e-07
569 	 0.0353228 	 2.43768e-07
570 	 0.0378396 	 2.36982e-07
571 	 0.0371351 	 2.37347e-07
572 	 0.0311528 	 2.33611e-07
573 	 0.0360531 	 2.24789e-07
574 	 0.0342105 	 2.07857e-07
575 	 0.0320978 	 2.04431e-07
576 	 0.0327188 	 1.91897e-07
577 	 0.0286235 	 1.93885e-07
578 	 0.0300308 	 1.90587e-07
579 	 0.0297513 	 1.97315e-07
580 	 0.0287152 	 1.84073e-07
581 	 0.0288444 	 1.77032e-07
582 	 0.025813 	 1.77157e-07
583 	 0.0249967 	 1.71185e-07
584 	 0.0267226 	 1.65704e-07
585 	 0.0261554 	 1.68224e-07
586 	 0.0264493 	 1.66867e-07
587 	 0.0266053 	 1.58916e-07
588 	 0.0231721 	 1.55488e-07
589 	 0.0250209 	 1.49462e-07
590 	 0.0256265 	 1.4781e-07
591 	 0.021317 	 1.60068e-07
592 	 0.0246161 	 1.51365e-07
593 	 0.0225721 	 1.56126e-07
594 	 0.021837 	 1.48851e-07
595 	 0.0232626 	 1.39722e-07
596 	 0.0225786 	 1.49931e-07
597 	 0.0244402 	 1.50398e-07
598 	 0.0229578 	 1.45497e-07
599 	 0.0204126 	 1.48992e-07
600 	 0.0231746 	 1.44088e-07
601 	 0.0217497 	 1.40616e-07
602 	 0.0202129 	 1.30537e-07
603 	 0.0214145 	 1.33783e-07
604 	 0.0222447 	 1.30807e-07
605 	 0.0212355 	 1.32174e-07
606 	 0.0213896 	 1.284e-07
607 	 0.0191808 	 1.22543e-07
608 	 0.0178143 	 1.23549e-07
609 	 0.0192306 	 1.20071e-07
610 	 0.0171136 	 1.199e-07
611 	 0.0176489 	 1.19648e-07
612 	 0.0222227 	 1.16947e-07
613 	 0.0173929 	 1.19222e-07
614 	 0.0181581 	 1.13269e-07
615 	 0.0181352 	 1.1187e-07
616 	 0.0165328 	 1.08707e-07
617 	 0.0175784 	 1.14085e-07
618 	 0.0176847 	 1.07131e-07
619 	 0.0165658 	 1.0942e-07
620 	 0.0176732 	 1.00036e-07
621 	 0.0158882 	 9.98698e-08
622 	 0.0175648 	 1.01457e-07
623 	 0.0146932 	 1.0019e-07
624 	 0.0152703 	 9.66572e-08
625 	 0.0156785 	 9.48141e-08
626 	 0.0137806 	 8.89522e-08
627 	 0.0141932 	 9.05733e-08
628 	 0.0154283 	 8.92788e-08
629 	 0.0129666 	 8.66332e-08
630 	 0.0133691 	 8.46923e-08
631 	 0.0135458 	 8.18588e-08
632 	 0.0134542 	 7.99165e-08
633 	 0.0132603 	 7.90138e-08
634 	 0.0118317 	 7.84774e-08
635 	 0.0125256 	 7.77651e-08
636 	 0.0124241 	 7.39398e-08
637 	 0.0102177 	 7.18152e-08
638 	 0.0108731 	 7.21651e-08
639 	 0.0108978 	 6.97013e-08
640 	 0.00978278 	 6.83131e-08
641 	 0.00964846 	 6.60273e-08
642 	 0.0107962 	 6.28377e-08
643 	 0.00986564 	 6.15119e-08
644 	 0.0108262 	 6.27077e-08
645 	 0.0104611 	 6.07488e-08
646 	 0.00839345 	 6.15735e-08
647 	 0.00983899 	 5.8167e-08
648 	 0.00880372 	 5.59469e-08
649 	 0.00811204 	 5.439e-08
650 	 0.00917543 	 5.21348e-08
651 	 0.0085987 	 5.30014e-08
652 	 0.00841531 	 4.95123e-08
653 	 0.00841771 	 4.80128e-08
654 	 0.00732561 	 4.56434e-08
655 	 0.00716415 	 4.32558e-08
656 	 0.00710179 	 4.24432e-08
657 	 0.00652258 	 4.30134e-08
658 	 0.00721314 	 4.19002e-08
659 	 0.00712605 	 3.89812e-08
660 	 0.00639158 	 3.842e-08
661 	 0.00680581 	 3.80623e-08
662 	 0.00618923 	 3.91001e-08
663 	 0.0068651 	 4.05943e-08
664 	 0.00655401 	 3.9095e-08
665 	 0.00549277 	 3.89506e-08
666 	 0.00648929 	 3.79954e-08
667 	 0.00646905 	 3.91462e-08
668 	 0.00628249 	 3.80999e-08
669 	 0.00650496 	 3.83705e-08
670 	 0.00593252 	 3.70241e-08
671 	 0.00536226 	 3.47606e-08
672 	 0.00517785 	 3.43568e-08
673 	 0.00567769 	 3.28604e-08
674 	 0.00565751 	 3.36619e-08
675 	 0.00510268 	 3.21892e-08
676 	 0.00508008 	 3.15633e-08
677 	 0.00490974 	 3.02383e-08
678 	 0.00504462 	 2.99787e-08
679 	 0.0052271 	 3.04915e-08
680 	 0.00464673 	 2.92798e-08
681 	 0.00485405 	 2.95549e-08
682 	 0.00481119 	 2.95639e-08
683 	 0.00480567 	 3.02834e-08
684 	 0.00532582 	 2.77464e-08
685 	 0.00437739 	 2.86102e-08
686 	 0.00481079 	 2.74237e-08
687 	 0.00471758 	 2.78659e-08
688 	 0.00462599 	 2.82501e-08
689 	 0.00466731 	 2.69866e-08
690 	 0.00404993 	 2.7048e-08
691 	 0.0040364 	 2.53981e-08
692 	 0.00423055 	 2.592e-08
693 	 0.00379827 	 2.54865e-08
694 	 0.00404234 	 2.64471e-08
695 	 0.00443604 	 2.52288e-08
696 	 0.00412743 	 2.42951e-08
697 	 0.00423958 	 2.39469e-08
698 	 0.00422649 	 2.4126e-08
699 	 0.00405549 	 2.52324e-08
700 	 0.00416027 	 2.5489e-08
701 	 0.00393994 	 2.52178e-08
702 	 0.00401864 	 2.47508e-08
703 	 0.00425661 	 2.36065e-08
704 	 0.00421052 	 2.3886e-08
705 	 0.00398777 	 2.51115e-08
706 	 0.00394617 	 2.45155e-08
707 	 0.00384784 	 2.47139e-08
708 	 0.00389553 	 2.36749e-08
709 	 0.00395908 	 2.2869e-08
710 	 0.00413843 	 2.2612e-08
711 	 0.00390382 	 2.39441e-08
712 	 0.00422968 	 2.37292e-08
713 	 0.00422369 	 2.44184e-08
714 	 0.00377254 	 2.40133e-08
715 	 0.00368306 	 2.43841e-08
716 	 0.00412027 	 2.43731e-08
717 	 0.00388662 	 2.42217e-08
718 	 0.00436147 	 2.50089e-08
719 	 0.00418975 	 2.47155e-08
720 	 0.003725 	 2.45496e-08
721 	 0.00416593 	 2.34512e-08
722 	 0.00376124 	 2.34671e-08
723 	 0.00410442 	 2.27417e-08
724 	 0.00381657 	 2.35959e-08
725 	 0.00337391 	 2.22269e-08
726 	 0.00391038 	 2.16871e-08
727 	 0.00362803 	 2.14191e-08
728 	 0.00361206 	 2.1553e-08
729 	 0.00386177 	 2.13422e-08
730 	 0.00325948 	 2.11742e-08
731 	 0.00354948 	 2.11953e-08
732 	 0.00326175 	 2.03417e-08
733 	 0.00319204 	 2.04214e-08
734 	 0.00360871 	 2.09646e-08
735 	 0.00338008 	 2.10265e-08
736 	 0.003321 	 2.07924e-08
737 	 0.00349059 	 1.88354e-08
738 	 0.00340002 	 1.87589e-08
739 	 0.00337558 	 1.88951e-08
740 	 0.00324818 	 1.9473e-08
741 	 0.00328687 	 1.95952e-08
742 	 0.00315332 	 1.85066e-08
743 	 0.0030504 	 1.7969e-08
744 	 0.00316371 	 1.7656e-08
745 	 0.00312481 	 1.87515e-08
746 	 0.00346554 	 1.8545e-08
747 	 0.00323727 	 1.93573e-08
748 	 0.00322704 	 1.84066e-08
749 	 0.00292415 	 1.86655e-08
750 	 0.00306517 	 1.80878e-08
751 	 0.00346151 	 1.83778e-08
752 	 0.00327462 	 1.91632e-08
753 	 0.00312129 	 1.88856e-08
754 	 0.00340968 	 1.96189e-08
755 	 0.00331617 	 1.95778e-08
756 	 0.00321638 	 1.84174e-08
757 	 0.00328892 	 1.87494e-08
758 	 0.00307735 	 1.89352e-08
759 	 0.00313508 	 2.00015e-08
760 	 0.00343277 	 2.02095e-08
761 	 0.00322822 	 1.97394e-08
762 	 0.00358817 	 1.90917e-08
763 	 0.0033672 	 1.83992e-08
764 	 0.00316137 	 1.88167e-08
765 	 0.00373506 	 1.90066e-08
766 	 0.00334859 	 2.07628e-08
767 	 0.00338889 	 2.08208e-08
768 	 0.00335336 	 1.90479e-08
769 	 0.00303189 	 1.79774e-08
770 	 0.00315459 	 1.84052e-08
771 	 0.00318096 	 1.92959e-08
772 	 0.00333894 	 1.99321e-08
773 	 0.00336842 	 1.96148e-08
774 	 0.00327821 	 1.83784e-08
775 	 0.0031358 	 1.71786e-08
776 	 0.003073 	 1.70803e-08
777 	 0.0032323 	 1.84836e-08
778 	 0.00316924 	 1.85504e-08
779 	 0.0029039 	 1.92852e-08
780 	 0.00322328 	 1.77235e-08
781 	 0.00331272 	 1.69186e-08
782 	 0.00314717 	 1.83641e-08
783 	 0.00312498 	 1.88641e-08
784 	 0.00294961 	 1.92929e-08
785 	 0.00337986 	 1.92471e-08
786 	 0.00354766 	 1.85522e-08
787 	 0.00320572 	 1.78419e-08
788 	 0.00334723 	 1.8942e-08
789 	 0.00307204 	 1.94493e-08
790 	 0.00300723 	 1.93662e-08
791 	 0.00351455 	 1.87818e-08
792 	 0.00325591 	 1.84185e-08
793 	 0.00313964 	 1.85964e-08
794 	 0.00328071 	 1.91735e-08
795 	 0.00311153 	 1.8525e-08
796 	 0.00303676 	 1.87506e-08
797 	 0.0033298 	 1.82981e-08
798 	 0.00320517 	 1.91256e-08
799 	 0.00339068 	 1.89788e-08
800 	 0.0034318 	 1.92889e-08
801 	 0.0033516 	 1.90839e-08
802 	 0.00337537 	 1.96233e-08
803 	 0.00348783 	 1.90938e-08
804 	 0.00334403 	 1.89065e-08
805 	 0.00340788 	 1.96522e-08
806 	 0.00352325 	 1.98661e-08
807 	 0.00335557 	 1.93885e-08
808 	 0.0033684 	 1.88142e-08
809 	 0.00321889 	 1.87461e-08
810 	 0.00323046 	 1.80473e-08
811 	 0.00350893 	 1.82328e-08
812 	 0.00307871 	 1.88913e-08
813 	 0.00338718 	 1.80595e-08
814 	 0.00340162 	 1.81391e-08
815 	 0.00299307 	 1.80372e-08
816 	 0.0032075 	 1.71004e-08
817 	 0.00322217 	 1.79269e-08
818 	 0.00300291 	 1.79029e-08
819 	 0.00362883 	 1.80456e-08
820 	 0.00303702 	 1.83344e-08
821 	 0.00330348 	 1.75053e-08
822 	 0.00320768 	 1.73231e-08
823 	 0.00286805 	 1.73543e-08
824 	 0.0035283 	 1.72856e-08
825 	 0.00317703 	 1.79631e-08
826 	 0.00315751 	 1.74692e-08
827 	 0.00329056 	 1.71689e-08
828 	 0.00301679 	 1.70742e-08
829 	 0.00330406 	 1.64875e-08
830 	 0.00312163 	 1.64506e-08
831 	 0.00285839 	 1.72219e-08
832 	 0.00306245 	 1.70486e-08
833 	 0.00281816 	 1.67238e-08
834 	 0.00308754 	 1.57812e-08
835 	 0.00291662 	 1.60905e-08
836 	 0.00274467 	 1.63382e-08
837 	 0.00294169 	 1.55531e-08
838 	 0.00278232 	 1.57719e-08
839 	 0.00268967 	 1.58719e-08
840 	 0.00283795 	 1.53398e-08
841 	 0.00278749 	 1.54795e-08
842 	 0.00289526 	 1.49029e-08
843 	 0.00261744 	 1.51087e-08
844 	 0.0028579 	 1.50472e-08
845 	 0.00303855 	 1.50635e-08
846 	 0.00262731 	 1.46752e-08
847 	 0.00258699 	 1.40948e-08
848 	 0.00232802 	 1.42651e-08
849 	 0.00234707 	 1.41255e-08
850 	 0.00259388 	 1.3491e-08
851 	 0.00229085 	 1.36972e-08
852 	 0.00249793 	 1.31727e-08
853 	 0.00234172 	 1.30424e-08
854 	 0.00214941 	 1.30317e-08
855 	 0.00228422 	 1.29629e-08
856 	 0.00241364 	 1.21518e-08
857 	 0.00214704 	 1.23434e-08
858 	 0.00229228 	 1.28176e-08
859 	 0.00236739 	 1.24635e-08
860 	 0.00232541 	 1.23784e-08
861 	 0.0024517 	 1.21178e-08
862 	 0.00209007 	 1.22434e-08
863 	 0.00229249 	 1.19743e-08
864 	 0.00218866 	 1.20371e-08
865 	 0.00197117 	 1.23049e-08
866 	 0.00246938 	 1.24025e-08
867 	 0.0021867 	 1.19159e-08
868 	 0.00208091 	 1.19773e-08
869 	 0.00226382 	 1.15889e-08
870 	 0.00202814 	 1.19349e-08
871 	 0.00216301 	 1.21031e-08
872 	 0.00225724 	 1.16105e-08
873 	 0.00223349 	 1.17134e-08
874 	 0.00214228 	 1.14913e-08
875 	 0.00187486 	 1.16203e-08
876 	 0.00193555 	 1.15974e-08
877 	 0.00214865 	 1.09248e-08
878 	 0.00206704 	 1.0953e-08
879 	 0.00208548 	 1.08884e-08
880 	 0.00205745 	 1.10747e-08
881 	 0.00201329 	 1.10503e-08
882 	 0.00202993 	 1.02766e-08
883 	 0.00198394 	 1.02145e-08
884 	 0.00185886 	 1.04474e-08
885 	 0.00188881 	 1.06423e-08
886 	 0.00198132 	 1.05351e-08
887 	 0.00185 	 1.0332e-08
888 	 0.00172562 	 1.00222e-08
889 	 0.0018433 	 9.3659e-09
890 	 0.00188375 	 9.52864e-09
891 	 0.00172572 	 9.67851e-09
892 	 0.00178395 	 9.63946e-09
893 	 0.00166894 	 9.1071e-09
894 	 0.00159041 	 8.80103e-09
895 	 0.00165104 	 8.61756e-09
896 	 0.00150305 	 8.53388e-09
897 	 0.00168299 	 8.50371e-09
898 	 0.00163116 	 8.6546e-09
899 	 0.00162824 	 8.16598e-09
900 	 0.00156801 	 8.14321e-09
901 	 0.00145061 	 7.85956e-09
902 	 0.00149358 	 7.65074e-09
903 	 0.00150914 	 8.03726e-09
904 	 0.00151644 	 7.9083e-09
905 	 0.00160905 	 7.69769e-09
906 	 0.00138718 	 7.61574e-09
907 	 0.0014394 	 7.26095e-09
908 	 0.001386 	 7.41957e-09
909 	 0.00143762 	 7.29985e-09
910 	 0.00146463 	 7.6455e-09
911 	 0.00142113 	 7.47555e-09
912 	 0.00135544 	 7.10772e-09
913 	 0.00138716 	 7.18787e-09
914 	 0.0013649 	 7.24523e-09
915 	 0.00140388 	 7.01529e-09
916 	 0.00139652 	 7.04131e-09
917 	 0.0012516 	 7.34293e-09
918 	 0.00126371 	 6.58062e-09
919 	 0.00107495 	 6.52737e-09
920 	 0.00109015 	 6.73606e-09
921 	 0.00125718 	 6.36556e-09
922 	 0.0011362 	 6.45431e-09
923 	 0.00117084 	 6.16102e-09
924 	 0.00120941 	 6.04725e-09
925 	 0.00112043 	 6.02761e-09
926 	 0.00127301 	 5.99585e-09
927 	 0.00119397 	 6.22361e-09
928 	 0.00117788 	 6.26607e-09
929 	 0.00131229 	 5.93493e-09
930 	 0.0010567 	 5.88047e-09
931 	 0.00115219 	 5.85176e-09
932 	 0.00116601 	 5.94886e-09
933 	 0.00112182 	 5.96576e-09
934 	 0.00125777 	 5.86096e-09
935 	 0.00102721 	 5.86299e-09
936 	 0.00108599 	 5.51897e-09
937 	 0.00109908 	 5.42611e-09
938 	 0.00104991 	 5.54033e-09
939 	 0.0010473 	 5.57101e-09
940 	 0.00100215 	 5.55107e-09
941 	 0.000947484 	 5.40648e-09
942 	 0.000962099 	 5.09657e-09
943 	 0.00101247 	 5.10469e-09
944 	 0.000980339 	 5.15818e-09
945 	 0.000967851 	 5.06211e-09
946 	 0.000971949 	 5.05226e-09
947 	 0.00100703 	 5.00137e-09
948 	 0.000992605 	 4.90972e-09
949 	 0.000914496 	 4.64772e-09
950 	 0.000900042 	 4.69676e-09
951 	 0.000936692 	 4.97001e-09
952 	 0.000894577 	 4.83304e-09
953 	 0.00091791 	 4.75281e-09
954 	 0.000848432 	 4.66268e-09
955 	 0.000866568 	 4.72309e-09
956 	 0.000977224 	 4.62127e-09
957 	 0.000917052 	 4.64733e-09
958 	 0.000903911 	 4.72854e-09
959 	 0.000860873 	 4.69622e-09
960 	 0.000885292 	 4.44915e-09
961 	 0.000827723 	 4.33961e-09
962 	 0.000823942 	 4.38136e-09
963 	 0.000848493 	 4.2685e-09
964 	 0.000806068 	 4.35243e-09
965 	 0.000839494 	 4.40223e-09
966 	 0.000852108 	 4.42856e-09
967 	 0.00079948 	 4.24927e-09
968 	 0.000846168 	 4.01972e-09
969 	 0.000823954 	 4.11192e-09
970 	 0.000804025 	 4.21295e-09
971 	 0.000795821 	 4.16931e-09
972 	 0.000756523 	 4.04279e-09
973 	 0.000800671 	 3.7475e-09
974 	 0.000765188 	 3.84126e-09
975 	 0.000712967 	 3.83992e-09
976 	 0.000729337 	 3.74892e-09
977 	 0.000805926 	 3.70063e-09
978 	 0.000724736 	 3.79354e-09
979 	 0.000659671 	 3.71504e-09
980 	 0.000721388 	 3.59177e-09
981 	 0.000749449 	 3.6146e-09
982 	 0.000744195 	 3.65502e-09
983 	 0.000730686 	 3.59401e-09
984 	 0.00066944 	 3.60033e-09
985 	 0.000727981 	 3.66959e-09
986 	 0.000662925 	 3.54228e-09
987 	 0.000710233 	 3.5968e-09
988 	 0.000727394 	 3.49823e-09
989 	 0.00062102 	 3.51335e-09
990 	 0.000709644 	 3.37914e-09
991 	 0.000698527 	 3.44655e-09
992 	 0.000698438 	 3.43732e-09
993 	 0.00069416 	 3.33999e-09
994 	 0.000614603 	 3.46179e-09
995 	 0.000672355 	 3.35509e-09
996 	 0.000645964 	 3.36623e-09
997 	 0.000628779 	 3.41908e-09
998 	 0.000740091 	 3.39501e-09
999 	 0.000658952 	 3.53524e-09
1000 	 0.000668907 	 3.4469e-09
1001 	 0.000712755 	 3.44015e-09
1002 	 0.000650295 	 3.46723e-09
1003 	 0.00067885 	 3.48559e-09
1004 	 0.000689301 	 3.47831e-09
1005 	 0.000670104 	 3.38878e-09
1006 	 0.000709187 	 3.39315e-09
1007 	 0.00063864 	 3.48946e-09
1008 	 0.000663755 	 3.41722e-09
1009 	 0.000655718 	 3.34299e-09
1010 	 0.000571163 	 3.32123e-09
1011 	 0.00068479 	 3.34839e-09
1012 	 0.000652171 	 3.49035e-09
1013 	 0.000591607 	 3.3316e-09
1014 	 0.00068132 	 3.26907e-09
1015 	 0.000628718 	 3.28085e-09
1016 	 0.000682652 	 3.30427e-09
1017 	 0.000654936 	 3.40483e-09
1018 	 0.000627511 	 3.51628e-09
1019 	 0.000765157 	 3.46337e-09
1020 	 0.00068823 	 3.41595e-09
1021 	 0.000685859 	 3.40041e-09
1022 	 0.000715535 	 3.36564e-09
1023 	 0.000624935 	 3.47595e-09
1024 	 0.000721211 	 3.50012e-09
1025 	 0.00070359 	 3.37594e-09
1026 	 0.000650484 	 3.39064e-09
1027 	 0.000668251 	 3.17566e-09
1028 	 0.000608394 	 3.2395e-09
1029 	 0.000642412 	 3.34525e-09
1030 	 0.000645215 	 3.31779e-09
1031 	 0.00059333 	 3.16052e-09
1032 	 0.000665316 	 3.05885e-09
1033 	 0.000657456 	 3.20751e-09
1034 	 0.000607125 	 3.24142e-09
1035 	 0.00064986 	 3.23079e-09
1036 	 0.000626407 	 3.10956e-09
1037 	 0.000648379 	 3.06341e-09
1038 	 0.0006417 	 3.13183e-09
1039 	 0.000620922 	 3.04685e-09
1040 	 0.000627309 	 3.16332e-09
1041 	 0.000579825 	 3.14038e-09
1042 	 0.000586736 	 3.01845e-09
1043 	 0.000600985 	 2.86461e-09
1044 	 0.000580835 	 2.90021e-09
1045 	 0.00061682 	 2.97261e-09
1046 	 0.000543823 	 2.90701e-09
1047 	 0.000513276 	 2.89486e-09
1048 	 0.000533863 	 2.76266e-09
1049 	 0.000517656 	 2.62448e-09
1050 	 0.000488011 	 2.80711e-09
1051 	 0.000562244 	 2.82347e-09
1052 	 0.000580254 	 2.72428e-09
1053 	 0.000580192 	 2.73382e-09
1054 	 0.000585516 	 2.70208e-09
1055 	 0.000512609 	 2.63584e-09
1056 	 0.000538433 	 2.58414e-09
1057 	 0.000554788 	 2.68568e-09
1058 	 0.000548807 	 2.74169e-09
1059 	 0.000567988 	 2.65165e-09
1060 	 0.000525383 	 2.53271e-09
1061 	 0.000548461 	 2.51748e-09
1062 	 0.000524919 	 2.62191e-09
1063 	 0.000531479 	 2.56753e-09
1064 	 0.000536142 	 2.65595e-09
1065 	 0.000540841 	 2.68188e-09
1066 	 0.000503733 	 2.6946e-09
1067 	 0.000526614 	 2.57851e-09
1068 	 0.000529127 	 2.65356e-09
1069 	 0.000585458 	 2.69098e-09
1070 	 0.00059692 	 2.7825e-09
1071 	 0.000582839 	 2.83799e-09
1072 	 0.0005466 	 2.82976e-09
1073 	 0.000543636 	 2.82593e-09
1074 	 0.000590979 	 2.76353e-09
1075 	 0.000596375 	 2.80762e-09
1076 	 0.000601717 	 2.84838e-09
1077 	 0.000584117 	 2.89041e-09
1078 	 0.000548695 	 2.90669e-09
1079 	 0.00061226 	 2.8834e-09
1080 	 0.000615528 	 2.87411e-09
1081 	 0.000572898 	 2.83101e-09
1082 	 0.000601181 	 2.95478e-09
1083 	 0.000592211 	 3.10838e-09
1084 	 0.000619249 	 3.09011e-09
1085 	 0.000668756 	 3.02821e-09
1086 	 0.00060001 	 3.04499e-09
1087 	 0.00063105 	 3.1302e-09
1088 	 0.000645013 	 3.16296e-09
1089 	 0.000647555 	 3.33803e-09
1090 	 0.000718368 	 3.24798e-09
1091 	 0.000669917 	 3.27565e-09
1092 	 0.000745326 	 3.23888e-09
1093 	 0.000608981 	 3.37251e-09
1094 	 0.000654546 	 3.39085e-09
1095 	 0.000754297 	 3.30631e-09
1096 	 0.000698733 	 3.39203e-09
1097 	 0.000764624 	 3.4721e-09
1098 	 0.000652081 	 3.46406e-09
1099 	 0.000710017 	 3.50908e-09
1100 	 0.000778049 	 3.42565e-09
1101 	 0.000639911 	 3.66532e-09
1102 	 0.000785258 	 3.57869e-09
1103 	 0.000778501 	 3.77526e-09
1104 	 0.000760079 	 3.7605e-09
1105 	 0.000805087 	 3.76375e-09
1106 	 0.000784708 	 3.80944e-09
1107 	 0.000794477 	 3.75186e-09
1108 	 0.000873589 	 3.94165e-09
1109 	 0.00083764 	 3.99237e-09
1110 	 0.000765745 	 4.1103e-09
1111 	 0.000856416 	 3.85442e-09
1112 	 0.000847746 	 3.87414e-09
1113 	 0.000866753 	 4.17001e-09
1114 	 0.000831709 	 4.1109e-09
1115 	 0.000823453 	 4.19352e-09
1116 	 0.000939903 	 4.243e-09
1117 	 0.00084574 	 4.14863e-09
1118 	 0.000920688 	 4.2062e-09
1119 	 0.000861208 	 4.37877e-09
1120 	 0.000873201 	 4.47593e-09
1121 	 0.000949927 	 4.51251e-09
1122 	 0.000875031 	 4.47617e-09
1123 	 0.00101425 	 4.42117e-09
1124 	 0.000935121 	 4.60795e-09
1125 	 0.000890554 	 4.76199e-09
1126 	 0.000979133 	 4.67223e-09
1127 	 0.000905933 	 4.66606e-09
1128 	 0.00101884 	 4.5784e-09
1129 	 0.000949218 	 4.73685e-09
1130 	 0.000945291 	 4.6409e-09
1131 	 0.000959349 	 4.58588e-09
1132 	 0.00085961 	 4.7005e-09
1133 	 0.00100595 	 4.68036e-09
1134 	 0.000949014 	 4.79961e-09
1135 	 0.000853931 	 4.6443e-09
1136 	 0.000921797 	 4.56933e-09
1137 	 0.000994632 	 4.68437e-09
1138 	 0.00104601 	 4.86759e-09
1139 	 0.00106441 	 4.67766e-09
1140 	 0.000921944 	 4.85157e-09
1141 	 0.000966273 	 4.50807e-09
1142 	 0.00088681 	 4.64312e-09
1143 	 0.00102234 	 4.58647e-09
1144 	 0.000990248 	 4.64993e-09
1145 	 0.000888686 	 4.78099e-09
1146 	 0.00102438 	 4.51578e-09
1147 	 0.000952247 	 4.42149e-09
1148 	 0.000916502 	 4.28761e-09
1149 	 0.000855858 	 4.60419e-09
1150 	 0.000876671 	 4.51725e-09
1151 	 0.000910386 	 4.32194e-09
1152 	 0.000860821 	 4.23228e-09
1153 	 0.000869668 	 4.18766e-09
1154 	 0.000872764 	 4.25557e-09
1155 	 0.000851137 	 4.26497e-09
1156 	 0.000867201 	 4.17542e-09
1157 	 0.000898432 	 4.13288e-09
1158 	 0.00080762 	 4.12858e-09
1159 	 0.000818443 	 3.99808e-09
1160 	 0.000893418 	 4.03017e-09
1161 	 0.000812367 	 4.11809e-09
1162 	 0.000883446 	 3.8589e-09
1163 	 0.000822382 	 4.08169e-09
1164 	 0.000782191 	 3.94279e-09
1165 	 0.0009005 	 3.88664e-09
1166 	 0.000755262 	 4.01468e-09
1167 	 0.00077894 	 3.96141e-09
1168 	 0.000827298 	 3.96352e-09
1169 	 0.000780112 	 3.98006e-09
1170 	 0.000834196 	 4.01891e-09
1171 	 0.000812172 	 3.87251e-09
1172 	 0.000845204 	 3.81385e-09
1173 	 0.000867784 	 3.78304e-09
1174 	 0.000789101 	 3.92721e-09
1175 	 0.000784489 	 3.86194e-09
1176 	 0.000809797 	 3.64917e-09
1177 	 0.000740104 	 3.79116e-09
1178 	 0.000790159 	 3.73024e-09
1179 	 0.000741436 	 3.62631e-09
1180 	 0.000721196 	 3.5579e-09
1181 	 0.000792456 	 3.65227e-09
1182 	 0.000785371 	 3.61384e-09
1183 	 0.000801735 	 3.46988e-09
1184 	 0.000739136 	 3.48036e-09
1185 	 0.000737354 	 3.41993e-09
1186 	 0.000772477 	 3.53399e-09
1187 	 0.000748935 	 3.54807e-09
1188 	 0.000719771 	 3.56738e-09
1189 	 0.000743853 	 3.46225e-09
1190 	 0.000733433 	 3.42964e-09
1191 	 0.000732681 	 3.51123e-09
1192 	 0.00076537 	 3.53505e-09
1193 	 0.000719092 	 3.52466e-09
1194 	 0.000743836 	 3.42434e-09
1195 	 0.000761662 	 3.44516e-09
1196 	 0.000758609 	 3.39948e-09
1197 	 0.000710858 	 3.286e-09
1198 	 0.000645852 	 3.27051e-09
1199 	 0.000712531 	 3.25061e-09
1200 	 0.000739049 	 3.36882e-09
1201 	 0.000692478 	 3.20713e-09
1202 	 0.000646971 	 2.97159e-09
1203 	 0.000649306 	 3.01125e-09
1204 	 0.000665184 	 3.03439e-09
1205 	 0.000626647 	 2.99366e-09
1206 	 0.000590177 	 2.96744e-09
1207 	 0.000576011 	 2.94456e-09
1208 	 0.000588098 	 2.9124e-09
1209 	 0.000575791 	 2.7826e-09
1210 	 0.000592376 	 2.73042e-09
1211 	 0.000625 	 2.82815e-09
1212 	 0.000604113 	 2.78685e-09
1213 	 0.000635526 	 2.73553e-09
1214 	 0.000556339 	 2.69646e-09
1215 	 0.00055543 	 2.60396e-09
1216 	 0.00057621 	 2.58433e-09
1217 	 0.000536512 	 2.61953e-09
1218 	 0.000570273 	 2.61356e-09
1219 	 0.000528073 	 2.56765e-09
1220 	 0.000537745 	 2.52227e-09
1221 	 0.0005599 	 2.40875e-09
1222 	 0.000491233 	 2.37157e-09
1223 	 0.000488657 	 2.38868e-09
1224 	 0.000486117 	 2.26359e-09
1225 	 0.000475912 	 2.31779e-09
1226 	 0.000490965 	 2.26618e-09
1227 	 0.000497908 	 2.07165e-09
1228 	 0.000434766 	 2.07266e-09
1229 	 0.000446171 	 2.04375e-09
1230 	 0.000462254 	 2.09767e-09
1231 	 0.000477125 	 2.05221e-09
1232 	 0.000424578 	 1.99714e-09
1233 	 0.000399877 	 1.97094e-09
1234 	 0.000428024 	 1.92798e-09
1235 	 0.000441469 	 1.92636e-09
1236 	 0.000453317 	 1.95344e-09
1237 	 0.000411495 	 1.95383e-09
1238 	 0.000415841 	 1.93455e-09
1239 	 0.000428983 	 1.92225e-09
1240 	 0.000388647 	 1.88046e-09
1241 	 0.000398461 	 1.91162e-09
1242 	 0.00038558 	 1.95736e-09
1243 	 0.000410003 	 1.91313e-09
1244 	 0.000434308 	 1.88262e-09
1245 	 0.000412269 	 1.8728e-09
1246 	 0.000412578 	 1.90081e-09
1247 	 0.000392171 	 1.88547e-09
1248 	 0.000408813 	 1.84824e-09
1249 	 0.000428351 	 1.85528e-09
1250 	 0.000397849 	 1.87857e-09
1251 	 0.000400164 	 1.84774e-09
1252 	 0.000423653 	 1.75854e-09
1253 	 0.000381076 	 1.78709e-09
1254 	 0.000372354 	 1.785e-09
1255 	 0.000385072 	 1.76513e-09
1256 	 0.000374953 	 1.68684e-09
1257 	 0.00035935 	 1.70599e-09
1258 	 0.000353419 	 1.69577e-09
1259 	 0.000343964 	 1.68901e-09
1260 	 0.000347981 	 1.6151e-09
1261 	 0.000359596 	 1.68278e-09
1262 	 0.0003566 	 1.64891e-09
1263 	 0.000358713 	 1.65808e-09
1264 	 0.000364324 	 1.6398e-09
1265 	 0.000342531 	 1.57301e-09
1266 	 0.00036229 	 1.60511e-09
1267 	 0.000346875 	 1.61185e-09
1268 	 0.000337543 	 1.61212e-09
1269 	 0.000351043 	 1.56847e-09
1270 	 0.000365653 	 1.54556e-09
1271 	 0.000333991 	 1.57055e-09
1272 	 0.000330059 	 1.55039e-09
1273 	 0.000342287 	 1.58726e-09
1274 	 0.000346535 	 1.58389e-09
1275 	 0.00035957 	 1.5196e-09
1276 	 0.000311614 	 1.50591e-09
1277 	 0.000325136 	 1.50272e-09
1278 	 0.000349822 	 1.48507e-09
1279 	 0.000332615 	 1.51785e-09
1280 	 0.000350567 	 1.51532e-09
1281 	 0.000324383 	 1.46835e-09
1282 	 0.000314985 	 1.49714e-09
1283 	 0.000345327 	 1.49427e-09
1284 	 0.000322308 	 1.5043e-09
1285 	 0.000318433 	 1.54973e-09
1286 	 0.00033386 	 1.59987e-09
1287 	 0.000366078 	 1.58035e-09
1288 	 0.000347401 	 1.54796e-09
1289 	 0.00033096 	 1.57763e-09
1290 	 0.000361329 	 1.61667e-09
1291 	 0.000349405 	 1.67359e-09
1292 	 0.000367462 	 1.6913e-09
1293 	 0.000359801 	 1.65792e-09
1294 	 0.000335141 	 1.68418e-09
1295 	 0.000400044 	 1.6658e-09
1296 	 0.000374838 	 1.70714e-09
1297 	 0.000370247 	 1.67185e-09
1298 	 0.000390607 	 1.7231e-09
1299 	 0.000359662 	 1.73379e-09
1300 	 0.000392324 	 1.70376e-09
1301 	 0.000369952 	 1.69701e-09
1302 	 0.000372075 	 1.73341e-09
1303 	 0.00042525 	 1.7054e-09
1304 	 0.000382435 	 1.72712e-09
1305 	 0.000414927 	 1.75274e-09
1306 	 0.000364618 	 1.80226e-09
1307 	 0.000395475 	 1.80726e-09
1308 	 0.00040895 	 1.78492e-09
1309 	 0.000373884 	 1.80215e-09
1310 	 0.000410792 	 1.83345e-09
1311 	 0.000408974 	 1.88653e-09
1312 	 0.000393442 	 1.93916e-09
1313 	 0.000426125 	 1.88209e-09
1314 	 0.000430365 	 1.85835e-09
1315 	 0.000436235 	 1.91117e-09
1316 	 0.000436451 	 1.96725e-09
1317 	 0.000419385 	 1.92615e-09
1318 	 0.000433175 	 2.00887e-09
1319 	 0.00040766 	 1.98513e-09
1320 	 0.000432108 	 1.92419e-09
1321 	 0.000422537 	 1.93166e-09
1322 	 0.000382825 	 1.89999e-09
1323 	 0.000446713 	 1.93399e-09
1324 	 0.000425103 	 1.88962e-09
1325 	 0.000433671 	 1.85267e-09
1326 	 0.000409892 	 1.80218e-09
1327 	 0.000359024 	 1.84029e-09
1328 	 0.000398313 	 1.79652e-09
1329 	 0.000394397 	 1.71925e-09
1330 	 0.000379198 	 1.79455e-09
1331 	 0.000407259 	 1.75547e-09
1332 	 0.000362165 	 1.8142e-09
1333 	 0.000363849 	 1.76837e-09
1334 	 0.000397892 	 1.71324e-09
1335 	 0.000393945 	 1.73729e-09
1336 	 0.000415104 	 1.70724e-09
1337 	 0.000369505 	 1.75413e-09
1338 	 0.000382843 	 1.78324e-09
1339 	 0.00038823 	 1.71408e-09
1340 	 0.000376101 	 1.61517e-09
1341 	 0.000359766 	 1.61742e-09
1342 	 0.000371132 	 1.64113e-09
1343 	 0.00035525 	 1.63876e-09
1344 	 0.000356031 	 1.63167e-09
1345 	 0.000336475 	 1.52121e-09
1346 	 0.000350718 	 1.45692e-09
1347 	 0.000350884 	 1.43351e-09
1348 	 0.000330261 	 1.49224e-09
1349 	 0.000309423 	 1.52872e-09
1350 	 0.000318253 	 1.3925e-09
1351 	 0.000340494 	 1.41649e-09
1352 	 0.0002979 	 1.36664e-09
1353 	 0.00030901 	 1.3525e-09
1354 	 0.000315856 	 1.34112e-09
1355 	 0.000315167 	 1.36924e-09
1356 	 0.000317967 	 1.32167e-09
1357 	 0.000269285 	 1.28859e-09
1358 	 0.000296413 	 1.26055e-09
1359 	 0.000288166 	 1.23913e-09
1360 	 0.000319276 	 1.28552e-09
1361 	 0.000297269 	 1.28497e-09
1362 	 0.000264969 	 1.24594e-09
1363 	 0.000292817 	 1.24394e-09
1364 	 0.000286328 	 1.20451e-09
1365 	 0.000292344 	 1.21016e-09
1366 	 0.000268413 	 1.20148e-09
1367 	 0.00025028 	 1.19055e-09
1368 	 0.000271457 	 1.21879e-09
1369 	 0.000264877 	 1.20732e-09
1370 	 0.000273997 	 1.14556e-09
1371 	 0.00026443 	 1.13559e-09
1372 	 0.000244613 	 1.15165e-09
1373 	 0.00027054 	 1.20178e-09
1374 	 0.000266253 	 1.12099e-09
1375 	 0.000234224 	 1.08936e-09
1376 	 0.000256001 	 1.07364e-09
1377 	 0.000238541 	 1.09379e-09
1378 	 0.000240022 	 1.07679e-09
1379 	 0.000249044 	 1.086e-09
1380 	 0.000219463 	 1.09002e-09
1381 	 0.000239353 	 1.04926e-09
1382 	 0.000254094 	 1.02858e-09
1383 	 0.000227914 	 1.01143e-09
1384 	 0.000239573 	 1.04807e-09
1385 	 0.000235626 	 1.08288e-09
1386 	 0.000245893 	 1.01423e-09
1387 	 0.000248913 	 1.00071e-09
1388 	 0.000224015 	 1.00347e-09
1389 	 0.00022136 	 9.95461e-10
1390 	 0.000227859 	 1.04687e-09
1391 	 0.000234297 	 1.00011e-09
1392 	 0.000230677 	 9.89503e-10
1393 	 0.000209266 	 9.98051e-10
1394 	 0.000226366 	 9.8919e-10
1395 	 0.000243621 	 1.00446e-09
1396 	 0.000237453 	 9.96712e-10
1397 	 0.000224147 	 1.00373e-09
1398 	 0.000231168 	 1.01173e-09
1399 	 0.000229863 	 1.01276e-09
1400 	 0.000230043 	 9.79697e-10
1401 	 0.000238764 	 1.00581e-09
1402 	 0.000240534 	 1.03276e-09
1403 	 0.000246345 	 1.01867e-09
1404 	 0.000229427 	 1.03711e-09
1405 	 0.00024415 	 1.0193e-09
1406 	 0.000241761 	 1.02714e-09
1407 	 0.000251565 	 1.01167e-09
1408 	 0.000241135 	 1.06357e-09
1409 	 0.000236847 	 1.0668e-09
1410 	 0.000244956 	 1.01524e-09
1411 	 0.000252056 	 9.96353e-10
1412 	 0.000242 	 1.02338e-09
1413 	 0.000228487 	 1.06087e-09
1414 	 0.000234396 	 1.02918e-09
1415 	 0.000236395 	 1.001e-09
1416 	 0.000258132 	 9.9745e-10
1417 	 0.000218565 	 9.97745e-10
1418 	 0.000225017 	 1.04324e-09
1419 	 0.000247241 	 1.03529e-09
1420 	 0.000222113 	 1.00675e-09
1421 	 0.000232552 	 9.88318e-10
1422 	 0.00023105 	 9.94428e-10
1423 	 0.000218503 	 1.00688e-09
1424 	 0.000227161 	 1.00082e-09
1425 	 0.000222505 	 1.00269e-09
1426 	 0.000223937 	 9.98121e-10
1427 	 0.000240215 	 9.65152e-10
1428 	 0.000214706 	 9.74794e-10
1429 	 0.000221292 	 1.02357e-09
1430 	 0.000251244 	 9.71721e-10
1431 	 0.000234078 	 9.95879e-10
1432 	 0.000248547 	 9.83013e-10
1433 	 0.000222063 	 9.78693e-10
1434 	 0.000244214 	 1.00334e-09
1435 	 0.000245921 	 1.01678e-09
1436 	 0.000227875 	 1.03485e-09
1437 	 0.000230737 	 9.98566e-10
1438 	 0.000209547 	 1.01664e-09
1439 	 0.000223482 	 1.05036e-09
1440 	 0.000245394 	 1.05119e-09
1441 	 0.000248255 	 1.03251e-09
1442 	 0.00025492 	 1.03066e-09
1443 	 0.000231455 	 1.05103e-09
1444 	 0.000245865 	 1.01222e-09
1445 	 0.000249446 	 1.08566e-09
1446 	 0.000247608 	 1.07351e-09
1447 	 0.000247921 	 1.05395e-09
1448 	 0.000238078 	 1.03408e-09
1449 	 0.0002464 	 1.01815e-09
1450 	 0.000256875 	 1.04382e-09
1451 	 0.000229174 	 1.06289e-09
1452 	 0.000251477 	 1.06749e-09
1453 	 0.000249708 	 1.04415e-09
1454 	 0.00023729 	 1.08758e-09
1455 	 0.000270547 	 1.01636e-09
1456 	 0.000247844 	 1.08602e-09
1457 	 0.000266109 	 1.11492e-09
1458 	 0.000260241 	 1.0977e-09
1459 	 0.00024241 	 1.11383e-09
1460 	 0.000257849 	 1.0598e-09
1461 	 0.000253384 	 1.08118e-09
1462 	 0.000260476 	 1.08159e-09
1463 	 0.000246878 	 1.10993e-09
1464 	 0.000251553 	 1.10278e-09
1465 	 0.000267185 	 1.07187e-09
1466 	 0.000252978 	 1.02243e-09
1467 	 0.000248622 	 1.09881e-09
1468 	 0.000261051 	 1.10468e-09
1469 	 0.000248441 	 1.05255e-09
1470 	 0.000236164 	 1.07459e-09
1471 	 0.000255331 	 1.05644e-09
1472 	 0.000272054 	 1.06698e-09
1473 	 0.000253106 	 1.08481e-09
1474 	 0.000236293 	 1.07113e-09
1475 	 0.000238373 	 1.09036e-09
1476 	 0.000249936 	 1.07343e-09
1477 	 0.000266753 	 1.0565e-09
1478 	 0.000247209 	 1.07182e-09
1479 	 0.000252728 	 1.12977e-09
1480 	 0.000260586 	 1.13214e-09
1481 	 0.000271116 	 1.08038e-09
1482 	 0.000268571 	 1.0628e-09
1483 	 0.000268002 	 1.11831e-09
1484 	 0.000255394 	 1.15681e-09
1485 	 0.000258876 	 1.14804e-09
1486 	 0.000287511 	 1.12399e-09
1487 	 0.000243202 	 1.12521e-09
1488 	 0.000266784 	 1.11038e-09
1489 	 0.000258154 	 1.13137e-09
1490 	 0.000259747 	 1.10897e-09
1491 	 0.000281719 	 1.14333e-09
1492 	 0.000259455 	 1.12981e-09
1493 	 0.000267187 	 1.07622e-09
1494 	 0.000246861 	 1.07439e-09
1495 	 0.000250574 	 1.06419e-09
1496 	 0.000254632 	 1.07324e-09
1497 	 0.000237018 	 1.07528e-09
1498 	 0.00025648 	 1.03509e-09
1499 	 0.000250754 	 1.00436e-09
1500 	 0.000245089 	 1.00849e-09
1501 	 0.000245148 	 9.68285e-10
1502 	 0.000212108 	 9.72336e-10
1503 	 0.000227201 	 9.64027e-10
1504 	 0.000226988 	 9.84858e-10
1505 	 0.000215298 	 9.2587e-10
1506 	 0.000220189 	 9.15075e-10
1507 	 0.000210234 	 8.93716e-10
1508 	 0.000205462 	 8.95086e-10
1509 	 0.000222811 	 9.1894e-10
1510 	 0.000208356 	 9.1001e-10
1511 	 0.000208409 	 8.69596e-10
1512 	 0.000215392 	 8.50454e-10
1513 	 0.000201633 	 8.60889e-10
1514 	 0.000210884 	 8.61186e-10
1515 	 0.000207926 	 8.45398e-10
1516 	 0.000201412 	 8.46855e-10
1517 	 0.000198744 	 8.20816e-10
1518 	 0.000194759 	 7.8346e-10
1519 	 0.000199067 	 7.97171e-10
1520 	 0.000191301 	 8.30704e-10
1521 	 0.000193117 	 7.92296e-10
1522 	 0.000193923 	 7.55855e-10
1523 	 0.00019304 	 7.82986e-10
1524 	 0.000178256 	 7.95172e-10
1525 	 0.000182575 	 7.75603e-10
1526 	 0.000184082 	 7.67861e-10
1527 	 0.000174938 	 7.8406e-10
1528 	 0.000171069 	 7.45382e-10
1529 	 0.000163189 	 7.77298e-10
1530 	 0.000171848 	 7.79682e-10
1531 	 0.00018301 	 7.56718e-10
1532 	 0.000180566 	 7.40863e-10
1533 	 0.000171689 	 7.64272e-10
1534 	 0.000173857 	 7.60082e-10
1535 	 0.000189344 	 7.12578e-10
1536 	 0.000188022 	 7.47707e-10
1537 	 0.000162203 	 7.60939e-10
1538 	 0.000163193 	 7.40119e-10
1539 	 0.000191496 	 7.16495e-10
1540 	 0.000170749 	 7.31723e-10
1541 	 0.000181216 	 7.22804e-10
1542 	 0.000187543 	 7.37532e-10
1543 	 0.000181653 	 7.50673e-10
1544 	 0.000187258 	 7.1624e-10
1545 	 0.00016565 	 7.12507e-10
1546 	 0.000159804 	 7.33218e-10
1547 	 0.000165638 	 7.2073e-10
1548 	 0.000166772 	 7.24582e-10
1549 	 0.000183682 	 7.28642e-10
1550 	 0.000173075 	 7.04364e-10
1551 	 0.00016094 	 7.14965e-10
1552 	 0.000180008 	 7.23185e-10
1553 	 0.000173227 	 7.38397e-10
1554 	 0.000195874 	 7.21846e-10
1555 	 0.000174855 	 7.41339e-10
1556 	 0.000167611 	 7.21861e-10
1557 	 0.000187809 	 7.35928e-10
1558 	 0.000172374 	 7.50306e-10
1559 	 0.000174995 	 7.35565e-10
1560 	 0.000175973 	 7.46416e-10
1561 	 0.000186642 	 7.25677e-10
1562 	 0.000183339 	 7.23289e-10
1563 	 0.000166656 	 7.40969e-10
1564 	 0.000168738 	 7.34043e-10
1565 	 0.000176182 	 7.0975e-10
1566 	 0.000193198 	 7.28065e-10
1567 	 0.000180399 	 7.30391e-10
1568 	 0.000164949 	 7.20929e-10
1569 	 0.000178919 	 7.03023e-10
1570 	 0.000186319 	 7.13162e-10
1571 	 0.000184211 	 7.40699e-10
1572 	 0.000180858 	 7.29351e-10
1573 	 0.000161757 	 6.95324e-10
1574 	 0.000181516 	 6.93351e-10
1575 	 0.000177229 	 7.31599e-10
1576 	 0.000172449 	 7.29946e-10
1577 	 0.000178924 	 7.16926e-10
1578 	 0.000173058 	 6.82154e-10
1579 	 0.000181554 	 6.95607e-10
1580 	 0.000162658 	 7.20668e-10
1581 	 0.000161461 	 7.0218e-10
1582 	 0.000171239 	 6.87937e-10
1583 	 0.000170198 	 6.97143e-10
1584 	 0.000176359 	 6.67876e-10
1585 	 0.000167644 	 6.68953e-10
1586 	 0.000173742 	 6.69563e-10
1587 	 0.00016153 	 6.93088e-10
1588 	 0.000161597 	 6.74707e-10
1589 	 0.000159924 	 6.38406e-10
1590 	 0.00016486 	 6.50059e-10
1591 	 0.000163469 	 6.79828e-10
1592 	 0.000159314 	 6.71271e-10
1593 	 0.000153223 	 6.45238e-10
1594 	 0.000166309 	 6.59617e-10
1595 	 0.000176176 	 6.58241e-10
1596 	 0.000160739 	 6.67089e-10
1597 	 0.000174206 	 6.62439e-10
1598 	 0.00016619 	 6.70821e-10
1599 	 0.000170594 	 6.83772e-10
1600 	 0.000156499 	 6.71286e-10
1601 	 0.000153265 	 6.92122e-10
1602 	 0.000178431 	 6.82687e-10
1603 	 0.000175068 	 6.8221e-10
1604 	 0.000179793 	 6.9246e-10
1605 	 0.000167524 	 7.02046e-10
1606 	 0.000176591 	 7.00572e-10
1607 	 0.000181874 	 7.14979e-10
1608 	 0.000179272 	 7.23137e-10
1609 	 0.000180636 	 7.03372e-10
1610 	 0.000179103 	 7.19021e-10
1611 	 0.000184929 	 7.28064e-10
1612 	 0.000182964 	 7.41673e-10
1613 	 0.000186997 	 7.26797e-10
1614 	 0.000185462 	 7.28885e-10
1615 	 0.000172444 	 7.20163e-10
1616 	 0.000166964 	 7.32462e-10
1617 	 0.000176914 	 7.53126e-10
1618 	 0.000175179 	 7.54626e-10
1619 	 0.000184322 	 7.13136e-10
1620 	 0.0001836 	 6.95235e-10
1621 	 0.000164205 	 7.46362e-10
1622 	 0.000188084 	 7.35389e-10
1623 	 0.000186171 	 7.38455e-10
1624 	 0.00018287 	 7.32282e-10
1625 	 0.000191611 	 7.14746e-10
1626 	 0.000184161 	 7.10596e-10
1627 	 0.00017966 	 7.28859e-10
1628 	 0.000168224 	 7.42658e-10
1629 	 0.00017976 	 7.04617e-10
1630 	 0.000171139 	 6.98972e-10
1631 	 0.000172862 	 7.05577e-10
1632 	 0.000167413 	 6.95259e-10
1633 	 0.000169995 	 6.94063e-10
1634 	 0.000179945 	 6.88419e-10
1635 	 0.000175214 	 7.04927e-10
1636 	 0.000166979 	 6.92986e-10
1637 	 0.000152901 	 6.79317e-10
1638 	 0.000154171 	 6.84054e-10
1639 	 0.000166403 	 6.87545e-10
1640 	 0.000176798 	 6.8346e-10
1641 	 0.000164534 	 6.84631e-10
1642 	 0.000169637 	 6.77505e-10
1643 	 0.000171776 	 6.74101e-10
1644 	 0.000169791 	 6.8039e-10
1645 	 0.000179697 	 6.84882e-10
1646 	 0.000171749 	 7.06059e-10
1647 	 0.000181848 	 6.92678e-10
1648 	 0.000173633 	 6.75983e-10
1649 	 0.000180925 	 7.00397e-10
1650 	 0.000177642 	 7.08807e-10
1651 	 0.000172369 	 7.08617e-10
1652 	 0.000182946 	 6.95134e-10
1653 	 0.000181026 	 7.00128e-10
1654 	 0.000181379 	 7.21242e-10
1655 	 0.000189923 	 7.16653e-10
1656 	 0.000183802 	 7.14317e-10
1657 	 0.000178245 	 7.27819e-10
1658 	 0.000175102 	 7.27253e-10
1659 	 0.000176058 	 7.20949e-10
1660 	 0.000180033 	 7.43901e-10
1661 	 0.000185682 	 7.3776e-10
1662 	 0.00018961 	 7.3343e-10
1663 	 0.000189074 	 7.18975e-10
1664 	 0.000177005 	 7.31174e-10
1665 	 0.00018663 	 7.39076e-10
1666 	 0.000178524 	 7.4946e-10
1667 	 0.000181274 	 7.45865e-10
1668 	 0.000197503 	 7.60075e-10
1669 	 0.00017985 	 7.38208e-10
1670 	 0.000194982 	 7.39783e-10
1671 	 0.000196737 	 7.60275e-10
1672 	 0.000179759 	 7.83415e-10
1673 	 0.000210661 	 7.53636e-10
1674 	 0.000191992 	 7.49372e-10
1675 	 0.000180376 	 7.63657e-10
1676 	 0.000185031 	 7.52067e-10
1677 	 0.000164885 	 7.36899e-10
1678 	 0.000186558 	 7.54751e-10
1679 	 0.000206896 	 7.53046e-10
1680 	 0.000179335 	 7.25251e-10
1681 	 0.000194694 	 7.06965e-10
1682 	 0.000183635 	 7.32445e-10
1683 	 0.000180809 	 7.29113e-10
1684 	 0.000192781 	 7.13157e-10
1685 	 0.00016824 	 7.27136e-10
1686 	 0.000175392 	 7.18366e-10
1687 	 0.000183434 	 7.05202e-10
1688 	 0.000189224 	 7.09879e-10
1689 	 0.000190629 	 7.22445e-10
1690 	 0.000171793 	 7.2805e-10
1691 	 0.000191468 	 7.0903e-10
1692 	 0.00017566 	 6.98573e-10
1693 	 0.000178142 	 7.04477e-10
1694 	 0.000186159 	 7.13991e-10
1695 	 0.000161527 	 7.09047e-10
1696 	 0.000184042 	 6.93237e-10
1697 	 0.000173766 	 6.65318e-10
1698 	 0.000162268 	 6.58527e-10
1699 	 0.000171123 	 6.67224e-10
1700 	 0.000154588 	 6.63371e-10
1701 	 0.000156858 	 6.65458e-10
1702 	 0.000168963 	 6.3132e-10
1703 	 0.000159371 	 6.08182e-10
1704 	 0.000162553 	 6.0999e-10
1705 	 0.000161697 	 6.21307e-10
1706 	 0.000146571 	 6.36033e-10
1707 	 0.000172908 	 6.01495e-10
1708 	 0.000155339 	 5.99977e-10
1709 	 0.000146494 	 5.85178e-10
1710 	 0.000146789 	 5.79662e-10
1711 	 0.000137862 	 6.05646e-10
1712 	 0.000147916 	 6.04308e-10
1713 	 0.000147191 	 5.82528e-10
1714 	 0.000148174 	 5.50205e-10
1715 	 0.000146591 	 5.5457e-10
1716 	 0.00013622 	 5.52465e-10
1717 	 0.000144136 	 5.55882e-10
1718 	 0.00014172 	 5.67975e-10
1719 	 0.000139336 	 5.55244e-10
1720 	 0.000137199 	 5.2041e-10
1721 	 0.00013532 	 5.20504e-10
1722 	 0.000143413 	 5.49883e-10
1723 	 0.000135864 	 5.36271e-10
1724 	 0.000129884 	 5.28225e-10
1725 	 0.000135749 	 5.16247e-10
1726 	 0.00013351 	 5.03297e-10
1727 	 0.000136715 	 5.09233e-10
1728 	 0.000127799 	 4.96682e-10
1729 	 0.000113335 	 4.9695e-10
1730 	 0.000126572 	 4.9129e-10
1731 	 0.000129396 	 4.88185e-10
1732 	 0.000125001 	 4.73223e-10
1733 	 0.000126975 	 4.67e-10
1734 	 0.00012143 	 4.8114e-10
1735 	 0.000119703 	 4.76035e-10
1736 	 0.000128137 	 4.60007e-10
1737 	 0.000119865 	 4.56928e-10
1738 	 0.000112782 	 4.63664e-10
1739 	 0.000117675 	 4.68044e-10
1740 	 0.00011313 	 4.6293e-10
1741 	 0.000111652 	 4.53161e-10
1742 	 0.000117458 	 4.40374e-10
1743 	 0.000111244 	 4.54556e-10
1744 	 0.000116091 	 4.51935e-10
1745 	 0.000113338 	 4.52575e-10
1746 	 0.000110948 	 4.35376e-10
1747 	 0.000113651 	 4.30239e-10
1748 	 0.000110756 	 4.35762e-10
1749 	 0.000117097 	 4.29117e-10
1750 	 0.000111116 	 4.30893e-10
1751 	 0.000103827 	 4.3617e-10
1752 	 0.000106689 	 4.32544e-10
1753 	 0.000105108 	 4.26391e-10
1754 	 0.000102396 	 4.21419e-10
1755 	 0.000108321 	 4.23594e-10
1756 	 0.000109414 	 4.32492e-10
1757 	 0.000112056 	 4.24262e-10
1758 	 0.000113898 	 4.21722e-10
1759 	 9.87826e-05 	 4.32439e-10
1760 	 0.000101016 	 4.32404e-10
1761 	 0.000118196 	 4.2823e-10
1762 	 0.000110711 	 4.32488e-10
1763 	 0.000114852 	 4.38246e-10
1764 	 0.00011732 	 4.48031e-10
1765 	 0.000114165 	 4.42691e-10
1766 	 0.000114108 	 4.33608e-10
1767 	 0.000105074 	 4.41153e-10
1768 	 0.000104174 	 4.61692e-10
1769 	 0.000109147 	 4.50497e-10
1770 	 0.000105352 	 4.4997e-10
1771 	 0.000111352 	 4.52228e-10
1772 	 0.000121657 	 4.58816e-10
1773 	 0.00012365 	 4.61892e-10
1774 	 0.000120813 	 4.5082e-10
1775 	 0.000110777 	 4.5341e-10
1776 	 0.000114045 	 4.68703e-10
1777 	 0.000114784 	 4.66267e-10
1778 	 0.000116084 	 4.5299e-10
1779 	 0.00011779 	 4.50462e-10
1780 	 0.000111565 	 4.488e-10
1781 	 0.00010839 	 4.44249e-10
1782 	 0.000113849 	 4.35421e-10
1783 	 0.000113709 	 4.38238e-10
1784 	 0.000108222 	 4.42311e-10
1785 	 0.000112475 	 4.14015e-10
1786 	 0.000109312 	 4.14622e-10
1787 	 0.000110772 	 4.12465e-10
1788 	 0.000103723 	 4.33598e-10
1789 	 0.000112567 	 4.16663e-10
1790 	 0.000112994 	 4.10791e-10
1791 	 0.000106712 	 4.12056e-10
1792 	 0.000105701 	 4.13323e-10
1793 	 0.000105895 	 4.14955e-10
1794 	 0.000106772 	 4.18199e-10
1795 	 0.000102084 	 4.18175e-10
1796 	 0.000100183 	 4.1592e-10
1797 	 0.000107009 	 4.00888e-10
1798 	 0.000104475 	 3.92767e-10
1799 	 0.000109789 	 4.05078e-10
1800 	 9.85024e-05 	 4.11447e-10
1801 	 9.46609e-05 	 3.97022e-10
1802 	 0.000102496 	 3.82393e-10
1803 	 9.34796e-05 	 4.05875e-10
1804 	 9.61888e-05 	 3.94671e-10
1805 	 9.97808e-05 	 3.74931e-10
1806 	 9.8467e-05 	 3.83275e-10
1807 	 9.8163e-05 	 4.06015e-10
1808 	 9.63857e-05 	 3.99459e-10
1809 	 9.3208e-05 	 3.74463e-10
1810 	 9.16257e-05 	 3.84516e-10
1811 	 0.000104373 	 3.94255e-10
1812 	 0.000106997 	 3.92188e-10
1813 	 0.000100159 	 3.96251e-10
1814 	 0.000102763 	 3.84174e-10
1815 	 0.000101232 	 3.91425e-10
1816 	 0.000108051 	 3.88698e-10
1817 	 0.000100263 	 3.88686e-10
1818 	 9.55665e-05 	 3.97628e-10
1819 	 0.000100732 	 4.05524e-10
1820 	 0.000105689 	 3.94412e-10
1821 	 0.000107883 	 3.86048e-10
1822 	 9.98704e-05 	 3.91978e-10
1823 	 9.07346e-05 	 3.91475e-10
1824 	 0.000100527 	 3.96494e-10
1825 	 0.000102299 	 3.87183e-10
1826 	 0.000102241 	 3.84076e-10
1827 	 0.000104154 	 3.99092e-10
1828 	 9.81089e-05 	 3.84773e-10
1829 	 0.000107563 	 3.80097e-10
1830 	 9.39288e-05 	 3.96593e-10
1831 	 9.49327e-05 	 3.87869e-10
1832 	 0.000108297 	 3.94186e-10
1833 	 9.80058e-05 	 4.00096e-10
1834 	 0.000101742 	 3.76889e-10
1835 	 9.73409e-05 	 3.8003e-10
1836 	 9.68608e-05 	 4.04461e-10
1837 	 0.000107193 	 3.90695e-10
1838 	 0.000101209 	 3.81095e-10
1839 	 9.87467e-05 	 3.8495e-10
1840 	 0.000101772 	 3.98496e-10
1841 	 0.000101885 	 3.84317e-10
1842 	 9.77635e-05 	 3.85562e-10
1843 	 9.99154e-05 	 3.90693e-10
1844 	 0.000103746 	 3.93087e-10
1845 	 9.98849e-05 	 3.8108e-10
1846 	 9.4107e-05 	 3.75004e-10
1847 	 9.48486e-05 	 3.90079e-10
1848 	 0.000102359 	 3.7647e-10
1849 	 9.66326e-05 	 3.65389e-10
1850 	 9.20545e-05 	 3.67641e-10
1851 	 9.62618e-05 	 3.56768e-10
1852 	 9.72373e-05 	 3.66562e-10
1853 	 9.78038e-05 	 3.69047e-10
1854 	 8.90364e-05 	 3.45562e-10
1855 	 8.85523e-05 	 3.57719e-10
1856 	 9.49902e-05 	 3.50072e-10
1857 	 9.11177e-05 	 3.50486e-10
1858 	 8.88832e-05 	 3.54553e-10
1859 	 8.56214e-05 	 3.62281e-10
1860 	 9.41706e-05 	 3.50384e-10
1861 	 9.16207e-05 	 3.46568e-10
1862 	 8.91366e-05 	 3.49873e-10
1863 	 9.72224e-05 	 3.56666e-10
1864 	 8.51968e-05 	 3.5807e-10
1865 	 8.55201e-05 	 3.51254e-10
1866 	 9.01557e-05 	 3.48946e-10
1867 	 8.83489e-05 	 3.40858e-10
1868 	 9.4894e-05 	 3.37887e-10
1869 	 8.90952e-05 	 3.39218e-10
1870 	 8.85441e-05 	 3.35074e-10
1871 	 8.54391e-05 	 3.41399e-10
1872 	 8.34397e-05 	 3.4377e-10
1873 	 9.18547e-05 	 3.26242e-10
1874 	 9.01284e-05 	 3.19432e-10
1875 	 8.88025e-05 	 3.27351e-10
1876 	 8.20437e-05 	 3.40548e-10
1877 	 8.67661e-05 	 3.32039e-10
1878 	 8.42271e-05 	 3.22579e-10
1879 	 8.43054e-05 	 3.14669e-10
1880 	 8.34116e-05 	 3.19353e-10
1881 	 8.12605e-05 	 3.2741e-10
1882 	 8.53662e-05 	 3.22512e-10
1883 	 8.17047e-05 	 3.20351e-10
1884 	 8.38344e-05 	 3.12632e-10
1885 	 8.32091e-05 	 3.1516e-10
1886 	 8.17308e-05 	 3.13868e-10
1887 	 8.44729e-05 	 3.13747e-10
1888 	 8.3239e-05 	 3.16288e-10
1889 	 7.93169e-05 	 3.12006e-10
1890 	 8.28438e-05 	 3.14031e-10
1891 	 8.10667e-05 	 3.02522e-10
1892 	 7.53232e-05 	 3.07264e-10
1893 	 8.08225e-05 	 3.13609e-10
1894 	 7.42716e-05 	 3.09034e-10
1895 	 7.81319e-05 	 2.96993e-10
1896 	 7.7703e-05 	 3.05269e-10
1897 	 7.31979e-05 	 2.95091e-10
1898 	 8.01106e-05 	 2.84892e-10
1899 	 7.36517e-05 	 2.95479e-10
1900 	 7.69132e-05 	 2.91694e-10
1901 	 7.47637e-05 	 2.97452e-10
1902 	 7.49584e-05 	 2.84033e-10
1903 	 8.22192e-05 	 2.66327e-10
1904 	 7.19405e-05 	 2.71619e-10
1905 	 6.90213e-05 	 2.87415e-10
1906 	 7.40432e-05 	 2.8402e-10
1907 	 7.76106e-05 	 2.77658e-10
1908 	 7.72184e-05 	 2.67328e-10
1909 	 7.07716e-05 	 2.61828e-10
1910 	 6.96015e-05 	 2.73856e-10
1911 	 7.54708e-05 	 2.76947e-10
1912 	 7.18204e-05 	 2.85156e-10
1913 	 7.49142e-05 	 2.69461e-10
1914 	 6.97185e-05 	 2.56292e-10
1915 	 7.07701e-05 	 2.61889e-10
1916 	 7.07918e-05 	 2.73805e-10
1917 	 6.70359e-05 	 2.72472e-10
1918 	 7.30959e-05 	 2.5818e-10
1919 	 7.5288e-05 	 2.6191e-10
1920 	 7.20736e-05 	 2.65704e-10
1921 	 7.24631e-05 	 2.62159e-10
1922 	 7.29647e-05 	 2.58991e-10
1923 	 7.43462e-05 	 2.61668e-10
1924 	 7.04767e-05 	 2.68682e-10
1925 	 6.30794e-05 	 2.68047e-10
1926 	 6.86201e-05 	 2.60651e-10
1927 	 7.27568e-05 	 2.58201e-10
1928 	 7.11581e-05 	 2.62615e-10
1929 	 7.44261e-05 	 2.64821e-10
1930 	 6.67689e-05 	 2.63944e-10
1931 	 6.55035e-05 	 2.64018e-10
1932 	 7.45214e-05 	 2.61644e-10
1933 	 6.89801e-05 	 2.59465e-10
1934 	 6.84849e-05 	 2.6148e-10
1935 	 7.37997e-05 	 2.62777e-10
1936 	 7.0838e-05 	 2.64412e-10
1937 	 7.40607e-05 	 2.54968e-10
1938 	 6.79507e-05 	 2.572e-10
1939 	 6.92703e-05 	 2.68673e-10
1940 	 7.2993e-05 	 2.60946e-10
1941 	 6.89906e-05 	 2.46603e-10
1942 	 7.03652e-05 	 2.49167e-10
1943 	 7.26816e-05 	 2.51272e-10
1944 	 6.85964e-05 	 2.57032e-10
1945 	 6.47613e-05 	 2.46626e-10
1946 	 6.61675e-05 	 2.31993e-10
1947 	 6.54333e-05 	 2.31719e-10
1948 	 6.52502e-05 	 2.43115e-10
1949 	 6.39136e-05 	 2.43111e-10
1950 	 6.51732e-05 	 2.31781e-10
1951 	 6.45191e-05 	 2.26453e-10
1952 	 5.94269e-05 	 2.25551e-10
1953 	 6.318e-05 	 2.35209e-10
1954 	 6.41203e-05 	 2.30432e-10
1955 	 6.57824e-05 	 2.28106e-10
1956 	 6.57812e-05 	 2.32642e-10
1957 	 6.05986e-05 	 2.27278e-10
1958 	 6.55283e-05 	 2.18299e-10
1959 	 6.10893e-05 	 2.26612e-10
1960 	 5.94351e-05 	 2.39744e-10
1961 	 6.28592e-05 	 2.28723e-10
1962 	 5.97828e-05 	 2.21951e-10
1963 	 6.0419e-05 	 2.22884e-10
1964 	 5.93973e-05 	 2.34841e-10
1965 	 6.02409e-05 	 2.29478e-10
1966 	 6.44969e-05 	 2.20769e-10
1967 	 6.38405e-05 	 2.27559e-10
1968 	 6.24252e-05 	 2.26731e-10
1969 	 6.24282e-05 	 2.21669e-10
1970 	 5.97137e-05 	 2.21563e-10
1971 	 6.29915e-05 	 2.23867e-10
1972 	 6.24008e-05 	 2.2621e-10
1973 	 5.9683e-05 	 2.2758e-10
1974 	 5.98131e-05 	 2.15849e-10
1975 	 6.05225e-05 	 2.17013e-10
1976 	 6.30079e-05 	 2.21922e-10
1977 	 6.05269e-05 	 2.25038e-10
1978 	 6.29414e-05 	 2.25858e-10
1979 	 6.45791e-05 	 2.21745e-10
1980 	 5.84369e-05 	 2.21311e-10
1981 	 5.8641e-05 	 2.11318e-10
1982 	 6.07371e-05 	 2.15388e-10
1983 	 6.24581e-05 	 2.27512e-10
1984 	 6.13004e-05 	 2.24906e-10
1985 	 5.94664e-05 	 2.06283e-10
1986 	 6.03467e-05 	 2.06376e-10
1987 	 6.03167e-05 	 2.21977e-10
1988 	 5.8822e-05 	 2.16961e-10
1989 	 5.76503e-05 	 2.13942e-10
1990 	 6.00366e-05 	 2.14374e-10
1991 	 6.07503e-05 	 2.05611e-10
1992 	 5.94499e-05 	 2.05718e-10
1993 	 5.34728e-05 	 2.10887e-10
1994 	 5.56189e-05 	 2.08753e-10
1995 	 5.70735e-05 	 2.04604e-10
1996 	 5.59713e-05 	 1.95917e-10
1997 	 5.59496e-05 	 2.00312e-10
1998 	 5.27421e-05 	 1.98444e-10
1999 	 5.56812e-05 	 1.97235e-10
2000 	 5.48094e-05 	 2.00322e-10
2001 	 5.06609e-05 	 1.98352e-10
2002 	 5.27442e-05 	 1.93929e-10
2003 	 5.71879e-05 	 1.99337e-10
2004 	 5.62156e-05 	 1.97872e-10
2005 	 5.77998e-05 	 1.89862e-10
2006 	 5.43084e-05 	 1.95498e-10
2007 	 5.54634e-05 	 1.98712e-10
2008 	 5.52599e-05 	 1.94793e-10
2009 	 5.25576e-05 	 1.92724e-10
2010 	 6.06693e-05 	 1.93762e-10
2011 	 5.62814e-05 	 1.94013e-10
2012 	 5.6159e-05 	 1.97842e-10
2013 	 5.42312e-05 	 2.02242e-10
2014 	 5.07257e-05 	 1.99818e-10
2015 	 5.29357e-05 	 1.94643e-10
2016 	 5.09353e-05 	 1.92728e-10
2017 	 5.52918e-05 	 1.99792e-10
2018 	 5.91962e-05 	 1.97177e-10
2019 	 5.72834e-05 	 1.97032e-10
2020 	 5.49157e-05 	 1.96332e-10
2021 	 5.14369e-05 	 1.9905e-10
2022 	 5.77299e-05 	 1.93996e-10
2023 	 5.61079e-05 	 1.94995e-10
2024 	 5.74423e-05 	 2.01533e-10
2025 	 5.74605e-05 	 2.06943e-10
2026 	 5.53564e-05 	 1.99935e-10
2027 	 5.98568e-05 	 1.90171e-10
2028 	 5.96866e-05 	 1.92956e-10
2029 	 5.29703e-05 	 2.06642e-10
2030 	 5.38306e-05 	 2.11739e-10
2031 	 5.79687e-05 	 2.01816e-10
2032 	 5.9056e-05 	 2.00786e-10
2033 	 5.60495e-05 	 2.06565e-10
2034 	 5.39335e-05 	 2.01294e-10
2035 	 6.07289e-05 	 1.96716e-10
2036 	 5.83181e-05 	 2.10964e-10
2037 	 5.36868e-05 	 2.11092e-10
2038 	 5.61611e-05 	 2.03687e-10
2039 	 5.7163e-05 	 1.95886e-10
2040 	 5.86486e-05 	 1.98731e-10
2041 	 5.88134e-05 	 2.10556e-10
2042 	 5.56835e-05 	 2.14078e-10
2043 	 5.98868e-05 	 2.0696e-10
2044 	 6.0005e-05 	 2.0213e-10
2045 	 5.66228e-05 	 2.00283e-10
2046 	 5.51247e-05 	 2.06269e-10
2047 	 5.53514e-05 	 2.11749e-10
2048 	 6.12001e-05 	 2.05532e-10
2049 	 5.72424e-05 	 2.03342e-10
2050 	 5.63339e-05 	 2.01018e-10
2051 	 5.9161e-05 	 2.0415e-10
2052 	 5.4918e-05 	 2.03782e-10
2053 	 6.19915e-05 	 2.04557e-10
2054 	 5.97447e-05 	 2.01725e-10
2055 	 5.70109e-05 	 2.06507e-10
2056 	 6.00216e-05 	 2.05629e-10
2057 	 5.48378e-05 	 2.02623e-10
2058 	 5.60816e-05 	 2.04161e-10
2059 	 5.78913e-05 	 2.03187e-10
2060 	 5.70387e-05 	 2.05156e-10
2061 	 5.70628e-05 	 2.02963e-10
2062 	 5.47598e-05 	 2.01711e-10
2063 	 5.57717e-05 	 2.01734e-10
2064 	 5.97156e-05 	 1.99689e-10
2065 	 5.89481e-05 	 1.9873e-10
2066 	 5.77373e-05 	 1.95826e-10
2067 	 5.75386e-05 	 2.00713e-10
2068 	 5.58104e-05 	 2.01326e-10
2069 	 5.31913e-05 	 1.97892e-10
2070 	 5.57976e-05 	 1.99394e-10
2071 	 5.77424e-05 	 1.93279e-10
2072 	 5.41996e-05 	 1.98752e-10
2073 	 5.33134e-05 	 1.99867e-10
2074 	 5.77919e-05 	 1.96475e-10
2075 	 5.73801e-05 	 1.99563e-10
2076 	 5.52022e-05 	 1.9399e-10
2077 	 5.10835e-05 	 1.93809e-10
2078 	 5.12403e-05 	 1.97915e-10
2079 	 5.47249e-05 	 1.94551e-10
2080 	 5.32112e-05 	 1.92604e-10
2081 	 5.54343e-05 	 1.93567e-10
2082 	 5.68095e-05 	 1.95211e-10
2083 	 5.74325e-05 	 1.8846e-10
2084 	 5.31304e-05 	 1.87303e-10
2085 	 5.35582e-05 	 1.92313e-10
2086 	 5.51541e-05 	 1.90857e-10
2087 	 5.41255e-05 	 1.87645e-10
2088 	 5.52868e-05 	 1.84672e-10
2089 	 5.18838e-05 	 1.86842e-10
2090 	 5.3083e-05 	 1.84878e-10
2091 	 5.48281e-05 	 1.8559e-10
2092 	 5.34922e-05 	 1.85317e-10
2093 	 5.35595e-05 	 1.84747e-10
2094 	 5.60245e-05 	 1.89274e-10
2095 	 5.40167e-05 	 1.88259e-10
2096 	 5.18596e-05 	 1.86097e-10
2097 	 5.02977e-05 	 1.85256e-10
2098 	 5.20085e-05 	 1.85765e-10
2099 	 5.26544e-05 	 1.86449e-10
2100 	 5.39153e-05 	 1.85882e-10
2101 	 5.43443e-05 	 1.83891e-10
2102 	 5.11002e-05 	 1.79308e-10
2103 	 5.05245e-05 	 1.77337e-10
2104 	 5.17995e-05 	 1.79569e-10
2105 	 5.16891e-05 	 1.81828e-10
2106 	 4.79751e-05 	 1.82026e-10
2107 	 4.8561e-05 	 1.80337e-10
2108 	 4.96497e-05 	 1.73645e-10
2109 	 4.82611e-05 	 1.75879e-10
2110 	 5.01039e-05 	 1.74073e-10
2111 	 5.26364e-05 	 1.75571e-10
2112 	 4.72475e-05 	 1.78253e-10
2113 	 4.52789e-05 	 1.75336e-10
2114 	 4.7842e-05 	 1.71053e-10
2115 	 4.89045e-05 	 1.68888e-10
2116 	 5.34045e-05 	 1.69817e-10
2117 	 4.72422e-05 	 1.7183e-10
2118 	 4.78195e-05 	 1.71973e-10
2119 	 5.4059e-05 	 1.6512e-10
2120 	 4.59756e-05 	 1.68121e-10
2121 	 4.78007e-05 	 1.67614e-10
2122 	 5.12267e-05 	 1.67513e-10
2123 	 5.07626e-05 	 1.69531e-10
2124 	 4.93335e-05 	 1.64653e-10
2125 	 4.6255e-05 	 1.66154e-10
2126 	 5.23165e-05 	 1.67406e-10
2127 	 4.84155e-05 	 1.67307e-10
2128 	 4.58307e-05 	 1.66493e-10
2129 	 4.76741e-05 	 1.67001e-10
2130 	 4.63151e-05 	 1.66319e-10
2131 	 5.37454e-05 	 1.62546e-10
2132 	 4.80999e-05 	 1.68215e-10
2133 	 4.84854e-05 	 1.68368e-10
2134 	 4.92693e-05 	 1.61984e-10
2135 	 4.42245e-05 	 1.66874e-10
2136 	 4.97628e-05 	 1.65321e-10
2137 	 4.85257e-05 	 1.6692e-10
2138 	 4.68678e-05 	 1.70962e-10
2139 	 4.77071e-05 	 1.69107e-10
2140 	 4.86774e-05 	 1.69019e-10
2141 	 5.19793e-05 	 1.65252e-10
2142 	 4.55931e-05 	 1.73426e-10
2143 	 4.62242e-05 	 1.73082e-10
2144 	 4.57187e-05 	 1.71393e-10
2145 	 4.60618e-05 	 1.72164e-10
2146 	 5.0559e-05 	 1.72614e-10
2147 	 4.79018e-05 	 1.69376e-10
2148 	 4.77707e-05 	 1.70899e-10
2149 	 5.18239e-05 	 1.71051e-10
2150 	 4.61368e-05 	 1.75715e-10
2151 	 5.13835e-05 	 1.71918e-10
2152 	 5.25993e-05 	 1.75221e-10
2153 	 4.78347e-05 	 1.76086e-10
2154 	 5.22553e-05 	 1.71677e-10
2155 	 5.20384e-05 	 1.76695e-10
2156 	 5.35783e-05 	 1.79342e-10
2157 	 5.15539e-05 	 1.8175e-10
2158 	 5.20885e-05 	 1.81783e-10
2159 	 5.64263e-05 	 1.82305e-10
2160 	 5.24611e-05 	 1.86643e-10
2161 	 5.5117e-05 	 1.82133e-10
2162 	 5.59383e-05 	 1.86148e-10
2163 	 5.29354e-05 	 1.93764e-10
2164 	 5.44677e-05 	 1.91006e-10
2165 	 5.05561e-05 	 1.93898e-10
2166 	 5.65923e-05 	 1.91064e-10
2167 	 5.76611e-05 	 1.8953e-10
2168 	 5.05448e-05 	 1.95279e-10
2169 	 5.92067e-05 	 1.9564e-10
2170 	 5.70768e-05 	 1.9608e-10
2171 	 5.54042e-05 	 1.96758e-10
2172 	 5.72343e-05 	 1.92578e-10
2173 	 5.41809e-05 	 1.92577e-10
2174 	 5.91154e-05 	 1.99379e-10
2175 	 5.6534e-05 	 2.07023e-10
2176 	 5.71114e-05 	 2.0795e-10
2177 	 6.01512e-05 	 1.97851e-10
2178 	 5.48024e-05 	 1.93197e-10
2179 	 5.71136e-05 	 2.04441e-10
2180 	 6.04725e-05 	 2.08258e-10
2181 	 5.6347e-05 	 2.13105e-10
2182 	 5.79836e-05 	 2.03511e-10
2183 	 5.87133e-05 	 1.9753e-10
2184 	 6.15391e-05 	 1.99519e-10
2185 	 6.02949e-05 	 2.06332e-10
2186 	 5.55472e-05 	 2.09987e-10
2187 	 5.6183e-05 	 2.06053e-10
2188 	 5.90174e-05 	 2.01172e-10
2189 	 5.68862e-05 	 1.97024e-10
2190 	 5.69974e-05 	 2.00184e-10
2191 	 5.64971e-05 	 2.05795e-10
2192 	 5.69582e-05 	 2.0523e-10
2193 	 5.84988e-05 	 1.99605e-10
2194 	 5.82561e-05 	 1.9528e-10
2195 	 5.89541e-05 	 2.00111e-10
2196 	 6.19604e-05 	 2.04266e-10
2197 	 5.84209e-05 	 1.99464e-10
2198 	 5.51918e-05 	 1.9985e-10
2199 	 5.55075e-05 	 2.04271e-10
2200 	 5.79436e-05 	 2.01311e-10
2201 	 6.07978e-05 	 2.03376e-10
2202 	 5.94521e-05 	 2.05308e-10
2203 	 5.61259e-05 	 2.04433e-10
2204 	 5.88448e-05 	 2.07434e-10
2205 	 6.18718e-05 	 2.07741e-10
2206 	 5.87248e-05 	 2.04996e-10
2207 	 6.00189e-05 	 2.02661e-10
2208 	 5.9651e-05 	 2.04394e-10
2209 	 5.96305e-05 	 1.99652e-10
2210 	 5.9778e-05 	 2.03662e-10
2211 	 5.63599e-05 	 2.02657e-10
2212 	 6.04571e-05 	 1.98813e-10
2213 	 5.96753e-05 	 2.02811e-10
2214 	 5.83495e-05 	 2.02487e-10
2215 	 6.02096e-05 	 2.02226e-10
2216 	 5.75855e-05 	 2.04979e-10
2217 	 6.37509e-05 	 1.97731e-10
2218 	 5.90637e-05 	 1.98405e-10
2219 	 5.46249e-05 	 2.11414e-10
2220 	 6.03385e-05 	 2.05216e-10
2221 	 5.51405e-05 	 1.94536e-10
2222 	 5.75668e-05 	 2.00116e-10
2223 	 6.31638e-05 	 2.03144e-10
2224 	 5.89997e-05 	 1.97404e-10
2225 	 6.12277e-05 	 2.02089e-10
2226 	 5.86804e-05 	 1.95519e-10
2227 	 5.7267e-05 	 1.92581e-10
2228 	 5.62933e-05 	 1.92886e-10
2229 	 5.29528e-05 	 1.94423e-10
2230 	 5.83664e-05 	 1.94189e-10
2231 	 5.59924e-05 	 1.88459e-10
2232 	 5.77753e-05 	 1.85368e-10
2233 	 5.53892e-05 	 1.86153e-10
2234 	 5.03757e-05 	 1.88794e-10
2235 	 5.75558e-05 	 1.83867e-10
2236 	 5.00273e-05 	 1.80775e-10
2237 	 4.99946e-05 	 1.79462e-10
2238 	 5.46235e-05 	 1.74727e-10
2239 	 5.19117e-05 	 1.78146e-10
2240 	 5.22283e-05 	 1.79944e-10
2241 	 4.79497e-05 	 1.70886e-10
2242 	 5.18063e-05 	 1.70652e-10
2243 	 5.13307e-05 	 1.71941e-10
2244 	 4.96942e-05 	 1.75326e-10
2245 	 5.30286e-05 	 1.73178e-10
2246 	 4.84072e-05 	 1.68483e-10
2247 	 5.26212e-05 	 1.66068e-10
2248 	 4.85714e-05 	 1.68779e-10
2249 	 4.9226e-05 	 1.67627e-10
2250 	 5.06093e-05 	 1.66543e-10
2251 	 4.627e-05 	 1.67868e-10
2252 	 4.6273e-05 	 1.62772e-10
2253 	 4.58908e-05 	 1.58374e-10
2254 	 4.70773e-05 	 1.61228e-10
2255 	 4.59821e-05 	 1.5894e-10
2256 	 4.45304e-05 	 1.57559e-10
2257 	 4.78517e-05 	 1.52512e-10
2258 	 4.63281e-05 	 1.52195e-10
2259 	 4.53277e-05 	 1.54062e-10
2260 	 4.30618e-05 	 1.55778e-10
2261 	 3.9585e-05 	 1.49608e-10
2262 	 4.17846e-05 	 1.476e-10
2263 	 4.27083e-05 	 1.52838e-10
2264 	 4.45357e-05 	 1.47482e-10
2265 	 4.12632e-05 	 1.4954e-10
2266 	 3.86765e-05 	 1.4585e-10
2267 	 4.23505e-05 	 1.43018e-10
2268 	 4.17293e-05 	 1.44132e-10
2269 	 4.35891e-05 	 1.44172e-10
2270 	 4.25171e-05 	 1.42183e-10
2271 	 4.00103e-05 	 1.41115e-10
2272 	 3.90828e-05 	 1.41724e-10
2273 	 3.99673e-05 	 1.37326e-10
2274 	 4.35142e-05 	 1.36377e-10
2275 	 4.02064e-05 	 1.41437e-10
2276 	 3.98052e-05 	 1.38133e-10
2277 	 4.10776e-05 	 1.31492e-10
2278 	 4.0362e-05 	 1.32755e-10
2279 	 3.93946e-05 	 1.35754e-10
2280 	 3.85221e-05 	 1.36591e-10
2281 	 3.86183e-05 	 1.3343e-10
2282 	 4.02705e-05 	 1.31782e-10
2283 	 3.99889e-05 	 1.35845e-10
2284 	 3.92184e-05 	 1.30888e-10
2285 	 4.00822e-05 	 1.30977e-10
2286 	 3.80682e-05 	 1.32537e-10
2287 	 3.76428e-05 	 1.2758e-10
2288 	 3.56091e-05 	 1.29444e-10
2289 	 3.74437e-05 	 1.2849e-10
2290 	 3.47063e-05 	 1.24895e-10
2291 	 3.38262e-05 	 1.225e-10
2292 	 3.59604e-05 	 1.23387e-10
2293 	 3.28094e-05 	 1.25152e-10
2294 	 3.40895e-05 	 1.2298e-10
2295 	 3.65004e-05 	 1.21026e-10
2296 	 3.49834e-05 	 1.1744e-10
2297 	 3.53492e-05 	 1.18995e-10
2298 	 3.39132e-05 	 1.1895e-10
2299 	 3.2367e-05 	 1.15748e-10
2300 	 3.62179e-05 	 1.192e-10
2301 	 3.53314e-05 	 1.12151e-10
2302 	 3.08812e-05 	 1.07758e-10
2303 	 3.08074e-05 	 1.1196e-10
2304 	 3.24253e-05 	 1.11671e-10
2305 	 3.40519e-05 	 1.08409e-10
2306 	 3.07118e-05 	 1.03974e-10
2307 	 2.93242e-05 	 1.00925e-10
2308 	 2.80693e-05 	 1.00652e-10
2309 	 2.98702e-05 	 9.93944e-11


==> numericalresults/data/bone/pr-SA-eta8.dat <==
1 	 1 	 1
2 	 28.2252 	 0.265622
3 	 35.6276 	 0.118316
4 	 37.5196 	 0.0534956
5 	 36.2346 	 0.0302171
6 	 29.1549 	 0.0121374
7 	 20.9239 	 0.00565755
8 	 9.63078 	 0.00329853
9 	 9.26703 	 0.00179487
10 	 6.71869 	 0.00123591
11 	 5.23422 	 0.000823017
12 	 4.35575 	 0.00048166
13 	 3.56815 	 0.000310063
14 	 2.97402 	 0.000243587
15 	 2.48955 	 0.000210667
16 	 1.99618 	 0.000220663
17 	 1.66263 	 0.000203902
18 	 1.53417 	 0.000164459
19 	 1.44897 	 0.000144872
20 	 1.46131 	 0.000140936
21 	 1.40898 	 0.000142214
22 	 1.40916 	 0.000125836
23 	 1.38487 	 9.7e-05
24 	 1.14541 	 8.93056e-05
25 	 0.955071 	 7.96979e-05
26 	 0.907455 	 6.13732e-05
27 	 0.793898 	 5.97606e-05
28 	 0.781396 	 5.48078e-05
29 	 0.797587 	 5.38581e-05
30 	 0.66804 	 5.41084e-05
31 	 0.70074 	 4.79055e-05
32 	 0.688594 	 4.98713e-05
33 	 0.718517 	 4.84094e-05
34 	 0.783452 	 4.5467e-05
35 	 0.860428 	 3.93283e-05
36 	 0.822932 	 3.51601e-05
37 	 0.816015 	 3.13489e-05
38 	 0.699366 	 3.3085e-05
39 	 0.748592 	 3.73305e-05
40 	 0.870154 	 3.93739e-05
41 	 0.839569 	 4.47555e-05
42 	 0.8833 	 4.15998e-05
43 	 0.898981 	 4.03653e-05
44 	 0.792165 	 4.00701e-05
45 	 0.906068 	 4.13891e-05
46 	 0.918121 	 4.89505e-05
47 	 0.994254 	 5.87299e-05
48 	 1.24864 	 6.41063e-05
49 	 1.22066 	 5.68748e-05
50 	 1.24466 	 4.84824e-05
51 	 1.25653 	 4.57753e-05
52 	 1.17265 	 5.0848e-05
53 	 1.18253 	 4.79714e-05
54 	 1.04058 	 4.65038e-05
55 	 1.08182 	 4.09705e-05
56 	 1.03196 	 3.81971e-05
57 	 0.949246 	 3.93866e-05
58 	 1.16487 	 3.71947e-05
59 	 2.4856 	 4.22435e-05
60 	 6.24294 	 4.08941e-05
61 	 4.84859 	 4.76094e-05
62 	 2.97699 	 4.60547e-05
63 	 2.10504 	 5.06748e-05
64 	 3.7435 	 5.54382e-05
65 	 7.54056 	 6.35554e-05
66 	 8.06608 	 7.14461e-05
67 	 5.69542 	 8.05219e-05
68 	 4.21403 	 8.48117e-05
69 	 6.33644 	 8.12801e-05
70 	 11.6558 	 7.07142e-05
71 	 6.46807 	 7.33404e-05
72 	 2.84321 	 7.43643e-05
73 	 5.42969 	 6.98233e-05
74 	 10.6999 	 6.49146e-05
75 	 5.7699 	 6.92784e-05
76 	 3.22392 	 7.46293e-05
77 	 6.24244 	 6.55509e-05
78 	 9.17961 	 6.14807e-05
79 	 5.53633 	 6.10912e-05
80 	 4.72547 	 5.72703e-05
81 	 8.05314 	 5.33957e-05
82 	 6.06717 	 5.79938e-05
83 	 3.79176 	 5.93578e-05
84 	 5.14264 	 5.7104e-05
85 	 7.74212 	 5.22305e-05
86 	 4.6058 	 5.14105e-05
87 	 4.51355 	 5.08955e-05
88 	 6.93815 	 4.65e-05
89 	 4.64113 	 4.75333e-05
90 	 3.96499 	 4.84928e-05
91 	 6.28979 	 4.77846e-05
92 	 5.55864 	 4.62148e-05
93 	 3.20332 	 5.23192e-05
94 	 5.2322 	 5.58256e-05
95 	 8.06391 	 5.4212e-05
96 	 4.86853 	 5.75839e-05
97 	 4.42296 	 5.70905e-05
98 	 8.39113 	 5.22718e-05
99 	 5.38136 	 5.48066e-05
100 	 3.19098 	 5.36223e-05
101 	 7.45028 	 5.03615e-05
102 	 5.6076 	 4.94722e-05
103 	 3.67808 	 4.69114e-05
104 	 6.15572 	 4.1971e-05
105 	 4.56175 	 4.13343e-05
106 	 4.05584 	 3.93451e-05
107 	 4.25948 	 4.02727e-05
108 	 4.62147 	 4.35443e-05
109 	 4.34488 	 4.22132e-05
110 	 3.00103 	 3.98844e-05
111 	 3.38216 	 3.59019e-05
112 	 4.34618 	 3.35762e-05
113 	 4.09178 	 3.42116e-05
114 	 3.16439 	 3.59761e-05
115 	 4.0705 	 3.86186e-05
116 	 5.08886 	 3.70277e-05
117 	 2.88163 	 3.46739e-05
118 	 3.24266 	 3.18784e-05
119 	 4.51461 	 3.00592e-05
120 	 3.13738 	 3.04415e-05
121 	 3.00534 	 3.00446e-05
122 	 3.93452 	 3.06325e-05
123 	 3.63013 	 3.07471e-05
124 	 2.51527 	 3.20886e-05
125 	 3.19228 	 3.15222e-05
126 	 4.41352 	 2.82042e-05
127 	 2.42568 	 3.05811e-05
128 	 2.60393 	 2.8245e-05
129 	 3.91845 	 2.81046e-05
130 	 3.03369 	 2.81578e-05
131 	 2.54218 	 2.67912e-05
132 	 3.92676 	 2.49622e-05
133 	 2.55767 	 2.66033e-05
134 	 2.88143 	 2.54806e-05
135 	 3.84546 	 2.4336e-05
136 	 2.00757 	 2.52599e-05
137 	 2.06474 	 2.52906e-05
138 	 3.97196 	 2.54081e-05
139 	 2.64204 	 2.761e-05
140 	 2.14912 	 2.71732e-05
141 	 3.60242 	 2.59246e-05
142 	 2.91818 	 2.7213e-05
143 	 2.66796 	 2.73233e-05
144 	 2.87564 	 2.73416e-05
145 	 3.66153 	 2.77019e-05
146 	 2.99846 	 2.90987e-05
147 	 3.31837 	 2.94579e-05
148 	 4.20571 	 2.73037e-05
149 	 2.51382 	 2.95285e-05
150 	 3.48428 	 2.77922e-05
151 	 3.61032 	 2.9343e-05
152 	 2.76313 	 2.88565e-05
153 	 2.56739 	 2.78678e-05
154 	 3.18848 	 2.6166e-05
155 	 3.28412 	 2.57165e-05
156 	 2.16241 	 2.61339e-05
157 	 2.71925 	 2.58676e-05
158 	 3.4904 	 2.20989e-05
159 	 1.76623 	 2.29502e-05
160 	 2.56927 	 1.98402e-05
161 	 2.70531 	 1.91305e-05
162 	 1.66865 	 1.89658e-05
163 	 2.25727 	 2.01789e-05
164 	 3.01467 	 1.97587e-05
165 	 1.65631 	 2.18626e-05
166 	 1.86364 	 2.04088e-05
167 	 2.95632 	 1.83216e-05
168 	 2.18585 	 1.9788e-05
169 	 2.08982 	 2.03e-05
170 	 2.99755 	 2.01974e-05
171 	 2.11033 	 2.10682e-05
172 	 1.68658 	 2.06786e-05
173 	 2.93483 	 1.92669e-05
174 	 2.42694 	 1.92472e-05
175 	 1.94957 	 1.87006e-05
176 	 2.99211 	 1.80381e-05
177 	 2.01951 	 1.91057e-05
178 	 2.13038 	 1.92373e-05
179 	 2.87587 	 1.84173e-05
180 	 1.74189 	 1.93881e-05
181 	 2.04317 	 2.01592e-05
182 	 3.20515 	 1.86614e-05
183 	 2.03265 	 2.08098e-05
184 	 3.09007 	 2.04095e-05
185 	 2.79927 	 2.10244e-05
186 	 1.86095 	 2.2258e-05
187 	 3.01313 	 2.18407e-05
188 	 2.62848 	 2.18877e-05
189 	 1.68379 	 2.13727e-05
190 	 2.22106 	 2.00744e-05
191 	 2.66322 	 1.86471e-05
192 	 2.04213 	 1.91811e-05
193 	 2.12572 	 1.97265e-05
194 	 2.78923 	 2.04277e-05
195 	 2.29505 	 1.96226e-05
196 	 2.02733 	 2.08385e-05
197 	 3.14938 	 1.91862e-05
198 	 2.10178 	 2.02358e-05
199 	 2.13341 	 2.08409e-05
200 	 2.91469 	 2.03666e-05
201 	 2.14976 	 2.135e-05
202 	 2.81182 	 1.98814e-05
203 	 2.50881 	 2.0313e-05
204 	 2.11305 	 1.99232e-05
205 	 2.50833 	 1.98944e-05
206 	 2.0755 	 1.89163e-05
207 	 1.99838 	 1.82878e-05
208 	 2.17996 	 1.68767e-05
209 	 1.91208 	 1.66494e-05
210 	 1.98443 	 1.59048e-05
211 	 1.95959 	 1.51988e-05
212 	 1.64246 	 1.54389e-05
213 	 1.63787 	 1.56784e-05
214 	 1.72085 	 1.55865e-05
215 	 1.77362 	 1.48531e-05
216 	 1.61043 	 1.49651e-05
217 	 1.70115 	 1.436e-05
218 	 1.83732 	 1.42568e-05
219 	 1.73183 	 1.50536e-05
220 	 1.92881 	 1.4897e-05
221 	 1.84689 	 1.45092e-05
222 	 1.53459 	 1.48823e-05
223 	 1.83081 	 1.38488e-05
224 	 1.62936 	 1.41561e-05
225 	 1.42358 	 1.37542e-05
226 	 1.82555 	 1.39655e-05
227 	 1.80053 	 1.377e-05
228 	 1.27997 	 1.4999e-05
229 	 2.04632 	 1.33713e-05
230 	 1.48879 	 1.28665e-05
231 	 1.25064 	 1.2646e-05
232 	 1.97825 	 1.13396e-05
233 	 1.10471 	 1.2627e-05
234 	 1.32314 	 1.32394e-05
235 	 1.98632 	 1.23236e-05
236 	 1.18214 	 1.28309e-05
237 	 1.2305 	 1.26579e-05
238 	 1.91695 	 1.21722e-05
239 	 1.44969 	 1.28637e-05
240 	 1.6691 	 1.24289e-05
241 	 1.86933 	 1.22751e-05
242 	 1.23471 	 1.31774e-05
243 	 1.65936 	 1.2081e-05
244 	 1.5326 	 1.18624e-05
245 	 1.23298 	 1.13435e-05
246 	 1.46273 	 1.1322e-05
247 	 1.48599 	 1.09025e-05
248 	 1.16542 	 1.06645e-05
249 	 1.35691 	 1.01978e-05
250 	 1.33437 	 9.49243e-06
251 	 1.0668 	 9.43153e-06
252 	 1.22971 	 9.4243e-06
253 	 1.10149 	 9.54117e-06
254 	 1.0593 	 9.59007e-06
255 	 1.12657 	 9.39589e-06
256 	 1.18593 	 9.05154e-06
257 	 0.944351 	 9.01833e-06
258 	 1.01655 	 9.11427e-06
259 	 1.23316 	 8.63101e-06
260 	 0.797596 	 8.66381e-06
261 	 1.02478 	 7.79478e-06
262 	 1.07907 	 7.53194e-06
263 	 0.749865 	 7.7701e-06
264 	 1.0618 	 6.71674e-06
265 	 0.847693 	 6.97934e-06
266 	 0.763022 	 7.10145e-06
267 	 1.06081 	 6.70204e-06
268 	 0.736253 	 7.02947e-06
269 	 0.85848 	 6.94458e-06
270 	 1.01675 	 6.90414e-06
271 	 0.771237 	 7.39304e-06
272 	 0.897317 	 6.9729e-06
273 	 0.890358 	 6.68675e-06
274 	 0.787528 	 7.2185e-06
275 	 0.909872 	 7.11311e-06
276 	 0.927581 	 7.25403e-06
277 	 0.908756 	 6.7704e-06
278 	 0.765945 	 6.53787e-06
279 	 0.870036 	 5.80446e-06
280 	 0.676887 	 5.69845e-06
281 	 0.635566 	 5.51778e-06
282 	 0.780246 	 5.15407e-06
283 	 0.599949 	 5.39887e-06
284 	 0.725521 	 5.15119e-06
285 	 0.705238 	 4.90712e-06
286 	 0.533638 	 4.72337e-06
287 	 0.623727 	 4.5609e-06
288 	 0.64097 	 4.70428e-06
289 	 0.574583 	 4.83971e-06
290 	 0.591076 	 4.74718e-06
291 	 0.601155 	 4.72707e-06
292 	 0.637825 	 4.72581e-06
293 	 0.626 	 4.78616e-06
294 	 0.524121 	 4.687e-06
295 	 0.595958 	 4.75643e-06
296 	 0.606496 	 4.53781e-06
297 	 0.485187 	 4.71377e-06
298 	 0.591826 	 4.48141e-06
299 	 0.52363 	 4.3983e-06
300 	 0.490164 	 4.40886e-06
301 	 0.556285 	 3.96947e-06
302 	 0.492613 	 3.99796e-06
303 	 0.57773 	 3.72395e-06
304 	 0.438405 	 3.90223e-06
305 	 0.506455 	 3.58624e-06
306 	 0.462821 	 3.52906e-06
307 	 0.389223 	 3.69657e-06
308 	 0.515179 	 3.45361e-06
309 	 0.420485 	 3.47206e-06
310 	 0.420903 	 3.2765e-06
311 	 0.488774 	 3.40576e-06
312 	 0.449004 	 3.37934e-06
313 	 0.463311 	 3.44742e-06
314 	 0.457371 	 3.69366e-06
315 	 0.451144 	 3.43674e-06
316 	 0.41253 	 3.67162e-06
317 	 0.524577 	 3.53075e-06
318 	 0.456046 	 3.62804e-06
319 	 0.457805 	 3.49738e-06
320 	 0.473775 	 3.55493e-06
321 	 0.384685 	 3.34788e-06
322 	 0.443679 	 3.17358e-06
323 	 0.434178 	 3.2757e-06
324 	 0.383369 	 3.25851e-06
325 	 0.430017 	 3.24313e-06
326 	 0.422538 	 3.41132e-06
327 	 0.356646 	 3.26517e-06
328 	 0.416968 	 3.05574e-06
329 	 0.447295 	 3.23776e-06
330 	 0.40325 	 3.16597e-06
331 	 0.440584 	 3.20485e-06
332 	 0.440797 	 3.12956e-06
333 	 0.342902 	 3.21641e-06
334 	 0.449725 	 2.97694e-06
335 	 0.394447 	 2.96333e-06
336 	 0.325925 	 2.84328e-06
337 	 0.424957 	 2.77248e-06
338 	 0.34004 	 2.808e-06
339 	 0.391622 	 2.69304e-06
340 	 0.374752 	 2.67577e-06
341 	 0.32039 	 2.561e-06
342 	 0.366905 	 2.6154e-06
343 	 0.358562 	 2.5548e-06
344 	 0.323607 	 2.67015e-06
345 	 0.408285 	 2.52045e-06
346 	 0.308574 	 2.7725e-06
347 	 0.357745 	 2.77125e-06
348 	 0.395612 	 2.75067e-06
349 	 0.300728 	 2.92432e-06
350 	 0.366373 	 2.82401e-06
351 	 0.385551 	 2.75418e-06
352 	 0.30581 	 2.83e-06
353 	 0.361584 	 2.71882e-06
354 	 0.384225 	 2.77368e-06
355 	 0.317109 	 2.81528e-06
356 	 0.372387 	 2.68124e-06
357 	 0.378005 	 2.72668e-06
358 	 0.359301 	 2.64288e-06
359 	 0.377926 	 2.55637e-06
360 	 0.327214 	 2.71453e-06
361 	 0.37548 	 2.68461e-06
362 	 0.346217 	 2.74061e-06
363 	 0.349327 	 2.70456e-06
364 	 0.38253 	 2.74176e-06
365 	 0.362664 	 2.76805e-06
366 	 0.367534 	 2.80088e-06
367 	 0.37475 	 2.76054e-06
368 	 0.361831 	 2.99742e-06
369 	 0.397653 	 2.85532e-06
370 	 0.366547 	 2.9773e-06
371 	 0.421798 	 2.94214e-06
372 	 0.388178 	 2.82574e-06
373 	 0.409805 	 3.0193e-06
374 	 0.411851 	 2.99275e-06
375 	 0.355275 	 3.07377e-06
376 	 0.420624 	 2.90764e-06
377 	 0.345268 	 2.92013e-06
378 	 0.340778 	 2.83396e-06
379 	 0.398476 	 2.77574e-06
380 	 0.365055 	 2.89771e-06
381 	 0.391652 	 2.75104e-06
382 	 0.339977 	 2.81836e-06
383 	 0.370781 	 2.66136e-06
384 	 0.373643 	 2.65847e-06
385 	 0.341234 	 2.67111e-06
386 	 0.376892 	 2.59209e-06
387 	 0.360849 	 2.7367e-06
388 	 0.413905 	 2.68268e-06
389 	 0.351257 	 2.7158e-06
390 	 0.339496 	 2.68725e-06
391 	 0.338006 	 2.64364e-06
392 	 0.313548 	 2.61327e-06
393 	 0.341609 	 2.72672e-06
394 	 0.392851 	 2.80161e-06
395 	 0.322612 	 2.94065e-06
396 	 0.350759 	 2.81621e-06
397 	 0.39734 	 2.76121e-06
398 	 0.325394 	 2.80974e-06
399 	 0.3955 	 2.92494e-06
400 	 0.365991 	 2.96116e-06
401 	 0.372773 	 2.90111e-06
402 	 0.400455 	 2.99201e-06
403 	 0.301066 	 2.98489e-06
404 	 0.388625 	 3.01589e-06
405 	 0.431748 	 2.94165e-06
406 	 0.36634 	 3.13248e-06
407 	 0.507527 	 2.8553e-06
408 	 0.337127 	 3.08733e-06
409 	 0.457055 	 2.79637e-06
410 	 0.394651 	 3.04201e-06
411 	 0.392243 	 2.90108e-06
412 	 0.443396 	 2.92882e-06
413 	 0.380594 	 3.05004e-06
414 	 0.451726 	 2.98765e-06
415 	 0.41119 	 3.14153e-06
416 	 0.432807 	 3.08192e-06
417 	 0.436451 	 3.08035e-06
418 	 0.419012 	 3.06884e-06
419 	 0.416973 	 3.23819e-06
420 	 0.472761 	 3.14568e-06
421 	 0.423082 	 3.12761e-06
422 	 0.375665 	 3.13854e-06
423 	 0.503879 	 2.81358e-06
424 	 0.354346 	 2.88701e-06
425 	 0.401998 	 2.93467e-06
426 	 0.416025 	 2.8332e-06
427 	 0.373174 	 2.84853e-06
428 	 0.388865 	 2.87519e-06
429 	 0.376191 	 2.71856e-06
430 	 0.387004 	 2.68425e-06
431 	 0.367069 	 2.71175e-06
432 	 0.390689 	 2.724e-06
433 	 0.384428 	 2.61646e-06
434 	 0.364196 	 2.813e-06
435 	 0.390532 	 2.78532e-06
436 	 0.3513 	 2.64549e-06
437 	 0.396023 	 2.68949e-06
438 	 0.390779 	 2.67825e-06
439 	 0.364096 	 2.73915e-06
440 	 0.418164 	 2.67667e-06
441 	 0.334258 	 2.62548e-06
442 	 0.364088 	 2.53284e-06
443 	 0.330893 	 2.66951e-06
444 	 0.357217 	 2.58161e-06
445 	 0.371536 	 2.60916e-06
446 	 0.329989 	 2.68757e-06
447 	 0.368016 	 2.50694e-06
448 	 0.326302 	 2.54976e-06
449 	 0.33474 	 2.59719e-06
450 	 0.412642 	 2.5272e-06
451 	 0.325982 	 2.58421e-06
452 	 0.430652 	 2.50511e-06
453 	 0.325624 	 2.53064e-06
454 	 0.3402 	 2.51996e-06
455 	 0.400542 	 2.37773e-06
456 	 0.256771 	 2.41658e-06
457 	 0.400416 	 2.2862e-06
458 	 0.310827 	 2.31181e-06
459 	 0.340604 	 2.39307e-06
460 	 0.386662 	 2.20986e-06
461 	 0.259695 	 2.24483e-06
462 	 0.362708 	 2.18676e-06
463 	 0.299923 	 2.28578e-06
464 	 0.312538 	 2.19024e-06
465 	 0.334254 	 2.10719e-06
466 	 0.264121 	 2.19287e-06
467 	 0.287669 	 2.01442e-06
468 	 0.291444 	 2.15517e-06
469 	 0.296429 	 2.08059e-06
470 	 0.27516 	 2.03054e-06
471 	 0.293735 	 2.03332e-06
472 	 0.270932 	 2.00535e-06
473 	 0.255099 	 1.90611e-06
474 	 0.305509 	 1.94081e-06
475 	 0.285116 	 2.01324e-06
476 	 0.290887 	 1.89513e-06
477 	 0.293247 	 1.99297e-06
478 	 0.266723 	 1.94865e-06
479 	 0.261115 	 1.84977e-06
480 	 0.290089 	 1.88225e-06
481 	 0.245759 	 1.86961e-06
482 	 0.241923 	 1.9014e-06
483 	 0.265103 	 1.90383e-06
484 	 0.244529 	 1.88684e-06
485 	 0.24935 	 1.8765e-06
486 	 0.281147 	 1.8373e-06
487 	 0.262027 	 1.80522e-06
488 	 0.269524 	 1.80577e-06
489 	 0.26323 	 1.75212e-06
490 	 0.254792 	 1.78289e-06
491 	 0.26755 	 1.80232e-06
492 	 0.262447 	 1.69591e-06
493 	 0.228334 	 1.72946e-06
494 	 0.242413 	 1.70848e-06
495 	 0.259011 	 1.6479e-06
496 	 0.215932 	 1.65414e-06
497 	 0.282191 	 1.59493e-06
498 	 0.22475 	 1.62725e-06
499 	 0.24261 	 1.51342e-06
500 	 0.22737 	 1.54785e-06
505 	 0.211998 	 1.39232e-06
510 	 0.186366 	 1.30126e-06
515 	 0.13798 	 1.26174e-06
520 	 0.169372 	 1.13398e-06
525 	 0.162764 	 1.06696e-06
530 	 0.145549 	 1.03702e-06
535 	 0.135588 	 1.03235e-06
540 	 0.145006 	 9.80039e-07
545 	 0.122153 	 8.28066e-07
550 	 0.106389 	 7.33899e-07
555 	 0.103981 	 7.5426e-07
560 	 0.115108 	 7.01291e-07
565 	 0.0963274 	 5.95311e-07
570 	 0.0911877 	 5.55122e-07
575 	 0.0799554 	 6.00094e-07
580 	 0.0788668 	 5.65176e-07
585 	 0.0651039 	 4.75099e-07
590 	 0.0598925 	 4.22866e-07
595 	 0.0619525 	 4.44768e-07
600 	 0.0617261 	 4.02073e-07
605 	 0.054106 	 3.41868e-07
610 	 0.0526298 	 3.23277e-07
615 	 0.0450677 	 3.15554e-07
620 	 0.041883 	 2.82936e-07
625 	 0.0408653 	 2.61806e-07
630 	 0.0388845 	 2.71849e-07
635 	 0.0350259 	 2.61173e-07
640 	 0.0387273 	 2.29012e-07
645 	 0.0396317 	 2.10097e-07
650 	 0.0352434 	 2.15502e-07
655 	 0.0322652 	 2.14696e-07
660 	 0.0326658 	 1.96806e-07
665 	 0.0299278 	 1.76758e-07
670 	 0.0258344 	 1.61528e-07
675 	 0.0237755 	 1.48046e-07
680 	 0.0216788 	 1.43126e-07
685 	 0.0220063 	 1.35103e-07
690 	 0.022043 	 1.18069e-07
695 	 0.0182078 	 1.08669e-07
700 	 0.0211849 	 1.11369e-07
705 	 0.0181524 	 1.19547e-07
710 	 0.0193055 	 1.19277e-07
715 	 0.0182131 	 1.12561e-07
720 	 0.0195424 	 1.10476e-07
725 	 0.019319 	 1.16099e-07
730 	 0.0223675 	 1.17621e-07
735 	 0.020699 	 1.20032e-07
740 	 0.0198481 	 1.20095e-07
745 	 0.0215153 	 1.16281e-07
750 	 0.0220426 	 1.33021e-07
755 	 0.0232636 	 1.35598e-07
760 	 0.0239177 	 1.36743e-07
765 	 0.0209779 	 1.28116e-07
770 	 0.0208266 	 1.17208e-07
775 	 0.0192978 	 1.1386e-07
780 	 0.0178256 	 1.12493e-07
785 	 0.0187089 	 1.18712e-07
790 	 0.018621 	 1.11962e-07
795 	 0.0191847 	 1.05769e-07
800 	 0.0187874 	 1.12677e-07
805 	 0.0192658 	 1.12579e-07
810 	 0.0189574 	 9.81717e-08
815 	 0.0156571 	 9.41278e-08
820 	 0.0171468 	 9.13919e-08
825 	 0.015761 	 9.26306e-08
830 	 0.0142608 	 9.00308e-08
835 	 0.0156378 	 8.50456e-08
840 	 0.0138774 	 8.00333e-08
845 	 0.0131588 	 7.67122e-08
850 	 0.0119638 	 7.40268e-08
855 	 0.0122239 	 7.0058e-08
860 	 0.0116545 	 6.98298e-08
865 	 0.0101515 	 6.1564e-08
870 	 0.0106742 	 5.64692e-08
875 	 0.00980449 	 5.88078e-08
880 	 0.00994281 	 6.05846e-08
885 	 0.00919231 	 5.23977e-08
890 	 0.00861735 	 4.6505e-08
895 	 0.00754037 	 4.35365e-08
900 	 0.00724317 	 4.02797e-08
905 	 0.00734443 	 4.09727e-08
910 	 0.00765569 	 4.00943e-08
915 	 0.00730339 	 3.74833e-08
920 	 0.00669932 	 3.53996e-08
925 	 0.00629115 	 3.69427e-08
930 	 0.00612248 	 3.60068e-08
935 	 0.00558477 	 3.4015e-08
940 	 0.00640247 	 3.13022e-08
945 	 0.00598398 	 3.12148e-08
950 	 0.00559838 	 3.18272e-08
955 	 0.00538868 	 3.14899e-08
960 	 0.00573404 	 3.06878e-08
965 	 0.00571894 	 3.02012e-08
970 	 0.00508945 	 3.05313e-08
975 	 0.00551989 	 2.88181e-08
980 	 0.00528661 	 2.74681e-08
985 	 0.00510036 	 2.69791e-08
990 	 0.00482125 	 2.5632e-08
995 	 0.00529102 	 2.51877e-08
1000 	 0.0050927 	 2.64618e-08
1005 	 0.00510065 	 2.81964e-08
1010 	 0.00568556 	 2.82664e-08
1015 	 0.00559099 	 2.91925e-08
1020 	 0.0057748 	 2.81883e-08
1025 	 0.00556436 	 2.73211e-08
1030 	 0.00497508 	 2.78222e-08
1035 	 0.00516738 	 2.84848e-08
1040 	 0.0054469 	 2.82455e-08
1045 	 0.00563327 	 2.77733e-08
1050 	 0.00493506 	 2.72919e-08
1055 	 0.00491025 	 2.6437e-08
1060 	 0.00510596 	 2.68703e-08
1065 	 0.00570388 	 2.77375e-08
1070 	 0.00574153 	 2.82029e-08
1075 	 0.00528484 	 2.76444e-08
1080 	 0.00596066 	 2.73351e-08
1085 	 0.005822 	 2.89074e-08
1090 	 0.00589547 	 2.89689e-08
1095 	 0.0058957 	 3.03464e-08
1100 	 0.0061463 	 3.06119e-08
1105 	 0.0061889 	 2.95487e-08
1110 	 0.00557585 	 2.78881e-08
1115 	 0.0058628 	 2.92928e-08
1120 	 0.0061521 	 3.06111e-08
1125 	 0.00640994 	 3.13634e-08
1130 	 0.0063501 	 3.12731e-08
1135 	 0.00724726 	 3.1327e-08
1140 	 0.00679015 	 3.23719e-08
1145 	 0.00620045 	 3.201e-08
1150 	 0.00614436 	 3.08941e-08
1155 	 0.00627888 	 3.02035e-08
1160 	 0.00624065 	 3.03866e-08
1165 	 0.00591433 	 2.79798e-08
1170 	 0.00555495 	 2.81217e-08
1175 	 0.00648462 	 2.83397e-08
1180 	 0.00653113 	 2.92338e-08
1185 	 0.00683921 	 2.93215e-08
1190 	 0.00604542 	 2.88215e-08
1195 	 0.00532139 	 2.68475e-08
1200 	 0.00566524 	 2.48909e-08
1205 	 0.00483848 	 2.41731e-08
1210 	 0.00508511 	 2.1988e-08
1215 	 0.00439962 	 1.9876e-08
1220 	 0.00387369 	 1.84631e-08
1225 	 0.00385937 	 1.72351e-08
1230 	 0.00369017 	 1.66472e-08
1235 	 0.00340468 	 1.54808e-08
1240 	 0.00349633 	 1.35117e-08
1245 	 0.00303977 	 1.36397e-08
1250 	 0.00259776 	 1.45642e-08
1255 	 0.0032738 	 1.38804e-08
1260 	 0.00292653 	 1.36989e-08
1265 	 0.00288794 	 1.33346e-08
1270 	 0.00285101 	 1.27148e-08
1275 	 0.00278315 	 1.24826e-08
1280 	 0.0026108 	 1.22543e-08
1285 	 0.00262408 	 1.2186e-08
1290 	 0.00282399 	 1.15615e-08
1295 	 0.00255296 	 1.13638e-08
1300 	 0.00250615 	 1.08056e-08
1305 	 0.00242538 	 1.06799e-08
1310 	 0.00235572 	 1.03192e-08
1315 	 0.00233221 	 9.89383e-09
1320 	 0.00232996 	 9.40689e-09
1325 	 0.00209244 	 9.09671e-09
1330 	 0.00203996 	 9.11327e-09
1335 	 0.00207697 	 9.17527e-09
1340 	 0.0021546 	 9.1434e-09
1345 	 0.00206004 	 8.97916e-09
1350 	 0.00203446 	 8.53305e-09
1355 	 0.00187327 	 8.5956e-09
1360 	 0.00189945 	 8.65307e-09
1365 	 0.00183981 	 8.43497e-09
1370 	 0.00178931 	 7.52643e-09
1375 	 0.00169392 	 7.31192e-09
1380 	 0.00177055 	 7.5922e-09
1385 	 0.00175325 	 7.61356e-09
1390 	 0.00159608 	 7.30039e-09
1395 	 0.00162525 	 7.1488e-09
1400 	 0.00165949 	 7.3673e-09
1405 	 0.001629 	 7.50069e-09
1410 	 0.00168646 	 7.23629e-09
1415 	 0.00169211 	 6.93615e-09
1420 	 0.00157868 	 6.76556e-09
1425 	 0.00159111 	 6.6175e-09
1430 	 0.00149796 	 6.4559e-09
1435 	 0.00146705 	 6.28821e-09
1440 	 0.00151225 	 6.21369e-09
1445 	 0.00158814 	 6.40164e-09
1450 	 0.00146984 	 6.41704e-09
1455 	 0.00158161 	 6.45589e-09
1460 	 0.0015555 	 6.79217e-09
1465 	 0.00173703 	 7.1897e-09
1470 	 0.00182696 	 7.62031e-09
1475 	 0.0016942 	 7.52681e-09
1480 	 0.00166809 	 7.43947e-09
1485 	 0.00167712 	 7.32571e-09
1490 	 0.0018416 	 7.28245e-09
1495 	 0.00182583 	 7.39714e-09
1500 	 0.00199537 	 7.72859e-09
1505 	 0.00181859 	 8.23146e-09
1510 	 0.00195797 	 8.43154e-09
1515 	 0.00199212 	 9.02471e-09
1520 	 0.00218864 	 9.08164e-09
1525 	 0.00206795 	 9.12516e-09
1530 	 0.00235724 	 9.25533e-09
1535 	 0.00219027 	 9.37732e-09
1540 	 0.0019773 	 8.78229e-09
1545 	 0.00190594 	 8.37782e-09
1550 	 0.00199375 	 8.05793e-09
1555 	 0.00205193 	 7.89074e-09
1560 	 0.001888 	 7.9052e-09
1565 	 0.00193224 	 7.99308e-09
1570 	 0.00179065 	 7.92556e-09
1575 	 0.00173057 	 7.554e-09
1580 	 0.00179994 	 7.40357e-09
1585 	 0.00186037 	 7.59199e-09
1590 	 0.00193353 	 7.75871e-09
1595 	 0.00184518 	 7.46804e-09
1600 	 0.00169078 	 7.37353e-09
1605 	 0.0017249 	 7.41285e-09
1610 	 0.00172429 	 7.15674e-09
1615 	 0.00178212 	 7.06131e-09
1620 	 0.00179425 	 6.77054e-09
1625 	 0.00168275 	 7.13249e-09
1630 	 0.00177127 	 7.1708e-09
1635 	 0.00163285 	 7.03167e-09
1640 	 0.00168985 	 7.35322e-09
1645 	 0.00182543 	 7.32912e-09
1650 	 0.00182074 	 7.19146e-09
1655 	 0.00174223 	 7.13159e-09
1660 	 0.00180044 	 7.17475e-09
1665 	 0.00183003 	 7.25108e-09
1670 	 0.00174329 	 7.28451e-09
1675 	 0.0017737 	 6.9981e-09
1680 	 0.0017235 	 7.0137e-09
1685 	 0.00177238 	 7.27055e-09
1690 	 0.00200838 	 7.66561e-09
1695 	 0.00224584 	 8.00734e-09
1700 	 0.00195545 	 8.30992e-09
1705 	 0.00201392 	 8.41713e-09
1710 	 0.00203225 	 8.44907e-09
1715 	 0.00207851 	 8.63203e-09
1720 	 0.00225676 	 8.72089e-09
1725 	 0.00233785 	 8.74659e-09
1730 	 0.00216546 	 8.8425e-09
1735 	 0.0023721 	 9.29389e-09
1740 	 0.0024547 	 9.65958e-09
1745 	 0.00267908 	 9.84107e-09
1750 	 0.00241277 	 1.01024e-08
1755 	 0.00236443 	 9.95829e-09
1760 	 0.00240392 	 9.93202e-09
1765 	 0.00252186 	 9.95921e-09
1770 	 0.00271616 	 9.90138e-09
1775 	 0.00257026 	 1.01678e-08
1780 	 0.00247315 	 1.0134e-08
1785 	 0.00235227 	 1.01244e-08
1790 	 0.00252983 	 1.03497e-08
1795 	 0.00272067 	 9.83523e-09
1800 	 0.0026393 	 9.59875e-09
1805 	 0.00256132 	 9.3562e-09
1810 	 0.00236417 	 9.89722e-09
1815 	 0.00245598 	 9.92484e-09
1820 	 0.00243625 	 9.35877e-09
1825 	 0.00233129 	 9.71984e-09
1830 	 0.00249006 	 9.78618e-09
1835 	 0.00232357 	 9.5951e-09
1840 	 0.00240192 	 9.32443e-09
1845 	 0.00265903 	 9.42206e-09
1850 	 0.00263074 	 9.8636e-09
1855 	 0.00249333 	 1.00441e-08
1860 	 0.00262922 	 1.0269e-08
1865 	 0.00266604 	 1.04408e-08
1870 	 0.00293425 	 1.0407e-08
1875 	 0.00274713 	 9.96946e-09
1880 	 0.00264433 	 1.00949e-08
1885 	 0.00274189 	 1.04961e-08
1890 	 0.00248009 	 1.04405e-08
1895 	 0.00253169 	 1.0236e-08
1900 	 0.00272801 	 9.71108e-09
1905 	 0.0027908 	 1.00077e-08
1910 	 0.00275642 	 1.02874e-08
1915 	 0.00250079 	 9.97782e-09
1920 	 0.0025213 	 9.44733e-09
1925 	 0.00237712 	 8.91295e-09
1930 	 0.00223784 	 9.20651e-09
1935 	 0.00231174 	 8.89684e-09
1940 	 0.00225334 	 8.73134e-09
1945 	 0.00224181 	 8.45111e-09
1950 	 0.00198071 	 8.27133e-09
1955 	 0.00213843 	 7.37913e-09
1960 	 0.00192046 	 7.35113e-09
1965 	 0.00210977 	 7.48305e-09
1970 	 0.00192361 	 7.48294e-09
1975 	 0.00165744 	 7.06683e-09
1980 	 0.00168306 	 6.6523e-09
1985 	 0.00192909 	 6.79092e-09
1990 	 0.00189625 	 6.89288e-09
1995 	 0.00201674 	 7.03026e-09
2000 	 0.00198204 	 7.05822e-09
2005 	 0.00189416 	 6.96429e-09
2010 	 0.00179999 	 7.18178e-09
2015 	 0.00201183 	 7.43225e-09
2020 	 0.00199414 	 7.63471e-09
2025 	 0.00200628 	 7.55029e-09
2030 	 0.0020274 	 7.36732e-09
2035 	 0.00191878 	 7.01852e-09
2040 	 0.00185786 	 6.89102e-09
2045 	 0.00197881 	 7.01907e-09
2050 	 0.00186483 	 6.8713e-09
2055 	 0.00173903 	 6.90063e-09
2060 	 0.00176419 	 6.58965e-09
2065 	 0.0018715 	 6.46177e-09
2070 	 0.00184895 	 6.39307e-09
2075 	 0.00168586 	 6.14477e-09
2080 	 0.00155251 	 5.92367e-09
2085 	 0.00163972 	 5.9677e-09
2090 	 0.00181103 	 6.08479e-09
2095 	 0.00165861 	 6.12688e-09
2100 	 0.00155617 	 5.94916e-09
2105 	 0.00153065 	 5.74322e-09
2110 	 0.00156298 	 5.68255e-09
2115 	 0.00162949 	 5.57469e-09
2120 	 0.00155042 	 5.71111e-09
2125 	 0.00147953 	 5.27018e-09
2130 	 0.00144504 	 5.11142e-09
2135 	 0.0013264 	 4.86673e-09
2140 	 0.0013395 	 4.69e-09
2145 	 0.00137443 	 4.88729e-09
2150 	 0.0013814 	 4.80601e-09
2155 	 0.00137784 	 4.55168e-09
2160 	 0.00131878 	 4.46397e-09
2165 	 0.00134029 	 4.7602e-09
2170 	 0.00144547 	 4.85904e-09
2175 	 0.00142418 	 5.02287e-09
2180 	 0.00147786 	 5.12978e-09
2185 	 0.00148561 	 5.34914e-09
2190 	 0.0015786 	 5.46031e-09
2195 	 0.00155609 	 5.53356e-09
2200 	 0.00156453 	 5.49589e-09
2205 	 0.00165843 	 5.66896e-09
2210 	 0.00163939 	 5.67412e-09
2215 	 0.0015734 	 5.49795e-09
2220 	 0.00151567 	 5.60076e-09
2225 	 0.00165792 	 5.76695e-09
2230 	 0.0017374 	 5.49842e-09
2235 	 0.00160632 	 5.4928e-09
2240 	 0.0016182 	 5.72406e-09
2245 	 0.00165205 	 5.98557e-09
2250 	 0.00185658 	 6.03644e-09
2255 	 0.00169538 	 5.8296e-09
2260 	 0.00166432 	 5.75865e-09
2265 	 0.00187215 	 5.68354e-09
2270 	 0.0016867 	 5.70574e-09
2275 	 0.00157724 	 5.49883e-09
2280 	 0.00158227 	 5.47529e-09
2285 	 0.00162499 	 5.50635e-09
2290 	 0.00173981 	 5.41694e-09
2295 	 0.00160048 	 5.45058e-09
2300 	 0.00149463 	 5.56731e-09
2305 	 0.00168445 	 5.79267e-09
2310 	 0.0018131 	 5.92551e-09
2315 	 0.00186433 	 6.06011e-09
2320 	 0.00177316 	 6.11013e-09
2325 	 0.0017474 	 6.26123e-09
2330 	 0.00192681 	 6.25652e-09
2335 	 0.0018574 	 6.26713e-09
2340 	 0.00179171 	 6.20942e-09
2345 	 0.00186333 	 6.16418e-09
2350 	 0.00182107 	 6.02824e-09
2355 	 0.00160867 	 6.15363e-09
2360 	 0.00169555 	 5.97722e-09
2365 	 0.00180434 	 6.05053e-09
2370 	 0.00190289 	 6.06549e-09
2375 	 0.00181041 	 6.04456e-09
2380 	 0.00170025 	 6.03569e-09
2385 	 0.00180242 	 6.03453e-09
2390 	 0.00185382 	 6.16182e-09
2395 	 0.00207037 	 6.14777e-09
2400 	 0.00189681 	 6.49912e-09
2405 	 0.00195721 	 6.32751e-09
2410 	 0.00194708 	 6.18754e-09
2415 	 0.00186737 	 6.14389e-09
2420 	 0.00189007 	 5.86766e-09
2425 	 0.00181197 	 5.95564e-09
2430 	 0.00176133 	 5.69237e-09
2435 	 0.00168944 	 5.54228e-09
2440 	 0.00157984 	 5.48972e-09
2445 	 0.00155324 	 5.34926e-09
2450 	 0.00159042 	 5.21385e-09
2455 	 0.00152625 	 5.15292e-09
2460 	 0.00152803 	 4.94867e-09
2465 	 0.00156437 	 4.90121e-09
2470 	 0.00149304 	 4.93053e-09
2475 	 0.00137425 	 4.70785e-09
2480 	 0.00144887 	 4.51012e-09
2485 	 0.0015054 	 4.51867e-09
2490 	 0.00131954 	 4.55067e-09
2495 	 0.0013838 	 4.605e-09
2500 	 0.00132956 	 4.45139e-09
2505 	 0.00131021 	 4.24104e-09
2510 	 0.00136177 	 4.07384e-09
2515 	 0.00123511 	 3.94868e-09
2520 	 0.0011751 	 3.66592e-09
2525 	 0.00119162 	 3.54885e-09
2530 	 0.00110863 	 3.60059e-09
2535 	 0.00103112 	 3.33215e-09
2540 	 0.00103051 	 3.23435e-09
2545 	 0.00103115 	 3.11131e-09
2550 	 0.00096983 	 2.98758e-09
2555 	 0.000949494 	 2.82171e-09
2560 	 0.000938199 	 2.8651e-09
2565 	 0.00089551 	 2.84566e-09
2570 	 0.000825109 	 2.76119e-09
2575 	 0.000870349 	 2.54576e-09
2580 	 0.000806102 	 2.43209e-09
2585 	 0.000828024 	 2.44725e-09
2590 	 0.000781461 	 2.42638e-09
2595 	 0.000731964 	 2.37589e-09
2600 	 0.00068148 	 2.28195e-09
2605 	 0.000733848 	 2.28812e-09
2610 	 0.000743556 	 2.32232e-09
2615 	 0.000725548 	 2.33241e-09
2620 	 0.000724605 	 2.30593e-09
2625 	 0.000728555 	 2.24775e-09
2630 	 0.00069616 	 2.32058e-09
2635 	 0.000737855 	 2.29281e-09
2640 	 0.000711222 	 2.23527e-09
2645 	 0.00067651 	 2.12368e-09
2650 	 0.000669131 	 2.03281e-09
2655 	 0.000628747 	 2.03438e-09
2660 	 0.000675225 	 2.05526e-09
2665 	 0.000632142 	 2.05948e-09
2670 	 0.000679913 	 1.95018e-09
2675 	 0.000633949 	 2.02957e-09
2680 	 0.000641018 	 2.10192e-09
2685 	 0.000649713 	 2.06116e-09
2690 	 0.00062734 	 2.08522e-09
2695 	 0.000665892 	 2.04754e-09
2700 	 0.000705272 	 2.04717e-09
2705 	 0.000639621 	 1.98845e-09
2710 	 0.000635964 	 1.99028e-09
2715 	 0.000640475 	 2.01282e-09
2720 	 0.000701548 	 1.9549e-09
2725 	 0.000657604 	 1.99937e-09
2730 	 0.000673927 	 2.01119e-09
2735 	 0.000642707 	 2.03644e-09
2740 	 0.000655226 	 1.96542e-09
2745 	 0.000651657 	 2.02477e-09
2750 	 0.000658051 	 1.98292e-09
2755 	 0.000608169 	 1.93675e-09
2760 	 0.000658612 	 2.06829e-09
2765 	 0.000721367 	 2.13436e-09
2770 	 0.000682988 	 2.09489e-09
2775 	 0.000745759 	 2.12909e-09
2780 	 0.000685397 	 2.24488e-09
2785 	 0.000751054 	 2.19756e-09
2790 	 0.00072687 	 2.23776e-09
2795 	 0.000725791 	 2.26521e-09
2800 	 0.000768928 	 2.26942e-09
2805 	 0.000751647 	 2.16473e-09
2810 	 0.000735324 	 2.19685e-09
2815 	 0.000701587 	 2.24049e-09
2820 	 0.000778409 	 2.2058e-09
2825 	 0.00072722 	 2.17855e-09
2830 	 0.000734607 	 2.14297e-09
2835 	 0.000724252 	 2.04122e-09
2840 	 0.000721709 	 2.10579e-09
2845 	 0.000709942 	 2.1632e-09
2850 	 0.000719934 	 2.1528e-09
2855 	 0.000727647 	 2.11173e-09
2860 	 0.000688241 	 2.00035e-09
2865 	 0.000675444 	 2.0653e-09
2870 	 0.000665027 	 2.09102e-09
2875 	 0.000677223 	 2.04007e-09
2880 	 0.000674749 	 2.04361e-09
2885 	 0.000705445 	 2.03192e-09
2890 	 0.000678696 	 2.08314e-09
2895 	 0.000725943 	 2.0289e-09
2900 	 0.000656731 	 2.06805e-09
2905 	 0.000650908 	 2.01039e-09
2910 	 0.0006641 	 2.00948e-09
2915 	 0.000701062 	 2.06747e-09
2920 	 0.000690953 	 2.0642e-09
2925 	 0.00068112 	 2.04838e-09
2930 	 0.000634815 	 1.92122e-09
2935 	 0.000625649 	 1.95453e-09
2940 	 0.000649169 	 1.87585e-09
2945 	 0.000635726 	 1.84255e-09
2950 	 0.000630747 	 1.85204e-09
2955 	 0.000652051 	 1.77929e-09
2960 	 0.000577271 	 1.75773e-09
2965 	 0.000548019 	 1.75355e-09
2970 	 0.000627267 	 1.76858e-09
2975 	 0.000590127 	 1.87225e-09
2980 	 0.00064468 	 1.84075e-09
2985 	 0.000599413 	 1.86777e-09
2990 	 0.000662414 	 1.86382e-09
2995 	 0.000704313 	 1.84849e-09
3000 	 0.000641875 	 1.82159e-09
3005 	 0.000604585 	 1.79101e-09
3010 	 0.00065173 	 1.77667e-09
3015 	 0.000575235 	 1.73197e-09
3020 	 0.000588034 	 1.65161e-09
3025 	 0.000540127 	 1.61342e-09
3030 	 0.000585863 	 1.59881e-09
3035 	 0.000553832 	 1.61553e-09
3040 	 0.000551192 	 1.63584e-09
3045 	 0.000559526 	 1.64907e-09
3050 	 0.000548125 	 1.5636e-09
3055 	 0.000566076 	 1.67634e-09
3060 	 0.000578747 	 1.69884e-09
3065 	 0.000561502 	 1.66988e-09
3070 	 0.000581806 	 1.67753e-09
3075 	 0.000537673 	 1.67559e-09
3080 	 0.000581881 	 1.64948e-09
3085 	 0.000593834 	 1.6137e-09
3090 	 0.000513137 	 1.62335e-09
3095 	 0.000548153 	 1.54461e-09
3100 	 0.00053478 	 1.51312e-09
3105 	 0.000562813 	 1.51339e-09
3110 	 0.000556597 	 1.53413e-09
3115 	 0.000552153 	 1.58923e-09
3120 	 0.000568595 	 1.50942e-09
3125 	 0.000539564 	 1.49025e-09
3130 	 0.000587982 	 1.52552e-09
3135 	 0.000592256 	 1.57239e-09
3140 	 0.000536105 	 1.56155e-09
3145 	 0.000567883 	 1.6152e-09
3150 	 0.000588966 	 1.63012e-09
3155 	 0.000588417 	 1.66729e-09
3160 	 0.000577612 	 1.73853e-09
3165 	 0.000596987 	 1.75011e-09
3170 	 0.000633601 	 1.702e-09
3175 	 0.000594193 	 1.67118e-09
3180 	 0.000570894 	 1.65514e-09
3185 	 0.000617693 	 1.65197e-09
3190 	 0.000591596 	 1.66998e-09
3195 	 0.000623148 	 1.69068e-09
3200 	 0.000590384 	 1.74239e-09
3205 	 0.000620376 	 1.71095e-09
3210 	 0.000642283 	 1.66682e-09
3215 	 0.000628366 	 1.67495e-09
3220 	 0.000614037 	 1.7103e-09
3225 	 0.000639156 	 1.71537e-09
3230 	 0.000659447 	 1.65092e-09
3235 	 0.000612848 	 1.68475e-09
3240 	 0.000616051 	 1.66493e-09
3245 	 0.000624096 	 1.61007e-09
3250 	 0.000620828 	 1.63126e-09
3255 	 0.000636504 	 1.58624e-09
3260 	 0.000550084 	 1.57387e-09
3265 	 0.000596678 	 1.58226e-09
3270 	 0.000587073 	 1.58171e-09
3275 	 0.000600687 	 1.62968e-09
3280 	 0.000591897 	 1.60696e-09
3285 	 0.000528686 	 1.5054e-09
3290 	 0.000564024 	 1.48068e-09
3295 	 0.000534895 	 1.44167e-09
3300 	 0.000570636 	 1.41498e-09
3305 	 0.000499248 	 1.37475e-09
3310 	 0.000494147 	 1.361e-09
3315 	 0.000520204 	 1.39329e-09
3320 	 0.000512901 	 1.33263e-09
3325 	 0.000507205 	 1.3565e-09
3330 	 0.000515022 	 1.36575e-09
3335 	 0.00052234 	 1.32739e-09
3340 	 0.000491519 	 1.32071e-09
3345 	 0.000468301 	 1.35364e-09
3350 	 0.000513848 	 1.33369e-09
3355 	 0.000506693 	 1.35254e-09
3360 	 0.00048321 	 1.39998e-09
3365 	 0.000464851 	 1.3638e-09
3370 	 0.000497644 	 1.32975e-09
3375 	 0.000494827 	 1.305e-09
3380 	 0.000522892 	 1.28679e-09
3385 	 0.000496975 	 1.31403e-09
3390 	 0.000473204 	 1.34585e-09
3395 	 0.000484272 	 1.32229e-09
3400 	 0.000461039 	 1.26455e-09
3405 	 0.000472713 	 1.24483e-09
3410 	 0.000459031 	 1.24255e-09
3415 	 0.000432763 	 1.25153e-09
3420 	 0.000472343 	 1.21313e-09
3425 	 0.00043961 	 1.18466e-09
3430 	 0.000460717 	 1.18945e-09
3435 	 0.000453081 	 1.21513e-09
3440 	 0.000442796 	 1.21179e-09
3445 	 0.000483835 	 1.18702e-09
3450 	 0.000430371 	 1.19427e-09
3455 	 0.00044215 	 1.1625e-09
3460 	 0.000465231 	 1.15194e-09
3465 	 0.000461426 	 1.16157e-09
3470 	 0.000417417 	 1.12225e-09
3475 	 0.000391794 	 1.09238e-09
3480 	 0.000406539 	 1.08449e-09
3485 	 0.000415884 	 1.03935e-09
3490 	 0.000408602 	 1.00813e-09
3495 	 0.000374693 	 9.65479e-10
3500 	 0.000352991 	 9.53109e-10
3505 	 0.000392795 	 9.1523e-10
3510 	 0.00038125 	 9.3954e-10
3515 	 0.000383752 	 9.41648e-10
3520 	 0.000362633 	 9.35294e-10
3525 	 0.000360453 	 9.38321e-10
3530 	 0.000372617 	 9.00981e-10
3535 	 0.00036182 	 9.11437e-10
3540 	 0.0003506 	 9.29202e-10
3545 	 0.000377153 	 9.45158e-10
3550 	 0.000349047 	 9.77232e-10
3555 	 0.000359124 	 9.55244e-10
3560 	 0.000393964 	 9.62871e-10
3565 	 0.000388928 	 9.71557e-10
3570 	 0.000410724 	 9.69741e-10
3575 	 0.000364994 	 9.75708e-10
3580 	 0.000406501 	 9.57988e-10
3585 	 0.000399714 	 9.92012e-10
3590 	 0.000381627 	 9.86673e-10
3595 	 0.000394921 	 9.20177e-10
3600 	 0.000386384 	 9.75732e-10
3605 	 0.000411258 	 1.02784e-09
3610 	 0.000401052 	 1.00993e-09
3615 	 0.00042091 	 1.02526e-09
3620 	 0.000419864 	 1.00902e-09
3625 	 0.00038536 	 1.00731e-09
3630 	 0.000415484 	 1.00661e-09
3635 	 0.000376267 	 9.74185e-10
3640 	 0.00036404 	 9.49268e-10
3645 	 0.00037719 	 9.00586e-10
3650 	 0.00035648 	 8.8131e-10
3655 	 0.000343542 	 9.04375e-10
3660 	 0.000339089 	 8.99743e-10
3665 	 0.000361449 	 8.84248e-10
3670 	 0.000357432 	 8.61552e-10
3675 	 0.000321654 	 8.73595e-10
3680 	 0.000356762 	 8.76659e-10
3685 	 0.000370561 	 8.6895e-10
3690 	 0.000364974 	 9.23325e-10
3695 	 0.000366048 	 9.5766e-10
3700 	 0.000360851 	 9.36131e-10
3705 	 0.000385968 	 9.17486e-10
3710 	 0.000362265 	 9.09023e-10
3715 	 0.00036403 	 8.89784e-10
3720 	 0.000368475 	 9.09155e-10
3725 	 0.000381824 	 9.05342e-10
3730 	 0.000388657 	 8.95503e-10
3735 	 0.000353899 	 9.44021e-10
3740 	 0.000387684 	 9.29977e-10
3745 	 0.000368956 	 9.40699e-10
3750 	 0.000382503 	 9.68416e-10
3755 	 0.00037649 	 9.53044e-10
3760 	 0.000404597 	 9.81142e-10
3765 	 0.000425737 	 9.95253e-10
3770 	 0.000418311 	 1.01545e-09
3775 	 0.000438729 	 1.09052e-09
3780 	 0.000432913 	 1.09236e-09
3785 	 0.000443988 	 1.06153e-09
3790 	 0.000459382 	 1.08243e-09
3795 	 0.000441315 	 1.03411e-09
3800 	 0.000423197 	 1.04247e-09
3805 	 0.000444282 	 1.04781e-09
3810 	 0.000436877 	 1.02893e-09
3815 	 0.00041652 	 1.02823e-09
3820 	 0.000420228 	 9.94022e-10
3825 	 0.000434689 	 9.81762e-10
3830 	 0.000388341 	 9.89318e-10
3835 	 0.000423561 	 1.02197e-09
3840 	 0.000403755 	 9.94856e-10
3845 	 0.000418244 	 1.04153e-09
3850 	 0.000413645 	 1.02276e-09
3855 	 0.000424859 	 1.01584e-09
3860 	 0.000418675 	 1.02657e-09
3865 	 0.000432105 	 1.00496e-09
3870 	 0.000442914 	 1.064e-09
3875 	 0.000443555 	 1.07295e-09
3880 	 0.000471543 	 1.10516e-09
3885 	 0.00043529 	 1.10882e-09
3890 	 0.000464555 	 1.11033e-09
3895 	 0.000453027 	 1.12086e-09
3900 	 0.000443606 	 1.09237e-09
3905 	 0.000443344 	 1.10071e-09
3910 	 0.000447823 	 1.0419e-09
3915 	 0.00042113 	 1.02807e-09
3920 	 0.000410226 	 1.02654e-09
3925 	 0.000408457 	 9.81232e-10
3930 	 0.000417001 	 9.64249e-10
3935 	 0.000403073 	 9.34503e-10
3940 	 0.000387928 	 9.27997e-10
3945 	 0.000386479 	 9.12534e-10
3950 	 0.000382995 	 9.03207e-10
3955 	 0.000397926 	 9.30265e-10
3960 	 0.000384544 	 9.38291e-10
3965 	 0.000404672 	 9.07463e-10
3970 	 0.000393023 	 9.22784e-10
3975 	 0.000386319 	 9.35961e-10
3980 	 0.000393922 	 9.38827e-10
3985 	 0.000386506 	 9.39858e-10
3990 	 0.000431265 	 9.51565e-10
3995 	 0.000418733 	 9.79513e-10
4000 	 0.000425828 	 9.99332e-10
4005 	 0.000411763 	 1.00664e-09
4010 	 0.000437931 	 9.83695e-10
4015 	 0.000450683 	 1.02609e-09
4020 	 0.00045816 	 1.0148e-09
4025 	 0.000409071 	 1.01503e-09
4030 	 0.000426408 	 9.93481e-10
4035 	 0.000411538 	 9.20112e-10
4040 	 0.000414468 	 9.35534e-10
4045 	 0.000378636 	 8.93312e-10
4050 	 0.000372811 	 8.71124e-10
4055 	 0.000379273 	 8.34198e-10
4060 	 0.000343141 	 8.40839e-10
4065 	 0.000360146 	 8.31682e-10
4070 	 0.000350193 	 8.15127e-10
4075 	 0.000352773 	 8.24947e-10
4080 	 0.000354527 	 8.10412e-10
4085 	 0.000343672 	 7.96498e-10
4090 	 0.000349623 	 7.98167e-10
4095 	 0.000353954 	 8.23948e-10
4100 	 0.000350313 	 8.29486e-10
4105 	 0.000354417 	 8.26097e-10
4110 	 0.000347526 	 8.12402e-10
4115 	 0.000369028 	 8.12203e-10
4120 	 0.000347108 	 8.62736e-10
4125 	 0.000356137 	 8.70261e-10
4130 	 0.000341947 	 8.30278e-10
4135 	 0.00037026 	 8.24211e-10
4140 	 0.000377199 	 8.1886e-10
4145 	 0.000341996 	 8.41533e-10
4150 	 0.000354367 	 8.68934e-10
4155 	 0.000363884 	 8.45066e-10
4160 	 0.00036572 	 8.78268e-10
4165 	 0.000390806 	 8.77415e-10
4170 	 0.000394743 	 8.84499e-10
4175 	 0.000385673 	 9.04945e-10
4180 	 0.00037269 	 8.92609e-10
4185 	 0.000366813 	 8.64945e-10
4190 	 0.000375553 	 8.54761e-10
4195 	 0.000355733 	 8.59667e-10
4200 	 0.000381042 	 8.17103e-10
4205 	 0.000373708 	 8.45446e-10
4210 	 0.000354364 	 8.59811e-10
4215 	 0.000361682 	 8.30979e-10
4220 	 0.000346628 	 8.38834e-10
4225 	 0.000347708 	 8.16668e-10
4230 	 0.00035738 	 7.69171e-10
4235 	 0.00035372 	 7.7509e-10
4240 	 0.000342574 	 7.49881e-10
4245 	 0.000346631 	 7.48082e-10
4250 	 0.000304797 	 7.7637e-10
4255 	 0.000354542 	 7.73862e-10
4260 	 0.000356544 	 7.66362e-10
4265 	 0.000373956 	 7.58252e-10
4270 	 0.000352111 	 7.77034e-10
4275 	 0.000358759 	 7.87769e-10
4280 	 0.000357003 	 8.08208e-10
4285 	 0.000356645 	 7.91866e-10
4290 	 0.000342501 	 7.94512e-10
4295 	 0.000341715 	 7.73161e-10
4300 	 0.000339869 	 7.761e-10
4305 	 0.000320116 	 7.58513e-10
4310 	 0.000342124 	 7.52385e-10
4315 	 0.000345772 	 7.49358e-10
4320 	 0.000323493 	 7.20913e-10
4325 	 0.0003454 	 7.40761e-10
4330 	 0.000318442 	 7.44327e-10
4335 	 0.000317379 	 7.22706e-10
4340 	 0.000343213 	 7.56382e-10
4345 	 0.000352169 	 7.99989e-10
4350 	 0.000364208 	 7.84806e-10
4355 	 0.000352854 	 7.83996e-10
4360 	 0.000351142 	 7.91935e-10
4365 	 0.000338195 	 7.83901e-10
4370 	 0.000333401 	 7.8338e-10
4375 	 0.00030853 	 7.8295e-10
4380 	 0.000353635 	 7.45117e-10
4385 	 0.000328285 	 7.57515e-10
4390 	 0.000332243 	 7.71638e-10
4395 	 0.000352152 	 7.69612e-10
4400 	 0.000350289 	 7.48368e-10
4405 	 0.000337686 	 7.41939e-10
4410 	 0.000315786 	 7.30319e-10
4415 	 0.000316642 	 7.23109e-10
4420 	 0.000311485 	 7.64603e-10
4425 	 0.000330947 	 7.50919e-10
4430 	 0.000338142 	 7.31354e-10
4435 	 0.000315707 	 7.34592e-10
4440 	 0.000325389 	 7.30101e-10
4445 	 0.000338882 	 7.25539e-10
4450 	 0.000304872 	 7.12976e-10
4455 	 0.000318158 	 6.84067e-10
4460 	 0.000296373 	 6.63417e-10
4465 	 0.000304758 	 6.33045e-10
4470 	 0.000288371 	 6.62473e-10
4475 	 0.000318484 	 6.65857e-10
4480 	 0.000310698 	 6.44579e-10
4485 	 0.00028094 	 6.32901e-10
4490 	 0.000284892 	 6.22896e-10
4495 	 0.000284613 	 6.3368e-10
4500 	 0.000282338 	 6.33145e-10
4505 	 0.000273017 	 6.23022e-10
4510 	 0.000279489 	 6.00866e-10
4515 	 0.000288131 	 5.91233e-10
4520 	 0.000279164 	 6.23374e-10
4525 	 0.000300478 	 6.10386e-10
4530 	 0.00030274 	 5.97799e-10
4535 	 0.000275152 	 6.03862e-10
4540 	 0.00027219 	 5.94134e-10
4545 	 0.000267841 	 5.956e-10
4550 	 0.000297605 	 5.94251e-10
4555 	 0.000269674 	 6.01597e-10
4560 	 0.00028143 	 6.13682e-10
4565 	 0.00027666 	 6.12147e-10
4570 	 0.000284577 	 6.08142e-10
4575 	 0.000286086 	 6.14039e-10
4580 	 0.000300091 	 6.21785e-10
4585 	 0.000274458 	 6.48651e-10
4590 	 0.00029693 	 6.37689e-10
4595 	 0.000307466 	 6.5603e-10
4600 	 0.000306752 	 6.69157e-10
4605 	 0.000305757 	 6.67964e-10
4610 	 0.000309061 	 6.62577e-10
4615 	 0.000301694 	 6.63829e-10
4620 	 0.00031793 	 6.60314e-10
4625 	 0.000319533 	 6.76229e-10
4630 	 0.000321312 	 6.70357e-10
4635 	 0.000281721 	 6.76989e-10
4640 	 0.000292102 	 6.32553e-10
4645 	 0.00028798 	 6.35866e-10
4650 	 0.000306838 	 6.27824e-10
4655 	 0.000289427 	 5.97025e-10
4660 	 0.000271469 	 6.23111e-10
4665 	 0.000293817 	 6.11635e-10
4670 	 0.000278472 	 6.11931e-10
4675 	 0.000264076 	 6.16228e-10
4680 	 0.000276725 	 5.99225e-10
4685 	 0.000277362 	 6.18115e-10
4690 	 0.000253611 	 5.91269e-10
4695 	 0.000270268 	 5.72117e-10
4700 	 0.000258797 	 5.52073e-10
4705 	 0.000259364 	 5.46867e-10
4710 	 0.000236534 	 5.38384e-10
4715 	 0.000240901 	 5.25013e-10
4720 	 0.000245819 	 5.37267e-10
4725 	 0.000246208 	 5.30201e-10
4730 	 0.000250038 	 5.16268e-10
4735 	 0.000239523 	 5.16619e-10
4740 	 0.000241023 	 5.10017e-10
4745 	 0.000251424 	 5.0623e-10
4750 	 0.000244765 	 5.11985e-10
4755 	 0.000220462 	 4.90469e-10
4760 	 0.000225905 	 4.83773e-10
4765 	 0.000228273 	 4.82164e-10
4770 	 0.000226057 	 4.7574e-10
4775 	 0.000223764 	 4.8191e-10
4780 	 0.000241444 	 4.83019e-10
4785 	 0.000219953 	 5.02308e-10
4790 	 0.000241426 	 4.82979e-10
4795 	 0.000220311 	 4.76367e-10
4800 	 0.000221869 	 4.86247e-10
4805 	 0.000224907 	 4.76413e-10
4810 	 0.000213902 	 4.6711e-10
4815 	 0.000212062 	 4.61399e-10
4820 	 0.000226285 	 4.588e-10
4825 	 0.000223056 	 4.66269e-10
4830 	 0.000222153 	 4.67156e-10
4835 	 0.000214915 	 4.72622e-10
4840 	 0.000229089 	 4.64467e-10
4845 	 0.000230675 	 4.65592e-10
4850 	 0.000218089 	 4.70871e-10
4855 	 0.000226564 	 4.72417e-10
4860 	 0.000213054 	 4.87787e-10
4865 	 0.000225851 	 4.60047e-10
4870 	 0.000213485 	 4.51356e-10
4875 	 0.000211048 	 4.51733e-10
4880 	 0.000221035 	 4.26018e-10
4885 	 0.000205323 	 4.29275e-10
4890 	 0.0001987 	 4.34149e-10
4895 	 0.000215091 	 4.16239e-10
4900 	 0.000218766 	 4.24808e-10
4905 	 0.000194019 	 4.23205e-10
4910 	 0.000208963 	 4.19525e-10
4915 	 0.000206279 	 4.4156e-10
4920 	 0.000223218 	 4.40375e-10
4925 	 0.000228236 	 4.52037e-10
4930 	 0.000205597 	 4.81783e-10
4935 	 0.00021964 	 4.96458e-10
4940 	 0.000249441 	 5.07129e-10
4945 	 0.000266535 	 5.19567e-10
4950 	 0.000264263 	 5.23969e-10
4955 	 0.000260821 	 5.21434e-10
4960 	 0.000252695 	 5.26263e-10
4965 	 0.000262497 	 5.38629e-10
4970 	 0.000273541 	 5.42276e-10
4975 	 0.000268812 	 5.4511e-10
4980 	 0.000267621 	 5.3438e-10
4985 	 0.00027223 	 5.43801e-10
4990 	 0.000277058 	 5.42407e-10
4995 	 0.000266766 	 5.42575e-10
5000 	 0.000263986 	 5.45759e-10
5005 	 0.000269331 	 5.44728e-10
5010 	 0.000274454 	 5.2589e-10
5015 	 0.000248859 	 5.16413e-10
5020 	 0.000268707 	 5.18423e-10
5025 	 0.000232804 	 5.07543e-10
5030 	 0.000245213 	 4.77596e-10
5035 	 0.000240195 	 4.8376e-10
5040 	 0.000235672 	 4.77801e-10
5045 	 0.000207135 	 4.73323e-10
5050 	 0.000217335 	 4.57659e-10
5055 	 0.000234206 	 4.25599e-10
5060 	 0.000213985 	 4.43805e-10
5065 	 0.000205555 	 4.40698e-10
5070 	 0.000214327 	 4.34143e-10
5075 	 0.000209841 	 4.59121e-10
5080 	 0.000222595 	 4.36275e-10
5085 	 0.000218442 	 4.44912e-10
5090 	 0.000204659 	 4.35262e-10
5095 	 0.000207066 	 4.4641e-10
5100 	 0.000217585 	 4.43287e-10
5105 	 0.000210622 	 4.28001e-10
5110 	 0.000212687 	 4.21084e-10
5115 	 0.000195566 	 3.99758e-10
5120 	 0.000207981 	 3.87858e-10
5125 	 0.00018593 	 3.88253e-10
5130 	 0.000188145 	 3.74924e-10
5135 	 0.000176387 	 3.71821e-10
5140 	 0.000171048 	 3.58839e-10
5145 	 0.000180643 	 3.63073e-10
5150 	 0.000179425 	 3.54331e-10
5155 	 0.000170632 	 3.55901e-10
5160 	 0.000184629 	 3.62625e-10
5165 	 0.000175014 	 3.55116e-10
5170 	 0.000176286 	 3.47522e-10
5175 	 0.000175806 	 3.51258e-10
5180 	 0.000178696 	 3.46745e-10
5185 	 0.000170316 	 3.60321e-10
5190 	 0.00016801 	 3.47884e-10
5195 	 0.000190193 	 3.51588e-10
5200 	 0.000169853 	 3.60851e-10
5205 	 0.000168263 	 3.59734e-10
5210 	 0.000174623 	 3.5513e-10
5215 	 0.000178773 	 3.3766e-10
5220 	 0.000171909 	 3.36992e-10
5225 	 0.000179469 	 3.34452e-10
5230 	 0.000176434 	 3.40508e-10
5235 	 0.000172393 	 3.50133e-10
5240 	 0.000170441 	 3.43469e-10
5245 	 0.000173847 	 3.53416e-10
5250 	 0.00017795 	 3.64332e-10
5255 	 0.000187543 	 3.68629e-10
5260 	 0.000184115 	 3.69813e-10
5265 	 0.000186608 	 3.72005e-10
5270 	 0.000181118 	 3.64303e-10
5275 	 0.00018245 	 3.66006e-10
5280 	 0.000194542 	 3.76528e-10
5285 	 0.000186001 	 3.58358e-10
5290 	 0.000169024 	 3.66277e-10
5295 	 0.000184704 	 3.55193e-10
5300 	 0.0001927 	 3.48967e-10
5305 	 0.00015907 	 3.64713e-10
5310 	 0.000180049 	 3.59018e-10
5315 	 0.000188238 	 3.68883e-10
5320 	 0.000193485 	 3.69187e-10
5325 	 0.000184287 	 3.75516e-10
5330 	 0.000194095 	 3.72698e-10
5335 	 0.000184242 	 3.75506e-10
5340 	 0.000195999 	 3.72667e-10
5345 	 0.000194875 	 3.77102e-10
5350 	 0.000197275 	 3.8083e-10
5355 	 0.000194209 	 3.88239e-10
5360 	 0.00019729 	 3.76639e-10
5365 	 0.000180131 	 3.68386e-10
5370 	 0.000186653 	 3.6508e-10
5375 	 0.000189544 	 3.54676e-10
5380 	 0.000165667 	 3.47212e-10
5385 	 0.000179276 	 3.40613e-10
5390 	 0.000169677 	 3.41947e-10
5395 	 0.000166586 	 3.24206e-10
5400 	 0.000169575 	 3.25891e-10
5405 	 0.000164332 	 3.33472e-10
5410 	 0.000169356 	 3.24967e-10
5415 	 0.000171849 	 3.30101e-10
5420 	 0.000163329 	 3.286e-10
5425 	 0.000162727 	 3.27652e-10
5430 	 0.000154512 	 3.24935e-10
5435 	 0.000171332 	 3.14265e-10
5440 	 0.000163815 	 3.10996e-10
5445 	 0.000163086 	 3.10499e-10
5450 	 0.00015365 	 3.1564e-10
5455 	 0.000161569 	 3.0698e-10
5460 	 0.000154565 	 3.02717e-10
5465 	 0.00015317 	 2.97111e-10
5470 	 0.000144736 	 2.92152e-10
5475 	 0.000143038 	 2.87801e-10
5480 	 0.000149877 	 2.88565e-10
5485 	 0.000147447 	 2.91437e-10
5490 	 0.000150608 	 2.89389e-10
5495 	 0.000141261 	 2.93002e-10
5500 	 0.000154829 	 2.88295e-10
5505 	 0.000138076 	 2.91575e-10
5510 	 0.000141185 	 2.81121e-10
5515 	 0.000139384 	 2.74556e-10
5520 	 0.000148976 	 2.72592e-10
5525 	 0.000138257 	 2.75971e-10
5530 	 0.000139251 	 2.76934e-10
5535 	 0.000131137 	 2.70342e-10
5540 	 0.000139267 	 2.65773e-10
5545 	 0.000138575 	 2.55542e-10
5550 	 0.000139423 	 2.62093e-10
5555 	 0.000131897 	 2.66939e-10
5560 	 0.000141399 	 2.63015e-10
5565 	 0.00012836 	 2.65354e-10
5570 	 0.000132865 	 2.44482e-10
5575 	 0.000131842 	 2.4853e-10
5580 	 0.000134674 	 2.38237e-10
5585 	 0.00012759 	 2.40282e-10
5590 	 0.000128479 	 2.49501e-10
5595 	 0.000134839 	 2.54046e-10
5600 	 0.000130201 	 2.61491e-10
5605 	 0.000136807 	 2.56695e-10
5610 	 0.000136495 	 2.77748e-10
5615 	 0.000132479 	 2.80126e-10
5620 	 0.000146017 	 2.8026e-10
5625 	 0.000155509 	 2.84321e-10
5630 	 0.000141449 	 2.7071e-10
5635 	 0.000144903 	 2.82279e-10
5640 	 0.000145591 	 2.74658e-10
5645 	 0.00013847 	 2.66631e-10
5650 	 0.000147926 	 2.6888e-10
5655 	 0.000139499 	 2.69735e-10
5660 	 0.000151672 	 2.67504e-10
5665 	 0.000138653 	 2.80475e-10
5670 	 0.000146297 	 2.72473e-10
5675 	 0.00013732 	 2.62524e-10
5680 	 0.000144904 	 2.69353e-10
5685 	 0.000144998 	 2.69755e-10
5690 	 0.000148524 	 2.68886e-10
5695 	 0.00014587 	 2.62622e-10
5700 	 0.000142222 	 2.5889e-10
5705 	 0.000141348 	 2.5978e-10
5710 	 0.000125751 	 2.48316e-10
5715 	 0.000131606 	 2.42314e-10
5720 	 0.000129845 	 2.38786e-10
5725 	 0.000134231 	 2.39636e-10
5730 	 0.00012741 	 2.39405e-10
5735 	 0.000130641 	 2.40232e-10
5740 	 0.000129917 	 2.31185e-10
5745 	 0.000128083 	 2.31975e-10
5750 	 0.000117737 	 2.32327e-10
5755 	 0.000119582 	 2.41052e-10
5760 	 0.000119955 	 2.29931e-10
5765 	 0.000123542 	 2.22995e-10
5770 	 0.000121216 	 2.24434e-10
5775 	 0.000117307 	 2.30247e-10
5780 	 0.00012274 	 2.24467e-10
5785 	 0.000124891 	 2.14134e-10
5790 	 0.000125488 	 2.25832e-10
5795 	 0.00012505 	 2.16713e-10
5800 	 0.000111895 	 2.21148e-10
5805 	 0.000114786 	 2.17052e-10
5810 	 0.000117024 	 2.07481e-10
5815 	 0.000117199 	 2.2082e-10
5820 	 0.000112259 	 2.22293e-10
5825 	 0.000126562 	 2.29477e-10
5830 	 0.00012347 	 2.29576e-10
5835 	 0.00013 	 2.20797e-10
5840 	 0.000133682 	 2.23014e-10
5845 	 0.000134364 	 2.2072e-10
5850 	 0.000130213 	 2.34193e-10
5855 	 0.000125637 	 2.31887e-10
5860 	 0.000127671 	 2.31955e-10
5865 	 0.000132755 	 2.23589e-10
5870 	 0.000121342 	 2.25405e-10
5875 	 0.000124487 	 2.31705e-10
5880 	 0.000128372 	 2.36483e-10
5885 	 0.00012097 	 2.32774e-10
5890 	 0.000131521 	 2.32533e-10
5895 	 0.000134297 	 2.33069e-10
5900 	 0.000131756 	 2.25125e-10
5905 	 0.000132081 	 2.26212e-10
5910 	 0.000121295 	 2.19204e-10
5915 	 0.000128127 	 2.23006e-10
5920 	 0.00012671 	 2.31187e-10
5925 	 0.000128268 	 2.29177e-10
5930 	 0.000132619 	 2.2629e-10
5935 	 0.000122473 	 2.31336e-10
5940 	 0.000137898 	 2.39292e-10
5945 	 0.000132276 	 2.45822e-10
5950 	 0.000143772 	 2.45468e-10
5955 	 0.000140939 	 2.48417e-10
5960 	 0.000128391 	 2.6622e-10
5965 	 0.000147089 	 2.56229e-10
5970 	 0.000142426 	 2.54014e-10
5975 	 0.000145038 	 2.57653e-10
5980 	 0.000133507 	 2.63108e-10
5985 	 0.000146514 	 2.67274e-10
5990 	 0.000146805 	 2.58785e-10
5995 	 0.000148035 	 2.65962e-10
6000 	 0.000154376 	 2.67648e-10
6005 	 0.000151056 	 2.74281e-10
6010 	 0.000149716 	 2.73321e-10
6015 	 0.000156618 	 2.73289e-10
6020 	 0.000155505 	 2.67185e-10
6025 	 0.000146852 	 2.71001e-10
6030 	 0.000154137 	 2.68373e-10
6035 	 0.000142384 	 2.63576e-10
6040 	 0.000145445 	 2.64654e-10
6045 	 0.000147271 	 2.55777e-10
6050 	 0.00014246 	 2.54633e-10
6055 	 0.000130042 	 2.4536e-10
6060 	 0.000136682 	 2.25116e-10
6065 	 0.000125587 	 2.28555e-10
6070 	 0.000120959 	 2.20434e-10
6075 	 0.000122818 	 2.07226e-10
6080 	 0.000116645 	 2.07515e-10
6085 	 0.000122144 	 2.0887e-10
6090 	 0.000114541 	 2.08813e-10
6095 	 0.000115786 	 2.15554e-10
6100 	 0.000117707 	 2.1503e-10
6105 	 0.000114673 	 2.03234e-10
6110 	 0.000112911 	 2.01962e-10
6115 	 0.00011633 	 1.99815e-10
6120 	 0.000114752 	 2.0147e-10
6125 	 0.000120381 	 2.01541e-10
6130 	 0.000108395 	 2.04294e-10
6135 	 0.000107436 	 1.97624e-10
6140 	 0.000108413 	 1.89422e-10
6145 	 0.000104225 	 1.928e-10
6150 	 0.000102187 	 1.90233e-10
6155 	 9.88414e-05 	 1.89616e-10
6160 	 0.00010409 	 1.82639e-10
6165 	 0.000104354 	 1.84056e-10
6170 	 0.000103709 	 1.79683e-10
6175 	 9.0383e-05 	 1.79799e-10
6180 	 9.99617e-05 	 1.78747e-10
6185 	 0.000102151 	 1.76372e-10
6190 	 9.97362e-05 	 1.73357e-10
6195 	 0.00010353 	 1.74941e-10
6200 	 9.51546e-05 	 1.78818e-10
6205 	 0.000100135 	 1.76151e-10
6210 	 0.000100957 	 1.78849e-10
6215 	 9.83643e-05 	 1.81363e-10
6220 	 9.38639e-05 	 1.7727e-10
6225 	 9.9641e-05 	 1.76829e-10
6230 	 0.000100321 	 1.72885e-10
6235 	 9.57754e-05 	 1.71553e-10
6240 	 9.95654e-05 	 1.71256e-10
6245 	 9.83021e-05 	 1.74193e-10
6250 	 9.85345e-05 	 1.70038e-10
6255 	 9.84668e-05 	 1.72191e-10
6260 	 9.89395e-05 	 1.66513e-10
6265 	 0.000102238 	 1.72386e-10
6270 	 0.000105438 	 1.80805e-10
6275 	 0.000102381 	 1.75238e-10
6280 	 0.000103359 	 1.75836e-10
6285 	 0.000107056 	 1.82224e-10
6290 	 9.92234e-05 	 1.86097e-10
6295 	 0.000103586 	 1.86406e-10
6300 	 0.000109013 	 1.91181e-10
6305 	 0.000105413 	 1.87977e-10
6310 	 0.000109145 	 1.8468e-10
6315 	 0.000105571 	 1.88444e-10
6320 	 0.000103098 	 1.79788e-10
6325 	 9.51096e-05 	 1.72431e-10
6330 	 0.000103077 	 1.64644e-10
6335 	 0.00010315 	 1.72046e-10
6340 	 8.94466e-05 	 1.72146e-10
6345 	 9.99418e-05 	 1.73474e-10
6350 	 0.000101915 	 1.70522e-10
6355 	 9.62855e-05 	 1.62906e-10
6360 	 9.64117e-05 	 1.62419e-10
6365 	 9.92092e-05 	 1.57337e-10
6370 	 8.74916e-05 	 1.56612e-10
6375 	 8.90158e-05 	 1.51006e-10
6380 	 8.72421e-05 	 1.50134e-10
6385 	 8.62633e-05 	 1.53373e-10
6390 	 8.98791e-05 	 1.54512e-10
6395 	 8.44371e-05 	 1.61304e-10
6400 	 8.67976e-05 	 1.62584e-10
6405 	 9.0583e-05 	 1.58846e-10
6410 	 8.89827e-05 	 1.54229e-10
6415 	 9.16106e-05 	 1.56988e-10
6420 	 9.37421e-05 	 1.58425e-10
6425 	 9.26824e-05 	 1.6082e-10
6430 	 9.29231e-05 	 1.61213e-10
6435 	 8.78953e-05 	 1.56697e-10
6440 	 9.38395e-05 	 1.54474e-10
6445 	 9.49885e-05 	 1.52084e-10
6450 	 8.89066e-05 	 1.55533e-10
6455 	 8.23524e-05 	 1.54064e-10
6460 	 8.58528e-05 	 1.48412e-10
6465 	 8.42463e-05 	 1.44267e-10
6470 	 9.11932e-05 	 1.44865e-10
6475 	 8.14887e-05 	 1.44882e-10
6480 	 8.39288e-05 	 1.43999e-10
6485 	 8.2262e-05 	 1.50414e-10
6490 	 9.05096e-05 	 1.51476e-10
6495 	 9.07227e-05 	 1.54891e-10
6500 	 8.84179e-05 	 1.55803e-10
6505 	 9.24613e-05 	 1.64006e-10
6510 	 9.26084e-05 	 1.64403e-10
6515 	 8.67944e-05 	 1.59267e-10
6520 	 0.000102392 	 1.65713e-10
6525 	 0.000103846 	 1.67571e-10
6530 	 0.000102828 	 1.71052e-10
6535 	 9.96911e-05 	 1.77507e-10
6540 	 9.63929e-05 	 1.75646e-10
6545 	 0.000104271 	 1.73905e-10
6550 	 0.00010617 	 1.71175e-10
6555 	 0.000103037 	 1.72029e-10
6560 	 0.000100543 	 1.7517e-10
6565 	 0.000105595 	 1.71467e-10
6570 	 0.000101874 	 1.73971e-10
6575 	 0.000101475 	 1.74173e-10
6580 	 9.52676e-05 	 1.69211e-10
6585 	 9.27019e-05 	 1.68278e-10
6590 	 9.64796e-05 	 1.60509e-10
6595 	 9.54347e-05 	 1.59933e-10
6600 	 9.50145e-05 	 1.60719e-10
6605 	 9.26165e-05 	 1.61935e-10
6610 	 9.70713e-05 	 1.60519e-10
6615 	 9.61e-05 	 1.58271e-10
6620 	 8.83058e-05 	 1.59213e-10
6625 	 8.18651e-05 	 1.53783e-10
6630 	 8.84211e-05 	 1.51961e-10
6635 	 8.61691e-05 	 1.47624e-10
6640 	 8.12097e-05 	 1.46091e-10
6645 	 8.39546e-05 	 1.42471e-10
6650 	 8.64473e-05 	 1.36697e-10
6655 	 8.26524e-05 	 1.41244e-10
6660 	 8.67808e-05 	 1.41812e-10
6665 	 8.26137e-05 	 1.40137e-10
6670 	 8.50365e-05 	 1.39838e-10
6675 	 8.0423e-05 	 1.39487e-10
6680 	 8.5709e-05 	 1.3252e-10
6685 	 7.79713e-05 	 1.29811e-10
6690 	 7.90782e-05 	 1.27055e-10
6695 	 7.93644e-05 	 1.2454e-10
6700 	 7.48205e-05 	 1.30383e-10
6705 	 7.68252e-05 	 1.27124e-10
6710 	 7.36893e-05 	 1.25744e-10
6715 	 8.09391e-05 	 1.26464e-10
6720 	 8.02843e-05 	 1.26189e-10
6725 	 7.92948e-05 	 1.32433e-10
6730 	 8.34781e-05 	 1.3699e-10
6735 	 8.10618e-05 	 1.31908e-10
6740 	 8.01983e-05 	 1.29818e-10
6745 	 7.61342e-05 	 1.28016e-10
6750 	 7.85704e-05 	 1.25378e-10
6755 	 7.90379e-05 	 1.25161e-10
6760 	 7.5761e-05 	 1.29497e-10
6765 	 7.80426e-05 	 1.26216e-10
6770 	 7.69088e-05 	 1.2805e-10
6775 	 8.07533e-05 	 1.30361e-10
6780 	 7.79973e-05 	 1.27494e-10
6785 	 8.24574e-05 	 1.27937e-10
6790 	 7.83723e-05 	 1.26262e-10
6795 	 7.79048e-05 	 1.24894e-10
6800 	 8.00531e-05 	 1.29399e-10
6805 	 8.29631e-05 	 1.31805e-10
6810 	 8.4263e-05 	 1.28233e-10
6815 	 8.57747e-05 	 1.30281e-10
6820 	 8.18818e-05 	 1.36354e-10
6825 	 8.36619e-05 	 1.34161e-10
6830 	 8.27306e-05 	 1.34923e-10
6835 	 8.56911e-05 	 1.38794e-10
6840 	 8.01729e-05 	 1.39293e-10
6845 	 8.64155e-05 	 1.38831e-10
6850 	 8.28049e-05 	 1.43327e-10
6855 	 8.94243e-05 	 1.41864e-10
6860 	 8.76661e-05 	 1.42935e-10
6865 	 8.21371e-05 	 1.44619e-10
6870 	 8.40229e-05 	 1.40815e-10
6875 	 8.89396e-05 	 1.4353e-10
6880 	 9.13661e-05 	 1.44106e-10
6885 	 8.25731e-05 	 1.4134e-10
6890 	 8.59926e-05 	 1.44565e-10
6895 	 9.53396e-05 	 1.41197e-10
6900 	 8.82945e-05 	 1.40247e-10
6905 	 8.77137e-05 	 1.41595e-10
6910 	 8.50905e-05 	 1.35111e-10
6915 	 8.06517e-05 	 1.33556e-10
6920 	 8.5835e-05 	 1.32436e-10
6925 	 8.18634e-05 	 1.32881e-10
6930 	 8.01492e-05 	 1.33656e-10
6935 	 8.44279e-05 	 1.36219e-10
6940 	 8.25551e-05 	 1.36486e-10
6945 	 8.5118e-05 	 1.33816e-10
6950 	 8.12614e-05 	 1.3451e-10
6955 	 8.48222e-05 	 1.35963e-10
6960 	 8.0436e-05 	 1.30769e-10
6965 	 7.98866e-05 	 1.29559e-10
6970 	 7.95472e-05 	 1.3171e-10
6975 	 8.38279e-05 	 1.27046e-10
6980 	 7.39323e-05 	 1.21723e-10
6985 	 7.48904e-05 	 1.16424e-10
6990 	 7.05168e-05 	 1.17568e-10
6995 	 6.9131e-05 	 1.14216e-10
7000 	 7.24677e-05 	 1.15183e-10
7005 	 6.80431e-05 	 1.14369e-10
7010 	 6.67179e-05 	 1.07903e-10
7015 	 6.45024e-05 	 1.0374e-10
7020 	 6.34187e-05 	 1.01274e-10


==> numericalresults/data/bone/pr-SA-no-stab.dat <==
1 	 1 	 1
2 	 28.2564 	 0.265622
3 	 39.6021 	 0.118317
4 	 82.4139 	 0.05349
5 	 274.916 	 0.0299327
6 	 590.438 	 0.0142902
7 	 141.432 	 0.00958041
8 	 127.687 	 0.00493107
9 	 68.0765 	 0.00311785
10 	 42.6861 	 0.0021431
11 	 30.2385 	 0.00136072
12 	 20.6473 	 0.00102743
13 	 17.2416 	 0.00068551
14 	 10.8468 	 0.000540581
15 	 9.45143 	 0.000333246
16 	 5.42512 	 0.000256754
17 	 5.27665 	 0.000185087
18 	 4.28001 	 0.000182171
19 	 4.31939 	 0.000167732
20 	 3.96861 	 0.000173481
21 	 4.30252 	 0.000177373
22 	 3.72804 	 0.000160183
23 	 3.38201 	 0.000150006
24 	 3.32434 	 0.000133798
25 	 3.13028 	 0.000131563
26 	 2.70981 	 0.000124363
27 	 2.79861 	 0.000106706
28 	 2.17232 	 0.000104258
29 	 2.41408 	 8.93956e-05
30 	 1.87621 	 8.12065e-05
31 	 1.71038 	 7.43578e-05
32 	 1.66191 	 6.59424e-05
33 	 1.43096 	 6.40149e-05
34 	 1.22757 	 5.63801e-05
35 	 1.27761 	 5.17519e-05
36 	 1.13856 	 5.27088e-05
37 	 1.32131 	 4.89463e-05
38 	 1.18597 	 5.6091e-05
39 	 1.36363 	 5.55255e-05
40 	 1.22129 	 5.82343e-05
41 	 1.25996 	 5.50822e-05
42 	 1.31091 	 5.28304e-05
43 	 1.15105 	 5.3955e-05
44 	 1.27145 	 4.69992e-05
45 	 1.01493 	 4.69723e-05
46 	 1.06359 	 3.95444e-05
47 	 0.855886 	 3.71641e-05
48 	 0.846874 	 3.31857e-05
49 	 0.810369 	 3.06015e-05
50 	 0.768269 	 3.35308e-05
51 	 0.938667 	 3.45621e-05
52 	 0.998246 	 4.41751e-05
53 	 1.12875 	 5.013e-05
54 	 1.31002 	 5.40413e-05
55 	 1.25875 	 6.01886e-05
56 	 1.31983 	 5.57689e-05
57 	 1.21978 	 5.05183e-05
58 	 1.11836 	 4.44927e-05
59 	 1.01056 	 3.92796e-05
60 	 1.01112 	 3.66497e-05
61 	 0.979792 	 3.84385e-05
62 	 1.03796 	 4.28202e-05
63 	 1.21633 	 4.8426e-05
64 	 1.18101 	 5.28884e-05
65 	 1.22342 	 5.18578e-05
66 	 1.03288 	 4.78333e-05
67 	 0.917577 	 3.71747e-05
68 	 0.756953 	 2.97144e-05
69 	 0.699698 	 2.66329e-05
70 	 0.661151 	 2.4244e-05
71 	 0.598992 	 2.36752e-05
72 	 0.598713 	 2.27888e-05
73 	 0.576332 	 2.23997e-05
74 	 0.562694 	 2.20436e-05
75 	 0.544873 	 2.13829e-05
76 	 0.548277 	 2.1521e-05
77 	 0.595063 	 2.18135e-05
78 	 0.579708 	 2.25167e-05
79 	 0.624879 	 2.4329e-05
80 	 0.701264 	 2.80205e-05
81 	 0.796487 	 3.29745e-05
82 	 0.99047 	 3.88407e-05
83 	 1.12359 	 4.46513e-05
84 	 1.251 	 4.84809e-05
85 	 1.30406 	 5.20658e-05
86 	 1.46909 	 5.393e-05
87 	 1.52784 	 5.89654e-05
88 	 1.49031 	 6.15058e-05
89 	 1.50385 	 5.97524e-05
90 	 1.32173 	 5.69164e-05
91 	 1.04563 	 4.92438e-05
92 	 0.743933 	 4.16033e-05
93 	 0.438394 	 3.58708e-05
94 	 0.270452 	 3.35563e-05
95 	 0.429343 	 3.55588e-05
96 	 0.682606 	 4.964e-05
97 	 0.771159 	 7.98622e-05
98 	 0.682096 	 9.1309e-05
99 	 0.519199 	 8.71604e-05
100 	 0.416738 	 6.82985e-05
101 	 0.359027 	 5.34918e-05
102 	 0.334344 	 4.07978e-05
103 	 0.327349 	 3.07863e-05
104 	 0.328392 	 2.49342e-05
105 	 0.332858 	 2.5698e-05
106 	 0.338929 	 3.33857e-05
107 	 0.346109 	 4.51371e-05
108 	 0.354409 	 5.88673e-05
109 	 0.363989 	 7.40135e-05
110 	 0.374956 	 9.02168e-05
111 	 0.387263 	 0.000107269
112 	 0.40066 	 0.000125079
113 	 0.414714 	 0.000143524
114 	 0.428873 	 0.000162393
115 	 0.442535 	 0.000181442
116 	 0.455121 	 0.000200397
117 	 0.466146 	 0.000218998
118 	 0.475253 	 0.000236997
119 	 0.482243 	 0.000254329
120 	 0.487068 	 0.000270554
121 	 0.48981 	 0.000285647
122 	 0.490641 	 0.000299364
123 	 0.489784 	 0.000311589
124 	 0.487476 	 0.000322359
125 	 0.483942 	 0.000331469
126 	 0.479372 	 0.000338972
127 	 0.473923 	 0.000345036
128 	 0.467719 	 0.000349756
129 	 0.460863 	 0.000352907
130 	 0.453441 	 0.000354627
131 	 0.445536 	 0.000355372
132 	 0.437232 	 0.000355198
133 	 0.428619 	 0.000354313
134 	 0.419792 	 0.00035275
135 	 0.410847 	 0.000350755
136 	 0.401878 	 0.000348331
137 	 0.392975 	 0.000345561
138 	 0.384221 	 0.000342564
139 	 0.375687 	 0.000339352
140 	 0.367433 	 0.000335984
141 	 0.359507 	 0.000332665
142 	 0.351946 	 0.000329357
143 	 0.344775 	 0.000326112
144 	 0.338009 	 0.000323059
145 	 0.331653 	 0.000320103
146 	 0.325708 	 0.000317252
147 	 0.320165 	 0.000314444
148 	 0.315013 	 0.000311833
149 	 0.310234 	 0.000309246
150 	 0.305812 	 0.000306762
151 	 0.301726 	 0.000304388
152 	 0.297955 	 0.000302096
153 	 0.294479 	 0.000299947
154 	 0.291275 	 0.000297894
155 	 0.288324 	 0.000295912
156 	 0.285606 	 0.00029404
157 	 0.283104 	 0.000292224
158 	 0.280798 	 0.0002905
159 	 0.278674 	 0.00028889
160 	 0.276716 	 0.000287351
161 	 0.27491 	 0.000285899
162 	 0.273243 	 0.000284507
163 	 0.271704 	 0.000283207
164 	 0.270282 	 0.000281975
165 	 0.268966 	 0.000280814
166 	 0.267749 	 0.000279709
167 	 0.266621 	 0.00027868
168 	 0.265575 	 0.000277696
169 	 0.264605 	 0.000276778
170 	 0.263704 	 0.000275919
171 	 0.262866 	 0.000275105
172 	 0.262088 	 0.000274314
173 	 0.261363 	 0.000273569
174 	 0.260687 	 0.000272866
175 	 0.260057 	 0.000272205
176 	 0.259469 	 0.000271576
177 	 0.25892 	 0.00027099
178 	 0.258407 	 0.000270445
179 	 0.257927 	 0.000269935
180 	 0.257478 	 0.000269447
181 	 0.257057 	 0.000268979
182 	 0.256663 	 0.000268537
183 	 0.256293 	 0.000268117
184 	 0.255946 	 0.000267722
185 	 0.25562 	 0.000267344
186 	 0.255313 	 0.00026699
187 	 0.255025 	 0.000266654
188 	 0.254753 	 0.000266329
189 	 0.254498 	 0.00026602
190 	 0.254257 	 0.000265728
191 	 0.25403 	 0.00026545
192 	 0.253816 	 0.000265181
193 	 0.253614 	 0.000264926
194 	 0.253423 	 0.000264684
195 	 0.253242 	 0.000264453
196 	 0.253072 	 0.000264233
197 	 0.25291 	 0.000264023
198 	 0.252758 	 0.000263822
199 	 0.252613 	 0.000263629
200 	 0.252476 	 0.000263442
201 	 0.252346 	 0.000263263
202 	 0.252222 	 0.000263093
203 	 0.252105 	 0.000262932
204 	 0.251994 	 0.00026278
205 	 0.251889 	 0.000262634
206 	 0.251788 	 0.000262491
207 	 0.251693 	 0.000262354
208 	 0.251602 	 0.000262225
209 	 0.251516 	 0.000262101
210 	 0.251434 	 0.000261981
211 	 0.251355 	 0.000261866
212 	 0.251281 	 0.000261756
213 	 0.25121 	 0.000261651
214 	 0.251142 	 0.00026155
215 	 0.251077 	 0.000261454
216 	 0.251015 	 0.000261362
217 	 0.250956 	 0.000261273
218 	 0.2509 	 0.000261187
219 	 0.250846 	 0.000261106
220 	 0.250794 	 0.000261028
221 	 0.250745 	 0.000260953
222 	 0.250698 	 0.000260881
223 	 0.250653 	 0.000260812
224 	 0.250609 	 0.000260745
225 	 0.250568 	 0.00026068
226 	 0.250528 	 0.000260618
227 	 0.25049 	 0.000260559
228 	 0.250454 	 0.000260501
229 	 0.250419 	 0.000260446
230 	 0.250385 	 0.000260393
231 	 0.250353 	 0.000260342
232 	 0.250322 	 0.000260293
233 	 0.250292 	 0.000260245
234 	 0.250264 	 0.0002602
235 	 0.250236 	 0.000260156
236 	 0.25021 	 0.000260114
237 	 0.250185 	 0.000260074
238 	 0.25016 	 0.000260035
239 	 0.250137 	 0.000259998
240 	 0.250114 	 0.000259962
241 	 0.250093 	 0.000259927
242 	 0.250072 	 0.000259893
243 	 0.250052 	 0.000259861
244 	 0.250032 	 0.00025983
245 	 0.250014 	 0.0002598
246 	 0.249996 	 0.00025977
247 	 0.249978 	 0.000259743
248 	 0.249962 	 0.000259716
249 	 0.249945 	 0.00025969
250 	 0.24993 	 0.000259665
251 	 0.249915 	 0.000259641
252 	 0.2499 	 0.000259617
253 	 0.249886 	 0.000259595
254 	 0.249873 	 0.000259573
255 	 0.24986 	 0.000259552
256 	 0.249847 	 0.000259532
257 	 0.249835 	 0.000259512
258 	 0.249823 	 0.000259493
259 	 0.249812 	 0.000259475
260 	 0.249801 	 0.000259457
261 	 0.24979 	 0.00025944
262 	 0.24978 	 0.000259424
263 	 0.24977 	 0.000259407
264 	 0.24976 	 0.000259392
265 	 0.249751 	 0.000259377
266 	 0.249742 	 0.000259362
267 	 0.249733 	 0.000259348
268 	 0.249725 	 0.000259334
269 	 0.249717 	 0.000259321
270 	 0.249709 	 0.000259308
271 	 0.249701 	 0.000259296
272 	 0.249694 	 0.000259283
273 	 0.249686 	 0.000259272
274 	 0.249679 	 0.00025926
275 	 0.249673 	 0.000259249
276 	 0.249666 	 0.000259238
277 	 0.24966 	 0.000259228
278 	 0.249653 	 0.000259218
279 	 0.249647 	 0.000259208
280 	 0.249642 	 0.000259198
281 	 0.249636 	 0.000259189
282 	 0.24963 	 0.00025918
283 	 0.249625 	 0.000259171
284 	 0.24962 	 0.000259162
285 	 0.249615 	 0.000259154
286 	 0.24961 	 0.000259146
287 	 0.249605 	 0.000259138
288 	 0.249601 	 0.00025913
289 	 0.249596 	 0.000259123
290 	 0.249592 	 0.000259115
291 	 0.249588 	 0.000259108
292 	 0.249584 	 0.000259101
293 	 0.24958 	 0.000259095
294 	 0.249576 	 0.000259089
295 	 0.249572 	 0.000259082
296 	 0.249568 	 0.000259076
297 	 0.249565 	 0.000259071
298 	 0.249561 	 0.000259065
299 	 0.249558 	 0.000259059
300 	 0.249555 	 0.000259054
301 	 0.249552 	 0.000259049
302 	 0.249548 	 0.000259044
303 	 0.249545 	 0.000259039
304 	 0.249542 	 0.000259034
305 	 0.24954 	 0.000259029
306 	 0.249537 	 0.000259025
307 	 0.249534 	 0.00025902
308 	 0.249531 	 0.000259016
309 	 0.249529 	 0.000259012
310 	 0.249526 	 0.000259008
311 	 0.249524 	 0.000259004
312 	 0.249521 	 0.000259
313 	 0.249519 	 0.000258996
314 	 0.249517 	 0.000258993
315 	 0.249515 	 0.000258989
316 	 0.249513 	 0.000258986
317 	 0.24951 	 0.000258982
318 	 0.249508 	 0.000258979
319 	 0.249506 	 0.000258976
320 	 0.249504 	 0.000258973
321 	 0.249503 	 0.00025897
322 	 0.249501 	 0.000258967
323 	 0.249499 	 0.000258964
324 	 0.249497 	 0.000258961
325 	 0.249495 	 0.000258958
326 	 0.249494 	 0.000258955
327 	 0.249492 	 0.000258953
328 	 0.24949 	 0.00025895
329 	 0.249489 	 0.000258948
330 	 0.249487 	 0.000258945
331 	 0.249486 	 0.000258943
332 	 0.249484 	 0.00025894
333 	 0.249483 	 0.000258938
334 	 0.249482 	 0.000258936
335 	 0.24948 	 0.000258934
336 	 0.249479 	 0.000258932
337 	 0.249478 	 0.000258929
338 	 0.249476 	 0.000258927
339 	 0.249475 	 0.000258925
340 	 0.249474 	 0.000258923
341 	 0.249473 	 0.000258922
342 	 0.249472 	 0.00025892
343 	 0.249471 	 0.000258918
344 	 0.249469 	 0.000258916
345 	 0.249468 	 0.000258914
346 	 0.249467 	 0.000258913
347 	 0.249466 	 0.000258911
348 	 0.249465 	 0.00025891
349 	 0.249464 	 0.000258908
350 	 0.249463 	 0.000258907
351 	 0.249462 	 0.000258905
352 	 0.249462 	 0.000258904
353 	 0.249461 	 0.000258902
354 	 0.24946 	 0.000258901
355 	 0.249459 	 0.000258899
356 	 0.249458 	 0.000258898
357 	 0.249457 	 0.000258897
358 	 0.249456 	 0.000258896
359 	 0.249456 	 0.000258894
360 	 0.249455 	 0.000258893
361 	 0.249454 	 0.000258892
362 	 0.249453 	 0.000258891
363 	 0.249453 	 0.00025889
364 	 0.249452 	 0.000258889
365 	 0.249451 	 0.000258888
366 	 0.249451 	 0.000258887
367 	 0.24945 	 0.000258885
368 	 0.249449 	 0.000258884
369 	 0.249449 	 0.000258883
370 	 0.249448 	 0.000258882
371 	 0.249447 	 0.000258882
372 	 0.249447 	 0.000258881
373 	 0.249446 	 0.00025888
374 	 0.249446 	 0.000258879
375 	 0.249445 	 0.000258878
376 	 0.249445 	 0.000258877
377 	 0.249444 	 0.000258876
378 	 0.249444 	 0.000258875
379 	 0.249443 	 0.000258874
380 	 0.249443 	 0.000258874
381 	 0.249442 	 0.000258873
382 	 0.249442 	 0.000258872
383 	 0.249441 	 0.000258871
384 	 0.249441 	 0.000258871
385 	 0.24944 	 0.00025887
386 	 0.24944 	 0.000258869
387 	 0.249439 	 0.000258868
388 	 0.249439 	 0.000258868
389 	 0.249438 	 0.000258867
390 	 0.249438 	 0.000258866
391 	 0.249438 	 0.000258866
392 	 0.249437 	 0.000258865
393 	 0.249437 	 0.000258865
394 	 0.249436 	 0.000258864
395 	 0.249436 	 0.000258863
396 	 0.249436 	 0.000258863
397 	 0.249435 	 0.000258862
398 	 0.249435 	 0.000258862
399 	 0.249435 	 0.000258861
400 	 0.249434 	 0.00025886
401 	 0.249434 	 0.00025886
402 	 0.249434 	 0.000258859
403 	 0.249433 	 0.000258859
404 	 0.249433 	 0.000258858
405 	 0.249433 	 0.000258858
406 	 0.249432 	 0.000258857
407 	 0.249432 	 0.000258857
408 	 0.249432 	 0.000258856
409 	 0.249432 	 0.000258856
410 	 0.249431 	 0.000258856
411 	 0.249431 	 0.000258855
412 	 0.249431 	 0.000258855
413 	 0.24943 	 0.000258854
414 	 0.24943 	 0.000258854
415 	 0.24943 	 0.000258853
416 	 0.24943 	 0.000258853
417 	 0.249429 	 0.000258853
418 	 0.249429 	 0.000258852
419 	 0.249429 	 0.000258852
420 	 0.249429 	 0.000258851
421 	 0.249428 	 0.000258851
422 	 0.249428 	 0.000258851
423 	 0.249428 	 0.00025885
424 	 0.249428 	 0.00025885
425 	 0.249428 	 0.00025885
426 	 0.249427 	 0.000258849
427 	 0.249427 	 0.000258849
428 	 0.249427 	 0.000258849
429 	 0.249427 	 0.000258848
430 	 0.249427 	 0.000258848
431 	 0.249426 	 0.000258848
432 	 0.249426 	 0.000258847
433 	 0.249426 	 0.000258847
434 	 0.249426 	 0.000258847
435 	 0.249426 	 0.000258846
436 	 0.249425 	 0.000258846
437 	 0.249425 	 0.000258846
438 	 0.249425 	 0.000258846
439 	 0.249425 	 0.000258845
440 	 0.249425 	 0.000258845
441 	 0.249425 	 0.000258845
442 	 0.249424 	 0.000258845
443 	 0.249424 	 0.000258844
444 	 0.249424 	 0.000258844
445 	 0.249424 	 0.000258844
446 	 0.249424 	 0.000258844
447 	 0.249424 	 0.000258843
448 	 0.249424 	 0.000258843
449 	 0.249423 	 0.000258843
450 	 0.249423 	 0.000258843
451 	 0.249423 	 0.000258842
452 	 0.249423 	 0.000258842
453 	 0.249423 	 0.000258842
454 	 0.249423 	 0.000258842
455 	 0.249423 	 0.000258842
456 	 0.249423 	 0.000258841
457 	 0.249422 	 0.000258841
458 	 0.249422 	 0.000258841
459 	 0.249422 	 0.000258841
460 	 0.249422 	 0.000258841
461 	 0.249422 	 0.00025884
462 	 0.249422 	 0.00025884
463 	 0.249422 	 0.00025884
464 	 0.249422 	 0.00025884
465 	 0.249421 	 0.00025884
466 	 0.249421 	 0.000258839
467 	 0.249421 	 0.000258839
468 	 0.249421 	 0.000258839
469 	 0.249421 	 0.000258839
470 	 0.249421 	 0.000258839
471 	 0.249421 	 0.000258839
472 	 0.249421 	 0.000258838
473 	 0.249421 	 0.000258838
474 	 0.249421 	 0.000258838
475 	 0.24942 	 0.000258838
476 	 0.24942 	 0.000258838
477 	 0.24942 	 0.000258838
478 	 0.24942 	 0.000258838
479 	 0.24942 	 0.000258837
480 	 0.24942 	 0.000258837
481 	 0.24942 	 0.000258837
482 	 0.24942 	 0.000258837
483 	 0.24942 	 0.000258837
484 	 0.24942 	 0.000258837
485 	 0.24942 	 0.000258837
486 	 0.24942 	 0.000258836
487 	 0.249419 	 0.000258836
488 	 0.249419 	 0.000258836
489 	 0.249419 	 0.000258836
490 	 0.249419 	 0.000258836
491 	 0.249419 	 0.000258836
492 	 0.249419 	 0.000258836
493 	 0.249419 	 0.000258836
494 	 0.249419 	 0.000258836
495 	 0.249419 	 0.000258835
496 	 0.249419 	 0.000258835
497 	 0.249419 	 0.000258835
498 	 0.249419 	 0.000258835
499 	 0.249419 	 0.000258835
500 	 0.249419 	 0.000258835
540 	 0.249417 	 0.000258832
600 	 0.249415 	 0.000258829
660 	 0.249414 	 0.000258828
720 	 0.249414 	 0.000258828
780 	 0.249414 	 0.000258827
840 	 0.249414 	 0.000258827
900 	 0.249414 	 0.000258827
960 	 0.249414 	 0.000258827
1020 	 0.249414 	 0.000258827
1080 	 0.249414 	 0.000258827
1140 	 0.249414 	 0.000258827
1200 	 0.249414 	 0.000258827
1260 	 0.249413 	 0.000258827
1320 	 0.249413 	 0.000258827
1380 	 0.249413 	 0.000258827
1440 	 0.249413 	 0.000258827
1500 	 0.249413 	 0.000258827
1560 	 0.249413 	 0.000258827
1620 	 0.249413 	 0.000258827
1680 	 0.249413 	 0.000258827
1740 	 0.249413 	 0.000258827
1800 	 0.249413 	 0.000258827
1860 	 0.249413 	 0.000258827
1920 	 0.249413 	 0.000258827
1980 	 0.249413 	 0.000258827
2040 	 0.249413 	 0.000258827
2100 	 0.249413 	 0.000258827
2160 	 0.249413 	 0.000258827
2220 	 0.249413 	 0.000258827
2280 	 0.249413 	 0.000258827
2340 	 0.249413 	 0.000258827
2400 	 0.249413 	 0.000258827
2460 	 0.249413 	 0.000258827
2520 	 0.249413 	 0.000258827
2580 	 0.249413 	 0.000258827
2640 	 0.249413 	 0.000258827
2700 	 0.249413 	 0.000258827
2760 	 0.249413 	 0.000258827
2820 	 0.249413 	 0.000258827
2880 	 0.249413 	 0.000258827
2940 	 0.249413 	 0.000258827
3000 	 0.249413 	 0.000258827
3060 	 0.249413 	 0.000258827
3120 	 0.249413 	 0.000258827
3180 	 0.249413 	 0.000258827
3240 	 0.249413 	 0.000258827
3300 	 0.249413 	 0.000258827
3360 	 0.249413 	 0.000258827
3420 	 0.249413 	 0.000258827
3480 	 0.249413 	 0.000258827
3540 	 0.249413 	 0.000258827
3600 	 0.249413 	 0.000258827
3660 	 0.249413 	 0.000258827
3720 	 0.249413 	 0.000258827
3780 	 0.249413 	 0.000258827
3840 	 0.249413 	 0.000258827
3900 	 0.249413 	 0.000258827
3960 	 0.249413 	 0.000258827
4020 	 0.249413 	 0.000258827
4080 	 0.249413 	 0.000258827
4140 	 0.249413 	 0.000258827
4200 	 0.249413 	 0.000258827
4260 	 0.249413 	 0.000258827
4320 	 0.249413 	 0.000258827
4380 	 0.249413 	 0.000258827
4440 	 0.249413 	 0.000258827
4500 	 0.249413 	 0.000258827
4560 	 0.249413 	 0.000258827
4620 	 0.249413 	 0.000258827
4680 	 0.249413 	 0.000258827
4740 	 0.249413 	 0.000258827
4800 	 0.249413 	 0.000258827
4860 	 0.249413 	 0.000258827
4920 	 0.249413 	 0.000258827
4980 	 0.249413 	 0.000258827
5040 	 0.249413 	 0.000258827
5100 	 0.249413 	 0.000258827
5160 	 0.249413 	 0.000258827
5220 	 0.249413 	 0.000258827
5280 	 0.249413 	 0.000258827
5340 	 0.249413 	 0.000258827
5400 	 0.249413 	 0.000258827
5460 	 0.249413 	 0.000258827
5520 	 0.249413 	 0.000258827
5580 	 0.249413 	 0.000258827
5640 	 0.249413 	 0.000258827
5700 	 0.249413 	 0.000258827
5760 	 0.249413 	 0.000258827
5820 	 0.249413 	 0.000258827
5880 	 0.249413 	 0.000258827
5940 	 0.249413 	 0.000258827
6000 	 0.249413 	 0.000258827
6060 	 0.249413 	 0.000258827
6120 	 0.249413 	 0.000258827
6180 	 0.249413 	 0.000258827
6240 	 0.249413 	 0.000258827
6300 	 0.249413 	 0.000258827
6360 	 0.249413 	 0.000258827
6420 	 0.249413 	 0.000258827
6480 	 0.249413 	 0.000258827
6540 	 0.249413 	 0.000258827
6600 	 0.249413 	 0.000258827
6660 	 0.249413 	 0.000258827
6720 	 0.249413 	 0.000258827
6780 	 0.249413 	 0.000258827
6840 	 0.249413 	 0.000258827
6900 	 0.249413 	 0.000258827
6960 	 0.249413 	 0.000258827
7020 	 0.249413 	 0.000258827
7080 	 0.249413 	 0.000258827
7140 	 0.249413 	 0.000258827
7200 	 0.249413 	 0.000258827
7260 	 0.249413 	 0.000258827
7320 	 0.249413 	 0.000258827
7380 	 0.249413 	 0.000258827
7440 	 0.249413 	 0.000258827
7500 	 0.249413 	 0.000258827
7560 	 0.249413 	 0.000258827
7620 	 0.249413 	 0.000258827
7680 	 0.249413 	 0.000258827
7740 	 0.249413 	 0.000258827
7800 	 0.249413 	 0.000258827
7860 	 0.249413 	 0.000258827
7920 	 0.249413 	 0.000258827
7980 	 0.249413 	 0.000258827
8040 	 0.249413 	 0.000258827
8100 	 0.249413 	 0.000258827
8160 	 0.249413 	 0.000258826
8220 	 0.249413 	 0.000258826
8280 	 0.249413 	 0.000258826
8340 	 0.249413 	 0.000258826
8400 	 0.249413 	 0.000258826
8460 	 0.249414 	 0.000258826
8520 	 0.249414 	 0.000258826
8580 	 0.249414 	 0.000258826
8640 	 0.249414 	 0.000258826
8700 	 0.249414 	 0.000258826
8760 	 0.249414 	 0.000258826
8820 	 0.249414 	 0.000258826
8880 	 0.249414 	 0.000258826
8940 	 0.249414 	 0.000258826
9000 	 0.249414 	 0.000258826
9060 	 0.249414 	 0.000258826
9120 	 0.249414 	 0.000258826
9180 	 0.249414 	 0.000258826
9240 	 0.249414 	 0.000258826
9300 	 0.249414 	 0.000258826
9360 	 0.249414 	 0.000258826
9420 	 0.249414 	 0.000258826
9480 	 0.249414 	 0.000258826
9540 	 0.249414 	 0.000258826
9600 	 0.249414 	 0.000258826
9660 	 0.249414 	 0.000258826
9720 	 0.249414 	 0.000258826
9780 	 0.249414 	 0.000258826
9840 	 0.249414 	 0.000258826
9900 	 0.249414 	 0.000258826
9960 	 0.249414 	 0.000258826
10020 	 0.249414 	 0.000258826
10080 	 0.249414 	 0.000258826
10140 	 0.249414 	 0.000258826
10200 	 0.249414 	 0.000258826
10260 	 0.249414 	 0.000258826
10320 	 0.249414 	 0.000258826
10380 	 0.249414 	 0.000258826
10440 	 0.249414 	 0.000258826
10500 	 0.249414 	 0.000258826
10560 	 0.249414 	 0.000258826
10620 	 0.249414 	 0.000258826
10680 	 0.249414 	 0.000258826
10740 	 0.249414 	 0.000258826
10800 	 0.249414 	 0.000258826
10860 	 0.249414 	 0.000258826
10920 	 0.249414 	 0.000258826
10980 	 0.249414 	 0.000258826
11040 	 0.249414 	 0.000258826
11100 	 0.249414 	 0.000258826
11160 	 0.249414 	 0.000258826
11220 	 0.249414 	 0.000258826
11280 	 0.249414 	 0.000258826
11340 	 0.249414 	 0.000258826
11400 	 0.249414 	 0.000258826
11460 	 0.249414 	 0.000258826
11520 	 0.249414 	 0.000258826
11580 	 0.249414 	 0.000258826
11640 	 0.249414 	 0.000258826
11700 	 0.249414 	 0.000258826
11760 	 0.249414 	 0.000258826
11820 	 0.249414 	 0.000258826
11880 	 0.249414 	 0.000258826
11940 	 0.249414 	 0.000258826
12000 	 0.249414 	 0.000258826
12060 	 0.249414 	 0.000258826
12120 	 0.249414 	 0.000258826
12180 	 0.249414 	 0.000258826
12240 	 0.249414 	 0.000258826
12300 	 0.249414 	 0.000258826
12360 	 0.249414 	 0.000258826
12420 	 0.249414 	 0.000258826
12480 	 0.249414 	 0.000258826
12540 	 0.249414 	 0.000258825
12600 	 0.249414 	 0.000258825
12660 	 0.249414 	 0.000258825
12720 	 0.249414 	 0.000258825
12780 	 0.249414 	 0.000258825
12840 	 0.249414 	 0.000258825
12900 	 0.249414 	 0.000258825
12960 	 0.249414 	 0.000258825
13020 	 0.249414 	 0.000258825
13080 	 0.249414 	 0.000258825
13140 	 0.249414 	 0.000258825
13200 	 0.249414 	 0.000258825
13260 	 0.249414 	 0.000258825
13320 	 0.249414 	 0.000258825
13380 	 0.249414 	 0.000258825
13440 	 0.249414 	 0.000258825
13500 	 0.249414 	 0.000258825
13560 	 0.249414 	 0.000258825
13620 	 0.249414 	 0.000258825
13680 	 0.249414 	 0.000258825
13740 	 0.249414 	 0.000258825
13800 	 0.249414 	 0.000258825
13860 	 0.249414 	 0.000258825
13920 	 0.249414 	 0.000258825
13980 	 0.249414 	 0.000258825
14040 	 0.249414 	 0.000258825
14100 	 0.249414 	 0.000258825
14160 	 0.249414 	 0.000258825
14220 	 0.249414 	 0.000258825
14280 	 0.249414 	 0.000258825
14340 	 0.249414 	 0.000258825
14400 	 0.249414 	 0.000258825
14460 	 0.249414 	 0.000258825
14520 	 0.249414 	 0.000258825
14580 	 0.249414 	 0.000258825
14640 	 0.249414 	 0.000258825
14700 	 0.249414 	 0.000258825
14760 	 0.249414 	 0.000258825
14820 	 0.249414 	 0.000258825
14880 	 0.249414 	 0.000258825
14940 	 0.249414 	 0.000258825
15000 	 0.249414 	 0.000258825
15060 	 0.249414 	 0.000258825
15120 	 0.249414 	 0.000258825
15180 	 0.249414 	 0.000258824
15240 	 0.249414 	 0.000258824
15300 	 0.249414 	 0.000258824
15360 	 0.249414 	 0.000258824
15420 	 0.249414 	 0.000258824
15480 	 0.249414 	 0.000258824
15540 	 0.249414 	 0.000258824
15600 	 0.249414 	 0.000258824
15660 	 0.249414 	 0.000258824
15720 	 0.249414 	 0.000258824
15780 	 0.249414 	 0.000258824
15840 	 0.249414 	 0.000258824
15900 	 0.249414 	 0.000258824
15960 	 0.249414 	 0.000258824
16020 	 0.249414 	 0.000258824
16080 	 0.249414 	 0.000258824
16140 	 0.249414 	 0.000258824
16200 	 0.249414 	 0.000258824
16260 	 0.249414 	 0.000258824
16320 	 0.249414 	 0.000258824
16380 	 0.249414 	 0.000258824
16440 	 0.249414 	 0.000258824
16500 	 0.249414 	 0.000258824
16560 	 0.249414 	 0.000258824
16620 	 0.249414 	 0.000258824
16680 	 0.249414 	 0.000258824
16740 	 0.249414 	 0.000258824
16800 	 0.249414 	 0.000258824
16860 	 0.249414 	 0.000258824
16920 	 0.249414 	 0.000258824
16980 	 0.249414 	 0.000258824
17040 	 0.249414 	 0.000258824
17100 	 0.249414 	 0.000258824
17160 	 0.249414 	 0.000258824
17220 	 0.249414 	 0.000258824
17280 	 0.249414 	 0.000258824
17340 	 0.249414 	 0.000258823
17400 	 0.249414 	 0.000258823
17460 	 0.249414 	 0.000258823
17520 	 0.249414 	 0.000258823
17580 	 0.249414 	 0.000258823
17640 	 0.249414 	 0.000258823
17700 	 0.249414 	 0.000258823
17760 	 0.249414 	 0.000258823
17820 	 0.249414 	 0.000258823
17880 	 0.249414 	 0.000258823
17940 	 0.249414 	 0.000258823
18000 	 0.249414 	 0.000258823
18060 	 0.249414 	 0.000258823
18120 	 0.249414 	 0.000258823
18180 	 0.249414 	 0.000258823
18240 	 0.249414 	 0.000258823
18300 	 0.249414 	 0.000258823
18360 	 0.249414 	 0.000258823
18420 	 0.249414 	 0.000258823
18480 	 0.249414 	 0.000258823
18540 	 0.249414 	 0.000258823
18600 	 0.249414 	 0.000258823
18660 	 0.249414 	 0.000258823
18720 	 0.249414 	 0.000258823
18780 	 0.249414 	 0.000258823
18840 	 0.249414 	 0.000258823
18900 	 0.249414 	 0.000258823
18960 	 0.249414 	 0.000258823
19020 	 0.249414 	 0.000258823
19080 	 0.249414 	 0.000258823
19140 	 0.249414 	 0.000258823
19200 	 0.249414 	 0.000258823
19260 	 0.249414 	 0.000258822
19320 	 0.249414 	 0.000258822
19380 	 0.249414 	 0.000258822
19440 	 0.249414 	 0.000258822
19500 	 0.249414 	 0.000258822
19560 	 0.249414 	 0.000258822
19620 	 0.249414 	 0.000258822
19680 	 0.249414 	 0.000258822
19740 	 0.249414 	 0.000258822
19800 	 0.249414 	 0.000258822
19860 	 0.249414 	 0.000258822
19920 	 0.249414 	 0.000258822
19980 	 0.249414 	 0.000258822
20040 	 0.249414 	 0.000258822
20100 	 0.249414 	 0.000258822
20160 	 0.249414 	 0.000258822
20220 	 0.249414 	 0.000258822
20280 	 0.249414 	 0.000258822
20340 	 0.249414 	 0.000258822
20400 	 0.249414 	 0.000258822
20460 	 0.249414 	 0.000258822
20520 	 0.249414 	 0.000258822
20580 	 0.249414 	 0.000258822
20640 	 0.249414 	 0.000258822
20700 	 0.249414 	 0.000258822
20760 	 0.249414 	 0.000258822
20820 	 0.249414 	 0.000258822
20880 	 0.249414 	 0.000258822
20940 	 0.249414 	 0.000258822
21000 	 0.249414 	 0.000258822
21060 	 0.249414 	 0.000258821
21120 	 0.249414 	 0.000258821
21180 	 0.249414 	 0.000258821
21240 	 0.249414 	 0.000258821
21300 	 0.249414 	 0.000258821
21360 	 0.249414 	 0.000258821
21420 	 0.249414 	 0.000258821
21480 	 0.249414 	 0.000258821
21540 	 0.249414 	 0.000258821
21600 	 0.249414 	 0.000258821
21660 	 0.249414 	 0.000258821
21720 	 0.249414 	 0.000258821
21780 	 0.249414 	 0.000258821
21840 	 0.249414 	 0.000258821
21900 	 0.249414 	 0.000258821
21960 	 0.249414 	 0.000258821
22020 	 0.249414 	 0.000258821
22080 	 0.249414 	 0.000258821
22140 	 0.249414 	 0.000258821
22200 	 0.249414 	 0.000258821
22260 	 0.249414 	 0.000258821
22320 	 0.249414 	 0.000258821
22380 	 0.249414 	 0.000258821
22440 	 0.249414 	 0.000258821
22500 	 0.249414 	 0.000258821
22560 	 0.249414 	 0.000258821
22620 	 0.249414 	 0.000258821
22680 	 0.249414 	 0.00025882
22740 	 0.249414 	 0.00025882
22800 	 0.249414 	 0.00025882
22860 	 0.249414 	 0.00025882
22920 	 0.249414 	 0.00025882
22980 	 0.249414 	 0.00025882
23040 	 0.249414 	 0.00025882
23100 	 0.249414 	 0.00025882
23160 	 0.249414 	 0.00025882
23220 	 0.249414 	 0.00025882
23280 	 0.249414 	 0.00025882
23340 	 0.249414 	 0.00025882
23400 	 0.249414 	 0.00025882
23460 	 0.249414 	 0.00025882
23520 	 0.249414 	 0.00025882
23580 	 0.249414 	 0.00025882
23640 	 0.249414 	 0.00025882
23700 	 0.249414 	 0.00025882
23760 	 0.249414 	 0.00025882
23820 	 0.249414 	 0.00025882
23880 	 0.249414 	 0.00025882
23940 	 0.249414 	 0.00025882
24000 	 0.249414 	 0.00025882
24060 	 0.249414 	 0.00025882
24120 	 0.249414 	 0.00025882
24180 	 0.249414 	 0.00025882
24240 	 0.249414 	 0.00025882
24300 	 0.249414 	 0.000258819
24360 	 0.249414 	 0.000258819
24420 	 0.249414 	 0.000258819
24480 	 0.249414 	 0.000258819
24540 	 0.249414 	 0.000258819
24600 	 0.249414 	 0.000258819
24660 	 0.249414 	 0.000258819
24720 	 0.249414 	 0.000258819
24780 	 0.249414 	 0.000258819
24840 	 0.249414 	 0.000258819
24900 	 0.249414 	 0.000258819
24960 	 0.249414 	 0.000258819
25020 	 0.249414 	 0.000258819
25080 	 0.249414 	 0.000258819
25140 	 0.249414 	 0.000258819
25200 	 0.249414 	 0.000258819
25260 	 0.249414 	 0.000258819
25320 	 0.249414 	 0.000258819
25380 	 0.249414 	 0.000258819
25440 	 0.249414 	 0.000258819
25500 	 0.249414 	 0.000258819
25560 	 0.249414 	 0.000258819
25620 	 0.249414 	 0.000258819
25680 	 0.249414 	 0.000258819
25740 	 0.249414 	 0.000258819
25800 	 0.249414 	 0.000258818
25860 	 0.249414 	 0.000258818
25920 	 0.249414 	 0.000258818
25980 	 0.249414 	 0.000258818
26040 	 0.249414 	 0.000258818
26100 	 0.249414 	 0.000258818
26160 	 0.249414 	 0.000258818
26220 	 0.249414 	 0.000258818
26280 	 0.249414 	 0.000258818
26340 	 0.249414 	 0.000258818
26400 	 0.249414 	 0.000258818
26460 	 0.249414 	 0.000258818
26520 	 0.249414 	 0.000258818
26580 	 0.249414 	 0.000258818
26640 	 0.249414 	 0.000258818
26700 	 0.249414 	 0.000258818
26760 	 0.249414 	 0.000258818
26820 	 0.249414 	 0.000258818
26880 	 0.249414 	 0.000258818
26940 	 0.249414 	 0.000258818
27000 	 0.249414 	 0.000258818
27060 	 0.249414 	 0.000258818
27120 	 0.249414 	 0.000258818
27180 	 0.249414 	 0.000258818
27240 	 0.249414 	 0.000258817
27300 	 0.249414 	 0.000258817
27360 	 0.249414 	 0.000258817
27420 	 0.249414 	 0.000258817
27480 	 0.249414 	 0.000258817
27540 	 0.249414 	 0.000258817
27600 	 0.249414 	 0.000258817
27660 	 0.249414 	 0.000258817
27720 	 0.249414 	 0.000258817
27780 	 0.249414 	 0.000258817
27840 	 0.249414 	 0.000258817
27900 	 0.249414 	 0.000258817
27960 	 0.249414 	 0.000258817
28020 	 0.249414 	 0.000258817
28080 	 0.249414 	 0.000258817
28140 	 0.249414 	 0.000258817
28200 	 0.249414 	 0.000258817
28260 	 0.249414 	 0.000258817
28320 	 0.249414 	 0.000258817
28380 	 0.249414 	 0.000258817
28440 	 0.249414 	 0.000258817
28500 	 0.249414 	 0.000258817
28560 	 0.249414 	 0.000258817
28620 	 0.249414 	 0.000258816
28680 	 0.249414 	 0.000258816
28740 	 0.249414 	 0.000258816
28800 	 0.249414 	 0.000258816
28860 	 0.249414 	 0.000258816
28920 	 0.249414 	 0.000258816
28980 	 0.249414 	 0.000258816
29040 	 0.249414 	 0.000258816
29100 	 0.249414 	 0.000258816
29160 	 0.249414 	 0.000258816
29220 	 0.249414 	 0.000258816
29280 	 0.249414 	 0.000258816
29340 	 0.249414 	 0.000258816
29400 	 0.249414 	 0.000258816
29460 	 0.249414 	 0.000258816
29520 	 0.249414 	 0.000258816
29580 	 0.249414 	 0.000258816
29640 	 0.249414 	 0.000258816
29700 	 0.249414 	 0.000258816
29760 	 0.249414 	 0.000258816
29820 	 0.249414 	 0.000258816
29880 	 0.249414 	 0.000258816
29940 	 0.249414 	 0.000258815
30000 	 0.249414 	 0.000258815
30060 	 0.249414 	 0.000258815
30120 	 0.249414 	 0.000258815
30180 	 0.249414 	 0.000258815
30240 	 0.249414 	 0.000258815
30300 	 0.249414 	 0.000258815
30360 	 0.249414 	 0.000258815
30420 	 0.249414 	 0.000258815
30480 	 0.249414 	 0.000258815
30540 	 0.249414 	 0.000258815
30600 	 0.249414 	 0.000258815
30660 	 0.249414 	 0.000258815
30720 	 0.249414 	 0.000258815
30780 	 0.249414 	 0.000258815
30840 	 0.249414 	 0.000258815
30900 	 0.249414 	 0.000258815
30960 	 0.249414 	 0.000258815
31020 	 0.249414 	 0.000258815
31080 	 0.249414 	 0.000258815
31140 	 0.249414 	 0.000258815
31200 	 0.249414 	 0.000258815
31260 	 0.249414 	 0.000258814
31320 	 0.249414 	 0.000258814
31380 	 0.249414 	 0.000258814
31440 	 0.249414 	 0.000258814
31500 	 0.249414 	 0.000258814
31560 	 0.249414 	 0.000258814
31620 	 0.249414 	 0.000258814
31680 	 0.249414 	 0.000258814
31740 	 0.249414 	 0.000258814
31800 	 0.249414 	 0.000258814
31860 	 0.249414 	 0.000258814
31920 	 0.249414 	 0.000258814
31980 	 0.249414 	 0.000258814
32040 	 0.249414 	 0.000258814
32100 	 0.249414 	 0.000258814
32160 	 0.249414 	 0.000258814
32220 	 0.249414 	 0.000258814
32280 	 0.249414 	 0.000258814
32340 	 0.249414 	 0.000258814
32400 	 0.249414 	 0.000258814
32460 	 0.249414 	 0.000258814
32520 	 0.249414 	 0.000258813
32580 	 0.249414 	 0.000258813
32640 	 0.249414 	 0.000258813
32700 	 0.249414 	 0.000258813
32760 	 0.249414 	 0.000258813
32820 	 0.249414 	 0.000258813
32880 	 0.249414 	 0.000258813
32940 	 0.249414 	 0.000258813
33000 	 0.249414 	 0.000258813
33060 	 0.249414 	 0.000258813
33120 	 0.249414 	 0.000258813
33180 	 0.249414 	 0.000258813
33240 	 0.249414 	 0.000258813
33300 	 0.249414 	 0.000258813
33360 	 0.249414 	 0.000258813
33420 	 0.249414 	 0.000258813
33480 	 0.249414 	 0.000258813
33540 	 0.249414 	 0.000258813
33600 	 0.249414 	 0.000258813
33660 	 0.249414 	 0.000258813
33720 	 0.249414 	 0.000258813
33780 	 0.249414 	 0.000258812
33840 	 0.249414 	 0.000258812
33900 	 0.249414 	 0.000258812
33960 	 0.249414 	 0.000258812
34020 	 0.249414 	 0.000258812
34080 	 0.249414 	 0.000258812
34140 	 0.249414 	 0.000258812
34200 	 0.249414 	 0.000258812
34260 	 0.249414 	 0.000258812
34320 	 0.249414 	 0.000258812
34380 	 0.249414 	 0.000258812
34440 	 0.249414 	 0.000258812
34500 	 0.249414 	 0.000258812
34560 	 0.249414 	 0.000258812
34620 	 0.249414 	 0.000258812
34680 	 0.249414 	 0.000258812
34740 	 0.249414 	 0.000258812
34800 	 0.249414 	 0.000258812
34860 	 0.249414 	 0.000258812
34920 	 0.249414 	 0.000258812
34980 	 0.249414 	 0.000258811
35040 	 0.249414 	 0.000258811
35100 	 0.249414 	 0.000258811
35160 	 0.249414 	 0.000258811
35220 	 0.249414 	 0.000258811
35280 	 0.249414 	 0.000258811
35340 	 0.249414 	 0.000258811
35400 	 0.249414 	 0.000258811
35460 	 0.249414 	 0.000258811
35520 	 0.249414 	 0.000258811
35580 	 0.249414 	 0.000258811
35640 	 0.249414 	 0.000258811
35700 	 0.249414 	 0.000258811
35760 	 0.249414 	 0.000258811
35820 	 0.249414 	 0.000258811
35880 	 0.249414 	 0.000258811
35940 	 0.249414 	 0.000258811
36000 	 0.249414 	 0.000258811
36060 	 0.249414 	 0.000258811
36120 	 0.249414 	 0.000258811
36180 	 0.249414 	 0.00025881
36240 	 0.249414 	 0.00025881
36300 	 0.249414 	 0.00025881
36360 	 0.249414 	 0.00025881
36420 	 0.249414 	 0.00025881
36480 	 0.249414 	 0.00025881
36540 	 0.249414 	 0.00025881
36600 	 0.249414 	 0.00025881
36660 	 0.249414 	 0.00025881
36720 	 0.249414 	 0.00025881
36780 	 0.249414 	 0.00025881
36840 	 0.249414 	 0.00025881
36900 	 0.249414 	 0.00025881
36960 	 0.249414 	 0.00025881
37020 	 0.249414 	 0.00025881
37080 	 0.249414 	 0.00025881
37140 	 0.249414 	 0.00025881
37200 	 0.249414 	 0.00025881
37260 	 0.249414 	 0.00025881
37320 	 0.249414 	 0.00025881
37380 	 0.249414 	 0.000258809
37440 	 0.249414 	 0.000258809
37500 	 0.249414 	 0.000258809
37560 	 0.249414 	 0.000258809
37620 	 0.249414 	 0.000258809
37680 	 0.249414 	 0.000258809
37740 	 0.249414 	 0.000258809
37800 	 0.249414 	 0.000258809
37860 	 0.249414 	 0.000258809
37920 	 0.249414 	 0.000258809
37980 	 0.249414 	 0.000258809
38040 	 0.249414 	 0.000258809
38100 	 0.249414 	 0.000258809
38160 	 0.249414 	 0.000258809
38220 	 0.249414 	 0.000258809
38280 	 0.249414 	 0.000258809
38340 	 0.249414 	 0.000258809
38400 	 0.249414 	 0.000258809
38460 	 0.249414 	 0.000258809
38520 	 0.249414 	 0.000258808
38580 	 0.249414 	 0.000258808
38640 	 0.249414 	 0.000258808
38700 	 0.249414 	 0.000258808
38760 	 0.249414 	 0.000258808
38820 	 0.249414 	 0.000258808
38880 	 0.249414 	 0.000258808
38940 	 0.249414 	 0.000258808
39000 	 0.249414 	 0.000258808
39060 	 0.249414 	 0.000258808
39120 	 0.249414 	 0.000258808
39180 	 0.249414 	 0.000258808
39240 	 0.249414 	 0.000258808
39300 	 0.249414 	 0.000258808
39360 	 0.249414 	 0.000258808
39420 	 0.249414 	 0.000258808
39480 	 0.249414 	 0.000258808
39540 	 0.249414 	 0.000258808
39600 	 0.249414 	 0.000258808
39660 	 0.249414 	 0.000258807
39720 	 0.249414 	 0.000258807
39780 	 0.249414 	 0.000258807
39840 	 0.249414 	 0.000258807
39900 	 0.249414 	 0.000258807
39960 	 0.249414 	 0.000258807
40020 	 0.249414 	 0.000258807
40080 	 0.249414 	 0.000258807
40140 	 0.249414 	 0.000258807
40200 	 0.249414 	 0.000258807
40260 	 0.249414 	 0.000258807
40320 	 0.249414 	 0.000258807
40380 	 0.249414 	 0.000258807
40440 	 0.249414 	 0.000258807
40500 	 0.249414 	 0.000258807
40560 	 0.249414 	 0.000258807
40620 	 0.249414 	 0.000258807
40680 	 0.249414 	 0.000258807
40740 	 0.249414 	 0.000258807
40800 	 0.249414 	 0.000258806
40860 	 0.249414 	 0.000258806
40920 	 0.249414 	 0.000258806
40980 	 0.249414 	 0.000258806
41040 	 0.249414 	 0.000258806
41100 	 0.249414 	 0.000258806
41160 	 0.249414 	 0.000258806
41220 	 0.249414 	 0.000258806
41280 	 0.249414 	 0.000258806
41340 	 0.249414 	 0.000258806
41400 	 0.249414 	 0.000258806
41460 	 0.249414 	 0.000258806
41520 	 0.249414 	 0.000258806
41580 	 0.249414 	 0.000258806
41640 	 0.249414 	 0.000258806
41700 	 0.249414 	 0.000258806
41760 	 0.249414 	 0.000258806
41820 	 0.249414 	 0.000258806
41880 	 0.249414 	 0.000258805
41940 	 0.249414 	 0.000258805
42000 	 0.249414 	 0.000258805
42060 	 0.249414 	 0.000258805
42120 	 0.249414 	 0.000258805
42180 	 0.249414 	 0.000258805
42240 	 0.249414 	 0.000258805
42300 	 0.249414 	 0.000258805
42360 	 0.249414 	 0.000258805
42420 	 0.249415 	 0.000258805
42480 	 0.249415 	 0.000258805
42540 	 0.249415 	 0.000258805
42600 	 0.249415 	 0.000258805
42660 	 0.249415 	 0.000258805
42720 	 0.249415 	 0.000258805
42780 	 0.249415 	 0.000258805
42840 	 0.249415 	 0.000258805
42900 	 0.249415 	 0.000258805
42960 	 0.249415 	 0.000258804
43020 	 0.249415 	 0.000258804
43080 	 0.249415 	 0.000258804
43140 	 0.249415 	 0.000258804
43200 	 0.249415 	 0.000258804
43260 	 0.249415 	 0.000258804
43320 	 0.249415 	 0.000258804
43380 	 0.249415 	 0.000258804
43440 	 0.249415 	 0.000258804
43500 	 0.249415 	 0.000258804
43560 	 0.249415 	 0.000258804
43620 	 0.249415 	 0.000258804
43680 	 0.249415 	 0.000258804
43740 	 0.249415 	 0.000258804
43800 	 0.249415 	 0.000258804
43860 	 0.249415 	 0.000258804
43920 	 0.249415 	 0.000258804
43980 	 0.249415 	 0.000258804
44040 	 0.249415 	 0.000258803
44100 	 0.249415 	 0.000258803
44160 	 0.249415 	 0.000258803
44220 	 0.249415 	 0.000258803
44280 	 0.249415 	 0.000258803
44340 	 0.249415 	 0.000258803
44400 	 0.249415 	 0.000258803
44460 	 0.249415 	 0.000258803
44520 	 0.249415 	 0.000258803
44580 	 0.249415 	 0.000258803
44640 	 0.249415 	 0.000258803
44700 	 0.249415 	 0.000258803
44760 	 0.249415 	 0.000258803
44820 	 0.249415 	 0.000258803
44880 	 0.249415 	 0.000258803
44940 	 0.249415 	 0.000258803
45000 	 0.249415 	 0.000258803
45060 	 0.249415 	 0.000258803
45120 	 0.249415 	 0.000258802
45180 	 0.249415 	 0.000258802
45240 	 0.249415 	 0.000258802
45300 	 0.249415 	 0.000258802
45360 	 0.249415 	 0.000258802
45420 	 0.249415 	 0.000258802
45480 	 0.249415 	 0.000258802
45540 	 0.249415 	 0.000258802
45600 	 0.249415 	 0.000258802
45660 	 0.249415 	 0.000258802
45720 	 0.249415 	 0.000258802
45780 	 0.249415 	 0.000258802
45840 	 0.249415 	 0.000258802
45900 	 0.249415 	 0.000258802
45960 	 0.249415 	 0.000258802
46020 	 0.249415 	 0.000258802
46080 	 0.249415 	 0.000258802
46140 	 0.249415 	 0.000258801
46200 	 0.249415 	 0.000258801
46260 	 0.249415 	 0.000258801
46320 	 0.249415 	 0.000258801
46380 	 0.249415 	 0.000258801
46440 	 0.249415 	 0.000258801
46500 	 0.249415 	 0.000258801
46560 	 0.249415 	 0.000258801
46620 	 0.249415 	 0.000258801
46680 	 0.249415 	 0.000258801
46740 	 0.249415 	 0.000258801
46800 	 0.249415 	 0.000258801
46860 	 0.249415 	 0.000258801
46920 	 0.249415 	 0.000258801
46980 	 0.249415 	 0.000258801
47040 	 0.249415 	 0.000258801
47100 	 0.249415 	 0.000258801
47160 	 0.249415 	 0.000258801
47220 	 0.249415 	 0.0002588
47280 	 0.249415 	 0.0002588
47340 	 0.249415 	 0.0002588
47400 	 0.249415 	 0.0002588
47460 	 0.249415 	 0.0002588
47520 	 0.249415 	 0.0002588
47580 	 0.249415 	 0.0002588
47640 	 0.249415 	 0.0002588
47700 	 0.249415 	 0.0002588
47760 	 0.249415 	 0.0002588
47820 	 0.249415 	 0.0002588
47880 	 0.249415 	 0.0002588
47940 	 0.249415 	 0.0002588
48000 	 0.249415 	 0.0002588
48060 	 0.249415 	 0.0002588
48120 	 0.249415 	 0.0002588
48180 	 0.249415 	 0.0002588
48240 	 0.249415 	 0.000258799
48300 	 0.249415 	 0.000258799
48360 	 0.249415 	 0.000258799
48420 	 0.249415 	 0.000258799
48480 	 0.249415 	 0.000258799
48540 	 0.249415 	 0.000258799
48600 	 0.249415 	 0.000258799
48660 	 0.249415 	 0.000258799
48720 	 0.249415 	 0.000258799
48780 	 0.249415 	 0.000258799
48840 	 0.249415 	 0.000258799
48900 	 0.249415 	 0.000258799
48960 	 0.249415 	 0.000258799
49020 	 0.249415 	 0.000258799
49080 	 0.249415 	 0.000258799
49140 	 0.249415 	 0.000258799
49200 	 0.249415 	 0.000258799
49260 	 0.249415 	 0.000258798
49320 	 0.249415 	 0.000258798
49380 	 0.249415 	 0.000258798
49440 	 0.249415 	 0.000258798
49500 	 0.249415 	 0.000258798
49560 	 0.249415 	 0.000258798
49620 	 0.249415 	 0.000258798
49680 	 0.249415 	 0.000258798
49740 	 0.249415 	 0.000258798
49800 	 0.249415 	 0.000258798
49860 	 0.249415 	 0.000258798
49920 	 0.249415 	 0.000258798
49980 	 0.249415 	 0.000258798
50040 	 0.249415 	 0.000258798
50100 	 0.249415 	 0.000258798
50160 	 0.249415 	 0.000258798
50220 	 0.249415 	 0.000258797
50280 	 0.249415 	 0.000258797
50340 	 0.249415 	 0.000258797
50400 	 0.249415 	 0.000258797
50460 	 0.249415 	 0.000258797
50520 	 0.249415 	 0.000258797
50580 	 0.249415 	 0.000258797
50640 	 0.249415 	 0.000258797
50700 	 0.249415 	 0.000258797
50760 	 0.249415 	 0.000258797
50820 	 0.249415 	 0.000258797
50880 	 0.249415 	 0.000258797
50940 	 0.249415 	 0.000258797
51000 	 0.249415 	 0.000258797
51060 	 0.249415 	 0.000258797
51120 	 0.249415 	 0.000258797
51180 	 0.249415 	 0.000258797
51240 	 0.249415 	 0.000258796
51300 	 0.249415 	 0.000258796
51360 	 0.249415 	 0.000258796
51420 	 0.249415 	 0.000258796
51480 	 0.249415 	 0.000258796
51540 	 0.249415 	 0.000258796
51600 	 0.249415 	 0.000258796
51660 	 0.249415 	 0.000258796
51720 	 0.249415 	 0.000258796
51780 	 0.249415 	 0.000258796
51840 	 0.249415 	 0.000258796
51900 	 0.249415 	 0.000258796
51960 	 0.249415 	 0.000258796
52020 	 0.249415 	 0.000258796
52080 	 0.249415 	 0.000258796
52140 	 0.249415 	 0.000258796
52200 	 0.249415 	 0.000258795
52260 	 0.249415 	 0.000258795
52320 	 0.249415 	 0.000258795
52380 	 0.249415 	 0.000258795
52440 	 0.249415 	 0.000258795
52500 	 0.249415 	 0.000258795
52560 	 0.249415 	 0.000258795
52620 	 0.249415 	 0.000258795
52680 	 0.249415 	 0.000258795
52740 	 0.249415 	 0.000258795
52800 	 0.249415 	 0.000258795
52860 	 0.249415 	 0.000258795
52920 	 0.249415 	 0.000258795
52980 	 0.249415 	 0.000258795
53040 	 0.249415 	 0.000258795
53100 	 0.249415 	 0.000258795
53160 	 0.249415 	 0.000258795
53220 	 0.249415 	 0.000258794
53280 	 0.249415 	 0.000258794
53340 	 0.249415 	 0.000258794
53400 	 0.249415 	 0.000258794
53460 	 0.249415 	 0.000258794
53520 	 0.249415 	 0.000258794
53580 	 0.249415 	 0.000258794
53640 	 0.249415 	 0.000258794
53700 	 0.249415 	 0.000258794
53760 	 0.249415 	 0.000258794
53820 	 0.249415 	 0.000258794
53880 	 0.249415 	 0.000258794
53940 	 0.249415 	 0.000258794
54000 	 0.249415 	 0.000258794
54060 	 0.249415 	 0.000258794
54120 	 0.249415 	 0.000258794
54180 	 0.249415 	 0.000258793
54240 	 0.249415 	 0.000258793
54300 	 0.249415 	 0.000258793
54360 	 0.249415 	 0.000258793
54420 	 0.249415 	 0.000258793
54480 	 0.249415 	 0.000258793
54540 	 0.249415 	 0.000258793
54600 	 0.249415 	 0.000258793
54660 	 0.249415 	 0.000258793
54720 	 0.249415 	 0.000258793
54780 	 0.249415 	 0.000258793
54840 	 0.249415 	 0.000258793
54900 	 0.249415 	 0.000258793
54960 	 0.249415 	 0.000258793
55020 	 0.249415 	 0.000258793
55080 	 0.249415 	 0.000258793
55140 	 0.249415 	 0.000258792
55200 	 0.249415 	 0.000258792
55260 	 0.249415 	 0.000258792
55320 	 0.249415 	 0.000258792
55380 	 0.249415 	 0.000258792
55440 	 0.249415 	 0.000258792
55500 	 0.249415 	 0.000258792
55560 	 0.249415 	 0.000258792
55620 	 0.249415 	 0.000258792
55680 	 0.249415 	 0.000258792
55740 	 0.249415 	 0.000258792
55800 	 0.249415 	 0.000258792
55860 	 0.249415 	 0.000258792
55920 	 0.249415 	 0.000258792
55980 	 0.249415 	 0.000258792
56040 	 0.249415 	 0.000258792
56100 	 0.249415 	 0.000258791
56160 	 0.249415 	 0.000258791
56220 	 0.249415 	 0.000258791
56280 	 0.249415 	 0.000258791
56340 	 0.249415 	 0.000258791
56400 	 0.249415 	 0.000258791
56460 	 0.249415 	 0.000258791
56520 	 0.249415 	 0.000258791
56580 	 0.249415 	 0.000258791
56640 	 0.249415 	 0.000258791
56700 	 0.249415 	 0.000258791
56760 	 0.249415 	 0.000258791
56820 	 0.249415 	 0.000258791
56880 	 0.249415 	 0.000258791
56940 	 0.249415 	 0.000258791
57000 	 0.249415 	 0.00025879
57060 	 0.249415 	 0.00025879
57120 	 0.249415 	 0.00025879
57180 	 0.249415 	 0.00025879
57240 	 0.249415 	 0.00025879
57300 	 0.249415 	 0.00025879
57360 	 0.249415 	 0.00025879
57420 	 0.249415 	 0.00025879
57480 	 0.249415 	 0.00025879
57540 	 0.249415 	 0.00025879
57600 	 0.249415 	 0.00025879
57660 	 0.249415 	 0.00025879
57720 	 0.249415 	 0.00025879
57780 	 0.249415 	 0.00025879
57840 	 0.249415 	 0.00025879
57900 	 0.249415 	 0.00025879
57960 	 0.249415 	 0.000258789
58020 	 0.249415 	 0.000258789
58080 	 0.249415 	 0.000258789
58140 	 0.249415 	 0.000258789
58200 	 0.249415 	 0.000258789
58260 	 0.249415 	 0.000258789
58320 	 0.249415 	 0.000258789
58380 	 0.249415 	 0.000258789
58440 	 0.249415 	 0.000258789
58500 	 0.249415 	 0.000258789
58560 	 0.249415 	 0.000258789
58620 	 0.249415 	 0.000258789
58680 	 0.249415 	 0.000258789
58740 	 0.249415 	 0.000258789
58800 	 0.249415 	 0.000258789
58860 	 0.249415 	 0.000258789
58920 	 0.249415 	 0.000258788
58980 	 0.249415 	 0.000258788
59040 	 0.249415 	 0.000258788
59100 	 0.249415 	 0.000258788
59160 	 0.249415 	 0.000258788
59220 	 0.249415 	 0.000258788
59280 	 0.249415 	 0.000258788
59340 	 0.249415 	 0.000258788
59400 	 0.249415 	 0.000258788
59460 	 0.249415 	 0.000258788
59520 	 0.249415 	 0.000258788
59580 	 0.249415 	 0.000258788
59640 	 0.249415 	 0.000258788
59700 	 0.249415 	 0.000258788
59760 	 0.249415 	 0.000258788
59820 	 0.249415 	 0.000258787
59880 	 0.249415 	 0.000258787
59940 	 0.249415 	 0.000258787
60000 	 0.249415 	 0.000258787
60060 	 0.249415 	 0.000258787
60120 	 0.249415 	 0.000258787
60180 	 0.249415 	 0.000258787
60240 	 0.249415 	 0.000258787
60300 	 0.249415 	 0.000258787
60360 	 0.249415 	 0.000258787
60420 	 0.249415 	 0.000258787
60480 	 0.249415 	 0.000258787
60540 	 0.249415 	 0.000258787
60600 	 0.249415 	 0.000258787
60660 	 0.249415 	 0.000258787
60720 	 0.249415 	 0.000258786
60780 	 0.249415 	 0.000258786
60840 	 0.249415 	 0.000258786
60900 	 0.249415 	 0.000258786
60960 	 0.249415 	 0.000258786
61020 	 0.249415 	 0.000258786
61080 	 0.249415 	 0.000258786
61140 	 0.249415 	 0.000258786
61200 	 0.249415 	 0.000258786
61260 	 0.249415 	 0.000258786
61320 	 0.249415 	 0.000258786
61380 	 0.249415 	 0.000258786
61440 	 0.249415 	 0.000258786
61500 	 0.249415 	 0.000258786
61560 	 0.249415 	 0.000258786
61620 	 0.249415 	 0.000258786
61680 	 0.249415 	 0.000258785
61740 	 0.249415 	 0.000258785
61800 	 0.249415 	 0.000258785
61860 	 0.249415 	 0.000258785
61920 	 0.249415 	 0.000258785
61980 	 0.249415 	 0.000258785
62040 	 0.249415 	 0.000258785
62100 	 0.249415 	 0.000258785
62160 	 0.249415 	 0.000258785
62220 	 0.249415 	 0.000258785
62280 	 0.249415 	 0.000258785
62340 	 0.249415 	 0.000258785
62400 	 0.249415 	 0.000258785
62460 	 0.249415 	 0.000258785
62520 	 0.249415 	 0.000258785
62580 	 0.249415 	 0.000258784
62640 	 0.249415 	 0.000258784
62700 	 0.249415 	 0.000258784
62760 	 0.249415 	 0.000258784
62820 	 0.249415 	 0.000258784
62880 	 0.249415 	 0.000258784
62940 	 0.249415 	 0.000258784
63000 	 0.249415 	 0.000258784
63060 	 0.249415 	 0.000258784
63120 	 0.249415 	 0.000258784
63180 	 0.249415 	 0.000258784
63240 	 0.249415 	 0.000258784
63300 	 0.249415 	 0.000258784
63360 	 0.249415 	 0.000258784
63420 	 0.249415 	 0.000258784
63480 	 0.249415 	 0.000258783
63540 	 0.249415 	 0.000258783
63600 	 0.249415 	 0.000258783
63660 	 0.249415 	 0.000258783
63720 	 0.249415 	 0.000258783
63780 	 0.249415 	 0.000258783
63840 	 0.249415 	 0.000258783
63900 	 0.249415 	 0.000258783
63960 	 0.249415 	 0.000258783
64020 	 0.249415 	 0.000258783
64080 	 0.249415 	 0.000258783
64140 	 0.249415 	 0.000258783
64200 	 0.249415 	 0.000258783
64260 	 0.249415 	 0.000258783
64320 	 0.249415 	 0.000258783
64380 	 0.249415 	 0.000258782
64440 	 0.249415 	 0.000258782
64500 	 0.249415 	 0.000258782
64560 	 0.249415 	 0.000258782
64620 	 0.249415 	 0.000258782
64680 	 0.249415 	 0.000258782
64740 	 0.249415 	 0.000258782
64800 	 0.249415 	 0.000258782
64860 	 0.249415 	 0.000258782
64920 	 0.249415 	 0.000258782
64980 	 0.249415 	 0.000258782
65040 	 0.249415 	 0.000258782
65100 	 0.249415 	 0.000258782
65160 	 0.249415 	 0.000258782
65220 	 0.249415 	 0.000258782
65280 	 0.249415 	 0.000258781
65340 	 0.249415 	 0.000258781
65400 	 0.249415 	 0.000258781
65460 	 0.249415 	 0.000258781
65520 	 0.249415 	 0.000258781
65580 	 0.249415 	 0.000258781
65640 	 0.249415 	 0.000258781
65700 	 0.249415 	 0.000258781
65760 	 0.249415 	 0.000258781
65820 	 0.249415 	 0.000258781
65880 	 0.249415 	 0.000258781
65940 	 0.249415 	 0.000258781
66000 	 0.249415 	 0.000258781
66060 	 0.249415 	 0.000258781
66120 	 0.249415 	 0.00025878
66180 	 0.249415 	 0.00025878
66240 	 0.249415 	 0.00025878
66300 	 0.249415 	 0.00025878
66360 	 0.249415 	 0.00025878
66420 	 0.249415 	 0.00025878
66480 	 0.249415 	 0.00025878
66540 	 0.249415 	 0.00025878
66600 	 0.249415 	 0.00025878
66660 	 0.249415 	 0.00025878
66720 	 0.249415 	 0.00025878
66780 	 0.249415 	 0.00025878
66840 	 0.249415 	 0.00025878
66900 	 0.249415 	 0.00025878
66960 	 0.249415 	 0.00025878
67020 	 0.249415 	 0.000258779
67080 	 0.249415 	 0.000258779
67140 	 0.249415 	 0.000258779
67200 	 0.249415 	 0.000258779
67260 	 0.249415 	 0.000258779
67320 	 0.249415 	 0.000258779
67380 	 0.249415 	 0.000258779
67440 	 0.249415 	 0.000258779
67500 	 0.249415 	 0.000258779
67560 	 0.249415 	 0.000258779
67620 	 0.249415 	 0.000258779
67680 	 0.249415 	 0.000258779
67740 	 0.249415 	 0.000258779
67800 	 0.249415 	 0.000258779
67860 	 0.249415 	 0.000258779
67920 	 0.249415 	 0.000258778
67980 	 0.249415 	 0.000258778
68040 	 0.249415 	 0.000258778
68100 	 0.249415 	 0.000258778
68160 	 0.249415 	 0.000258778
68220 	 0.249415 	 0.000258778
68280 	 0.249415 	 0.000258778
68340 	 0.249415 	 0.000258778
68400 	 0.249415 	 0.000258778
68460 	 0.249415 	 0.000258778
68520 	 0.249415 	 0.000258778
68580 	 0.249416 	 0.000258778
68640 	 0.249416 	 0.000258778
68700 	 0.249416 	 0.000258778
68760 	 0.249416 	 0.000258777
68820 	 0.249416 	 0.000258777
68880 	 0.249416 	 0.000258777
68940 	 0.249416 	 0.000258777
69000 	 0.249416 	 0.000258777
69060 	 0.249416 	 0.000258777
69120 	 0.249416 	 0.000258777
69180 	 0.249416 	 0.000258777
69240 	 0.249416 	 0.000258777
69300 	 0.249416 	 0.000258777
69360 	 0.249416 	 0.000258777
69420 	 0.249416 	 0.000258777
69480 	 0.249416 	 0.000258777
69540 	 0.249416 	 0.000258777
69600 	 0.249416 	 0.000258777
69660 	 0.249416 	 0.000258776
69720 	 0.249416 	 0.000258776
69780 	 0.249416 	 0.000258776
69840 	 0.249416 	 0.000258776
69900 	 0.249416 	 0.000258776
69960 	 0.249416 	 0.000258776
70020 	 0.249416 	 0.000258776
70080 	 0.249416 	 0.000258776
70140 	 0.249416 	 0.000258776
70200 	 0.249416 	 0.000258776
70260 	 0.249416 	 0.000258776
70320 	 0.249416 	 0.000258776
70380 	 0.249416 	 0.000258776
70440 	 0.249416 	 0.000258776
70500 	 0.249416 	 0.000258775
70560 	 0.249416 	 0.000258775
70620 	 0.249416 	 0.000258775
70680 	 0.249416 	 0.000258775
70740 	 0.249416 	 0.000258775
70800 	 0.249416 	 0.000258775
70860 	 0.249416 	 0.000258775
70920 	 0.249416 	 0.000258775
70980 	 0.249416 	 0.000258775
71040 	 0.249416 	 0.000258775
71100 	 0.249416 	 0.000258775
71160 	 0.249416 	 0.000258775
71220 	 0.249416 	 0.000258775
71280 	 0.249416 	 0.000258775
71340 	 0.249416 	 0.000258774
71400 	 0.249416 	 0.000258774
71460 	 0.249416 	 0.000258774
71520 	 0.249416 	 0.000258774
71580 	 0.249416 	 0.000258774
71640 	 0.249416 	 0.000258774
71700 	 0.249416 	 0.000258774
71760 	 0.249416 	 0.000258774
71820 	 0.249416 	 0.000258774
71880 	 0.249416 	 0.000258774
71940 	 0.249416 	 0.000258774
72000 	 0.249416 	 0.000258774
72060 	 0.249416 	 0.000258774
72120 	 0.249416 	 0.000258774
72180 	 0.249416 	 0.000258773
72240 	 0.249416 	 0.000258773
72300 	 0.249416 	 0.000258773
72360 	 0.249416 	 0.000258773
72420 	 0.249416 	 0.000258773
72480 	 0.249416 	 0.000258773
72540 	 0.249416 	 0.000258773
72600 	 0.249416 	 0.000258773
72660 	 0.249416 	 0.000258773
72720 	 0.249416 	 0.000258773
72780 	 0.249416 	 0.000258773
72840 	 0.249416 	 0.000258773
72900 	 0.249416 	 0.000258773
72960 	 0.249416 	 0.000258773
73020 	 0.249416 	 0.000258773
73080 	 0.249416 	 0.000258772
73140 	 0.249416 	 0.000258772
73200 	 0.249416 	 0.000258772
73260 	 0.249416 	 0.000258772
73320 	 0.249416 	 0.000258772
73380 	 0.249416 	 0.000258772
73440 	 0.249416 	 0.000258772
73500 	 0.249416 	 0.000258772
73560 	 0.249416 	 0.000258772
73620 	 0.249416 	 0.000258772
73680 	 0.249416 	 0.000258772
73740 	 0.249416 	 0.000258772
73800 	 0.249416 	 0.000258772
73860 	 0.249416 	 0.000258772
73920 	 0.249416 	 0.000258771
73980 	 0.249416 	 0.000258771
74040 	 0.249416 	 0.000258771
74100 	 0.249416 	 0.000258771
74160 	 0.249416 	 0.000258771
74220 	 0.249416 	 0.000258771
74280 	 0.249416 	 0.000258771
74340 	 0.249416 	 0.000258771
74400 	 0.249416 	 0.000258771
74460 	 0.249416 	 0.000258771
74520 	 0.249416 	 0.000258771
74580 	 0.249416 	 0.000258771
74640 	 0.249416 	 0.000258771
74700 	 0.249416 	 0.000258771
74760 	 0.249416 	 0.00025877
74820 	 0.249416 	 0.00025877
74880 	 0.249416 	 0.00025877
74940 	 0.249416 	 0.00025877
75000 	 0.249416 	 0.00025877
75060 	 0.249416 	 0.00025877
75120 	 0.249416 	 0.00025877
75180 	 0.249416 	 0.00025877
75240 	 0.249416 	 0.00025877
75300 	 0.249416 	 0.00025877
75360 	 0.249416 	 0.00025877
75420 	 0.249416 	 0.00025877
75480 	 0.249416 	 0.00025877
75540 	 0.249416 	 0.00025877
75600 	 0.249416 	 0.000258769
75660 	 0.249416 	 0.000258769
75720 	 0.249416 	 0.000258769
75780 	 0.249416 	 0.000258769
75840 	 0.249416 	 0.000258769
75900 	 0.249416 	 0.000258769
75960 	 0.249416 	 0.000258769
76020 	 0.249416 	 0.000258769
76080 	 0.249416 	 0.000258769
76140 	 0.249416 	 0.000258769
76200 	 0.249416 	 0.000258769
76260 	 0.249416 	 0.000258769
76320 	 0.249416 	 0.000258769
76380 	 0.249416 	 0.000258769
76440 	 0.249416 	 0.000258768
76500 	 0.249416 	 0.000258768
76560 	 0.249416 	 0.000258768
76620 	 0.249416 	 0.000258768
76680 	 0.249416 	 0.000258768
76740 	 0.249416 	 0.000258768
76800 	 0.249416 	 0.000258768
76860 	 0.249416 	 0.000258768
76920 	 0.249416 	 0.000258768
76980 	 0.249416 	 0.000258768
77040 	 0.249416 	 0.000258768
77100 	 0.249416 	 0.000258768
77160 	 0.249416 	 0.000258768
77220 	 0.249416 	 0.000258767
77280 	 0.249416 	 0.000258767
77340 	 0.249416 	 0.000258767
77400 	 0.249416 	 0.000258767
77460 	 0.249416 	 0.000258767
77520 	 0.249416 	 0.000258767
77580 	 0.249416 	 0.000258767
77640 	 0.249416 	 0.000258767
77700 	 0.249416 	 0.000258767
77760 	 0.249416 	 0.000258767
77820 	 0.249416 	 0.000258767
77880 	 0.249416 	 0.000258767
77940 	 0.249416 	 0.000258767
78000 	 0.249416 	 0.000258767
78060 	 0.249416 	 0.000258766
78120 	 0.249416 	 0.000258766
78180 	 0.249416 	 0.000258766
78240 	 0.249416 	 0.000258766
78300 	 0.249416 	 0.000258766
78360 	 0.249416 	 0.000258766
78420 	 0.249416 	 0.000258766
78480 	 0.249416 	 0.000258766
78540 	 0.249416 	 0.000258766
78600 	 0.249416 	 0.000258766
78660 	 0.249416 	 0.000258766
78720 	 0.249416 	 0.000258766
78780 	 0.249416 	 0.000258766
78840 	 0.249416 	 0.000258766
78900 	 0.249416 	 0.000258765
78960 	 0.249416 	 0.000258765
79020 	 0.249416 	 0.000258765
79080 	 0.249416 	 0.000258765
79140 	 0.249416 	 0.000258765
79200 	 0.249416 	 0.000258765
79260 	 0.249416 	 0.000258765
79320 	 0.249416 	 0.000258765
79380 	 0.249416 	 0.000258765
79440 	 0.249416 	 0.000258765
79500 	 0.249416 	 0.000258765
79560 	 0.249416 	 0.000258765
79620 	 0.249416 	 0.000258765
79680 	 0.249416 	 0.000258764
79740 	 0.249416 	 0.000258764
79800 	 0.249416 	 0.000258764
79860 	 0.249416 	 0.000258764
79920 	 0.249416 	 0.000258764
79980 	 0.249416 	 0.000258764
80040 	 0.249416 	 0.000258764
80100 	 0.249416 	 0.000258764
80160 	 0.249416 	 0.000258764
80220 	 0.249416 	 0.000258764
80280 	 0.249416 	 0.000258764
80340 	 0.249416 	 0.000258764
80400 	 0.249416 	 0.000258764
80460 	 0.249416 	 0.000258764
80520 	 0.249416 	 0.000258763
80580 	 0.249416 	 0.000258763
80640 	 0.249416 	 0.000258763
80700 	 0.249416 	 0.000258763
80760 	 0.249416 	 0.000258763
80820 	 0.249416 	 0.000258763
80880 	 0.249416 	 0.000258763
80940 	 0.249416 	 0.000258763
81000 	 0.249416 	 0.000258763
81060 	 0.249416 	 0.000258763
81120 	 0.249416 	 0.000258763
81180 	 0.249416 	 0.000258763
81240 	 0.249416 	 0.000258763
81300 	 0.249416 	 0.000258763
81360 	 0.249416 	 0.000258762
81420 	 0.249416 	 0.000258762
81480 	 0.249416 	 0.000258762
81540 	 0.249416 	 0.000258762
81600 	 0.249416 	 0.000258762
81660 	 0.249416 	 0.000258762
81720 	 0.249416 	 0.000258762
81780 	 0.249416 	 0.000258762
81840 	 0.249416 	 0.000258762
81900 	 0.249416 	 0.000258762
81960 	 0.249416 	 0.000258762
82020 	 0.249416 	 0.000258762
82080 	 0.249416 	 0.000258762
82140 	 0.249416 	 0.000258761
82200 	 0.249416 	 0.000258761
82260 	 0.249416 	 0.000258761
82320 	 0.249416 	 0.000258761
82380 	 0.249416 	 0.000258761
82440 	 0.249416 	 0.000258761
82500 	 0.249416 	 0.000258761
82560 	 0.249416 	 0.000258761
82620 	 0.249416 	 0.000258761
82680 	 0.249416 	 0.000258761
82740 	 0.249416 	 0.000258761
82800 	 0.249416 	 0.000258761
82860 	 0.249416 	 0.000258761
82920 	 0.249416 	 0.000258761
82980 	 0.249416 	 0.00025876
83040 	 0.249416 	 0.00025876
83100 	 0.249416 	 0.00025876
83160 	 0.249416 	 0.00025876
83220 	 0.249416 	 0.00025876
83280 	 0.249416 	 0.00025876
83340 	 0.249416 	 0.00025876
83400 	 0.249416 	 0.00025876
83460 	 0.249416 	 0.00025876
83520 	 0.249416 	 0.00025876
83580 	 0.249416 	 0.00025876
83640 	 0.249416 	 0.00025876
83700 	 0.249416 	 0.00025876
83760 	 0.249416 	 0.000258759
83820 	 0.249416 	 0.000258759
83880 	 0.249416 	 0.000258759
83940 	 0.249416 	 0.000258759
84000 	 0.249416 	 0.000258759
84060 	 0.249416 	 0.000258759
84120 	 0.249416 	 0.000258759
84180 	 0.249416 	 0.000258759
84240 	 0.249416 	 0.000258759
84300 	 0.249416 	 0.000258759
84360 	 0.249416 	 0.000258759
84420 	 0.249416 	 0.000258759
84480 	 0.249416 	 0.000258759
84540 	 0.249416 	 0.000258758
84600 	 0.249416 	 0.000258758
84660 	 0.249416 	 0.000258758
84720 	 0.249416 	 0.000258758
84780 	 0.249416 	 0.000258758
84840 	 0.249416 	 0.000258758
84900 	 0.249416 	 0.000258758
84960 	 0.249416 	 0.000258758
85020 	 0.249416 	 0.000258758
85080 	 0.249416 	 0.000258758
85140 	 0.249416 	 0.000258758
85200 	 0.249416 	 0.000258758
85260 	 0.249416 	 0.000258758
85320 	 0.249416 	 0.000258758
85380 	 0.249416 	 0.000258757
85440 	 0.249416 	 0.000258757
85500 	 0.249416 	 0.000258757
85560 	 0.249416 	 0.000258757
85620 	 0.249416 	 0.000258757
85680 	 0.249416 	 0.000258757
85740 	 0.249416 	 0.000258757
85800 	 0.249416 	 0.000258757
85860 	 0.249416 	 0.000258757
85920 	 0.249416 	 0.000258757
85980 	 0.249416 	 0.000258757
86040 	 0.249416 	 0.000258757
86100 	 0.249416 	 0.000258757
86160 	 0.249416 	 0.000258756
86220 	 0.249416 	 0.000258756
86280 	 0.249416 	 0.000258756
86340 	 0.249416 	 0.000258756
86400 	 0.249416 	 0.000258756
86460 	 0.249416 	 0.000258756
86520 	 0.249416 	 0.000258756
86580 	 0.249416 	 0.000258756
86640 	 0.249416 	 0.000258756
86700 	 0.249416 	 0.000258756
86760 	 0.249416 	 0.000258756
86820 	 0.249416 	 0.000258756
86880 	 0.249416 	 0.000258756
86940 	 0.249416 	 0.000258755
87000 	 0.249416 	 0.000258755
87060 	 0.249416 	 0.000258755
87120 	 0.249416 	 0.000258755
87180 	 0.249416 	 0.000258755
87240 	 0.249416 	 0.000258755
87300 	 0.249416 	 0.000258755
87360 	 0.249416 	 0.000258755
87420 	 0.249416 	 0.000258755
87480 	 0.249416 	 0.000258755
87540 	 0.249416 	 0.000258755
87600 	 0.249416 	 0.000258755
87660 	 0.249416 	 0.000258755
87720 	 0.249416 	 0.000258754
87780 	 0.249416 	 0.000258754
87840 	 0.249416 	 0.000258754
87900 	 0.249416 	 0.000258754
87960 	 0.249416 	 0.000258754
88020 	 0.249416 	 0.000258754
88080 	 0.249416 	 0.000258754
88140 	 0.249416 	 0.000258754
88200 	 0.249416 	 0.000258754
88260 	 0.249416 	 0.000258754
88320 	 0.249416 	 0.000258754
88380 	 0.249416 	 0.000258754
88440 	 0.249416 	 0.000258754
88500 	 0.249416 	 0.000258753
88560 	 0.249416 	 0.000258753
88620 	 0.249416 	 0.000258753
88680 	 0.249416 	 0.000258753
88740 	 0.249416 	 0.000258753
88800 	 0.249416 	 0.000258753
88860 	 0.249416 	 0.000258753
88920 	 0.249416 	 0.000258753
88980 	 0.249416 	 0.000258753
89040 	 0.249416 	 0.000258753
89100 	 0.249416 	 0.000258753
89160 	 0.249416 	 0.000258753
89220 	 0.249416 	 0.000258753
89280 	 0.249416 	 0.000258752
89340 	 0.249416 	 0.000258752
89400 	 0.249416 	 0.000258752
89460 	 0.249416 	 0.000258752
89520 	 0.249416 	 0.000258752
89580 	 0.249416 	 0.000258752
89640 	 0.249416 	 0.000258752
89700 	 0.249416 	 0.000258752
89760 	 0.249416 	 0.000258752
89820 	 0.249416 	 0.000258752
89880 	 0.249416 	 0.000258752
89940 	 0.249416 	 0.000258752
90000 	 0.249416 	 0.000258752
90060 	 0.249416 	 0.000258751
90120 	 0.249416 	 0.000258751
90180 	 0.249416 	 0.000258751
90240 	 0.249416 	 0.000258751
90300 	 0.249416 	 0.000258751
90360 	 0.249416 	 0.000258751
90420 	 0.249416 	 0.000258751
90480 	 0.249416 	 0.000258751
90540 	 0.249416 	 0.000258751
90600 	 0.249416 	 0.000258751
90660 	 0.249416 	 0.000258751
90720 	 0.249416 	 0.000258751
90780 	 0.249416 	 0.000258751
90840 	 0.249416 	 0.00025875
90900 	 0.249416 	 0.00025875
90960 	 0.249416 	 0.00025875
91020 	 0.249416 	 0.00025875
91080 	 0.249416 	 0.00025875
91140 	 0.249416 	 0.00025875
91200 	 0.249416 	 0.00025875
91260 	 0.249416 	 0.00025875
91320 	 0.249416 	 0.00025875
91380 	 0.249416 	 0.00025875
91440 	 0.249416 	 0.00025875
91500 	 0.249416 	 0.00025875
91560 	 0.249416 	 0.00025875
91620 	 0.249416 	 0.000258749
91680 	 0.249416 	 0.000258749
91740 	 0.249416 	 0.000258749
91800 	 0.249416 	 0.000258749
91860 	 0.249416 	 0.000258749
91920 	 0.249416 	 0.000258749
91980 	 0.249416 	 0.000258749
92040 	 0.249416 	 0.000258749
92100 	 0.249416 	 0.000258749
92160 	 0.249416 	 0.000258749
92220 	 0.249416 	 0.000258749
92280 	 0.249416 	 0.000258749
92340 	 0.249416 	 0.000258749
92400 	 0.249416 	 0.000258748
92460 	 0.249416 	 0.000258748
92520 	 0.249416 	 0.000258748
92580 	 0.249416 	 0.000258748
92640 	 0.249416 	 0.000258748
92700 	 0.249416 	 0.000258748
92760 	 0.249417 	 0.000258748
92820 	 0.249417 	 0.000258748
92880 	 0.249417 	 0.000258748
92940 	 0.249417 	 0.000258748
93000 	 0.249417 	 0.000258748
93060 	 0.249417 	 0.000258748
93120 	 0.249417 	 0.000258748
93180 	 0.249417 	 0.000258747
93240 	 0.249417 	 0.000258747
93300 	 0.249417 	 0.000258747
93360 	 0.249417 	 0.000258747
93420 	 0.249417 	 0.000258747
93480 	 0.249417 	 0.000258747
93540 	 0.249417 	 0.000258747
93600 	 0.249417 	 0.000258747
93660 	 0.249417 	 0.000258747
93720 	 0.249417 	 0.000258747
93780 	 0.249417 	 0.000258747
93840 	 0.249417 	 0.000258747
93900 	 0.249417 	 0.000258747
93960 	 0.249417 	 0.000258746
94020 	 0.249417 	 0.000258746
94080 	 0.249417 	 0.000258746
94140 	 0.249417 	 0.000258746
94200 	 0.249417 	 0.000258746
94260 	 0.249417 	 0.000258746
94320 	 0.249417 	 0.000258746
94380 	 0.249417 	 0.000258746
94440 	 0.249417 	 0.000258746
94500 	 0.249417 	 0.000258746
94560 	 0.249417 	 0.000258746
94620 	 0.249417 	 0.000258746
94680 	 0.249417 	 0.000258745
94740 	 0.249417 	 0.000258745
94800 	 0.249417 	 0.000258745
94860 	 0.249417 	 0.000258745
94920 	 0.249417 	 0.000258745
94980 	 0.249417 	 0.000258745
95040 	 0.249417 	 0.000258745
95100 	 0.249417 	 0.000258745
95160 	 0.249417 	 0.000258745
95220 	 0.249417 	 0.000258745
95280 	 0.249417 	 0.000258745
95340 	 0.249417 	 0.000258745
95400 	 0.249417 	 0.000258745
95460 	 0.249417 	 0.000258744
95520 	 0.249417 	 0.000258744
95580 	 0.249417 	 0.000258744
95640 	 0.249417 	 0.000258744
95700 	 0.249417 	 0.000258744
95760 	 0.249417 	 0.000258744
95820 	 0.249417 	 0.000258744
95880 	 0.249417 	 0.000258744
95940 	 0.249417 	 0.000258744
96000 	 0.249417 	 0.000258744
96060 	 0.249417 	 0.000258744
96120 	 0.249417 	 0.000258744
96180 	 0.249417 	 0.000258744
96240 	 0.249417 	 0.000258743
96300 	 0.249417 	 0.000258743
96360 	 0.249417 	 0.000258743
96420 	 0.249417 	 0.000258743
96480 	 0.249417 	 0.000258743
96540 	 0.249417 	 0.000258743
96600 	 0.249417 	 0.000258743
96660 	 0.249417 	 0.000258743
96720 	 0.249417 	 0.000258743
96780 	 0.249417 	 0.000258743
96840 	 0.249417 	 0.000258743
96900 	 0.249417 	 0.000258743
96960 	 0.249417 	 0.000258742
97020 	 0.249417 	 0.000258742
97080 	 0.249417 	 0.000258742
97140 	 0.249417 	 0.000258742
97200 	 0.249417 	 0.000258742
97260 	 0.249417 	 0.000258742
97320 	 0.249417 	 0.000258742
97380 	 0.249417 	 0.000258742
97440 	 0.249417 	 0.000258742
97500 	 0.249417 	 0.000258742
97560 	 0.249417 	 0.000258742
97620 	 0.249417 	 0.000258742
97680 	 0.249417 	 0.000258742
97740 	 0.249417 	 0.000258741
97800 	 0.249417 	 0.000258741
97860 	 0.249417 	 0.000258741
97920 	 0.249417 	 0.000258741
97980 	 0.249417 	 0.000258741
98040 	 0.249417 	 0.000258741
98100 	 0.249417 	 0.000258741
98160 	 0.249417 	 0.000258741
98220 	 0.249417 	 0.000258741
98280 	 0.249417 	 0.000258741
98340 	 0.249417 	 0.000258741
98400 	 0.249417 	 0.000258741
98460 	 0.249417 	 0.000258741
98520 	 0.249417 	 0.00025874
98580 	 0.249417 	 0.00025874
98640 	 0.249417 	 0.00025874
98700 	 0.249417 	 0.00025874
98760 	 0.249417 	 0.00025874
98820 	 0.249417 	 0.00025874
98880 	 0.249417 	 0.00025874
98940 	 0.249417 	 0.00025874
99000 	 0.249417 	 0.00025874
99060 	 0.249417 	 0.00025874
99120 	 0.249417 	 0.00025874
99180 	 0.249417 	 0.00025874
99240 	 0.249417 	 0.000258739
99300 	 0.249417 	 0.000258739
99360 	 0.249417 	 0.000258739
99420 	 0.249417 	 0.000258739
99480 	 0.249417 	 0.000258739
99540 	 0.249417 	 0.000258739
99600 	 0.249417 	 0.000258739
99660 	 0.249417 	 0.000258739
99720 	 0.249417 	 0.000258739
99780 	 0.249417 	 0.000258739
99840 	 0.249417 	 0.000258739
99900 	 0.249417 	 0.000258739
99960 	 0.249417 	 0.000258739
100020 	 0.249417 	 0.000258738
100080 	 0.249417 	 0.000258738
100140 	 0.249417 	 0.000258738
100200 	 0.249417 	 0.000258738
100260 	 0.249417 	 0.000258738
100320 	 0.249417 	 0.000258738
100380 	 0.249417 	 0.000258738
100440 	 0.249417 	 0.000258738
100500 	 0.249417 	 0.000258738
100560 	 0.249417 	 0.000258738
100620 	 0.249417 	 0.000258738
100680 	 0.249417 	 0.000258738
100740 	 0.249417 	 0.000258737
100800 	 0.249417 	 0.000258737
100860 	 0.249417 	 0.000258737
100920 	 0.249417 	 0.000258737
100980 	 0.249417 	 0.000258737
101040 	 0.249417 	 0.000258737
101100 	 0.249417 	 0.000258737
101160 	 0.249417 	 0.000258737
101220 	 0.249417 	 0.000258737
101280 	 0.249417 	 0.000258737
101340 	 0.249417 	 0.000258737
101400 	 0.249417 	 0.000258737
101460 	 0.249417 	 0.000258736
101520 	 0.249417 	 0.000258736
101580 	 0.249417 	 0.000258736
101640 	 0.249417 	 0.000258736
101700 	 0.249417 	 0.000258736
101760 	 0.249417 	 0.000258736
101820 	 0.249417 	 0.000258736
101880 	 0.249417 	 0.000258736
101940 	 0.249417 	 0.000258736


==> numericalresults/data/bone/pr-SA.dat <==
1 	 1 	 1
2 	 28.2564 	 0.265622
3 	 39.6019 	 0.118317
4 	 82.4133 	 0.0534901
5 	 274.917 	 0.0299327
6 	 590.441 	 0.0142902
7 	 141.43 	 0.00958043
8 	 127.691 	 0.00493101
9 	 68.0737 	 0.00311786
10 	 42.6874 	 0.00214309
11 	 30.2372 	 0.00136073
12 	 20.6476 	 0.00102742
13 	 17.2411 	 0.000685512
14 	 10.8468 	 0.000540579
15 	 9.45121 	 0.000333247
16 	 5.42507 	 0.000256754
17 	 5.27654 	 0.000185087
18 	 4.27999 	 0.000182171
19 	 4.31933 	 0.000167732
20 	 3.9686 	 0.000173481
21 	 4.30248 	 0.000177373
22 	 3.72801 	 0.000160183
23 	 3.38197 	 0.000150007
24 	 3.32432 	 0.000133797
25 	 3.13026 	 0.000131563
26 	 2.7098 	 0.000124364
27 	 2.79859 	 0.000106706
28 	 2.1723 	 0.000104259
29 	 2.41406 	 8.93957e-05
30 	 1.87619 	 8.12067e-05
31 	 1.71037 	 7.4358e-05
32 	 1.6619 	 6.59425e-05
33 	 1.43096 	 6.40151e-05
34 	 1.22757 	 5.63801e-05
35 	 1.27762 	 5.1752e-05
36 	 1.13855 	 5.27089e-05
37 	 1.32132 	 4.89461e-05
38 	 1.18595 	 5.60912e-05
39 	 1.36366 	 5.5525e-05
40 	 1.22128 	 5.82345e-05
41 	 1.25998 	 5.50819e-05
42 	 1.31089 	 5.28302e-05
43 	 1.15106 	 5.39547e-05
44 	 1.27145 	 4.6999e-05
45 	 1.01493 	 4.6972e-05
46 	 1.06359 	 3.95437e-05
47 	 0.855878 	 3.71642e-05
48 	 0.846878 	 3.3185e-05
49 	 0.810371 	 3.06009e-05
50 	 0.768265 	 3.35307e-05
51 	 0.938675 	 3.45608e-05
52 	 0.998243 	 4.41747e-05
53 	 1.12875 	 5.01295e-05
54 	 1.31004 	 5.40389e-05
55 	 1.25875 	 6.01882e-05
56 	 1.31985 	 5.57668e-05
57 	 1.21981 	 5.05139e-05
58 	 1.11846 	 4.4492e-05
59 	 1.01077 	 3.92761e-05
60 	 1.01174 	 3.66449e-05
61 	 0.98117 	 3.84493e-05
62 	 1.04272 	 4.28433e-05
63 	 1.22863 	 4.85236e-05
64 	 1.20974 	 5.29988e-05
65 	 1.27104 	 5.19367e-05
66 	 1.07398 	 4.72747e-05
67 	 0.935228 	 3.57554e-05
68 	 0.758268 	 2.91811e-05
69 	 0.703463 	 2.61711e-05
70 	 0.652143 	 2.40435e-05
71 	 0.59443 	 2.35805e-05
72 	 0.589473 	 2.25793e-05
73 	 0.556095 	 2.23629e-05
74 	 0.544733 	 2.18662e-05
75 	 0.529619 	 2.13055e-05
76 	 0.550566 	 2.15232e-05
77 	 0.597034 	 2.18802e-05
78 	 0.596219 	 2.26713e-05
79 	 0.660434 	 2.48406e-05
80 	 0.735895 	 2.8948e-05
81 	 0.852306 	 3.41344e-05
82 	 1.03726 	 4.03652e-05
83 	 1.16078 	 4.57019e-05
84 	 1.28006 	 4.96854e-05
85 	 1.34971 	 5.32532e-05
86 	 1.54298 	 5.57997e-05
87 	 1.54882 	 6.21893e-05
88 	 1.5348 	 6.4736e-05
89 	 1.62324 	 6.503e-05
90 	 1.5876 	 6.56295e-05
91 	 1.50234 	 6.0481e-05
92 	 1.39998 	 5.49197e-05
93 	 1.27115 	 4.92438e-05
94 	 1.18613 	 4.27598e-05
95 	 1.14889 	 4.22758e-05
96 	 1.15644 	 4.25829e-05
97 	 1.17578 	 4.21429e-05
98 	 1.1782 	 4.67449e-05
99 	 1.36551 	 5.07457e-05
100 	 1.48352 	 5.79392e-05
101 	 1.48416 	 6.36212e-05
102 	 1.65694 	 5.8985e-05
103 	 1.49843 	 5.79353e-05
104 	 1.43573 	 5.3575e-05
105 	 1.43508 	 4.97142e-05
106 	 1.33735 	 5.20047e-05
107 	 1.44458 	 5.08948e-05
108 	 1.55556 	 5.80022e-05
109 	 1.6864 	 6.54994e-05
110 	 1.75592 	 6.73803e-05
111 	 1.81195 	 6.97228e-05
112 	 2.02986 	 7.19805e-05
113 	 2.03715 	 7.94341e-05
114 	 2.1118 	 8.01841e-05
115 	 2.22735 	 8.21132e-05
116 	 2.29604 	 9.03659e-05
117 	 2.50259 	 8.91941e-05
118 	 2.43182 	 9.40684e-05
119 	 2.41993 	 9.5385e-05
120 	 2.49918 	 9.01048e-05
121 	 2.39739 	 9.1333e-05
122 	 2.36462 	 8.71637e-05
123 	 2.16806 	 8.24828e-05
124 	 1.93519 	 7.46686e-05
125 	 1.89482 	 6.4687e-05
126 	 1.67917 	 6.35297e-05
127 	 1.57355 	 5.72775e-05
128 	 1.45316 	 5.201e-05
129 	 1.38776 	 5.13167e-05
130 	 1.34211 	 4.88485e-05
131 	 1.23142 	 4.65946e-05
132 	 1.18101 	 4.41463e-05
133 	 1.10727 	 4.1539e-05
134 	 1.06775 	 3.88317e-05
135 	 1.04488 	 3.74765e-05
136 	 1.01164 	 3.78343e-05
137 	 1.04836 	 3.97156e-05
138 	 1.07 	 4.25336e-05
139 	 1.11015 	 4.39151e-05
140 	 1.04811 	 4.21281e-05
141 	 0.952687 	 3.65132e-05
142 	 0.863828 	 3.32838e-05
143 	 0.823691 	 3.06894e-05
144 	 0.755976 	 2.69767e-05
145 	 0.690904 	 2.63218e-05
146 	 0.697297 	 2.53448e-05
147 	 0.639889 	 2.38576e-05
148 	 0.597947 	 2.26421e-05
149 	 0.562603 	 2.02302e-05
150 	 0.507368 	 1.84804e-05
151 	 0.501464 	 1.70432e-05
152 	 0.469265 	 1.61096e-05
153 	 0.441647 	 1.54418e-05
154 	 0.446672 	 1.44653e-05
155 	 0.406923 	 1.48795e-05
156 	 0.429297 	 1.49103e-05
157 	 0.435675 	 1.55075e-05
158 	 0.402614 	 1.5557e-05
159 	 0.41581 	 1.47127e-05
160 	 0.40462 	 1.50887e-05
161 	 0.386018 	 1.41012e-05
162 	 0.372898 	 1.32641e-05
163 	 0.343248 	 1.30789e-05
164 	 0.333708 	 1.12943e-05
165 	 0.303354 	 1.05509e-05
166 	 0.296784 	 1.01199e-05
167 	 0.290049 	 9.80531e-06
168 	 0.282442 	 1.01174e-05
169 	 0.299684 	 1.00118e-05
170 	 0.284852 	 1.00877e-05
171 	 0.279549 	 9.80489e-06
172 	 0.282927 	 9.95869e-06
173 	 0.280589 	 1.02374e-05
174 	 0.286872 	 9.74765e-06
175 	 0.272219 	 9.65841e-06
176 	 0.274558 	 9.5403e-06
177 	 0.276967 	 9.75921e-06
178 	 0.28428 	 1.00244e-05
179 	 0.290936 	 1.03155e-05
180 	 0.284007 	 1.06006e-05
181 	 0.286646 	 1.0227e-05
182 	 0.285294 	 1.03336e-05
183 	 0.281682 	 1.00592e-05
184 	 0.267526 	 9.33582e-06
185 	 0.254212 	 8.94154e-06
186 	 0.248524 	 8.65905e-06
187 	 0.241752 	 8.71498e-06
188 	 0.235056 	 8.74045e-06
189 	 0.227534 	 8.41861e-06
190 	 0.211501 	 7.61017e-06
191 	 0.193429 	 6.85464e-06
192 	 0.18023 	 6.54139e-06
193 	 0.178308 	 6.04223e-06
194 	 0.167472 	 6.0723e-06
195 	 0.172128 	 6.43787e-06
196 	 0.181761 	 6.50676e-06
197 	 0.178825 	 6.62787e-06
198 	 0.184721 	 6.77792e-06
199 	 0.186013 	 6.67397e-06
200 	 0.176665 	 6.40548e-06
201 	 0.181525 	 6.21425e-06
202 	 0.181773 	 6.24959e-06
203 	 0.185181 	 6.46234e-06
204 	 0.19299 	 6.99013e-06
205 	 0.205632 	 7.1077e-06
206 	 0.201426 	 7.03608e-06
207 	 0.196735 	 7.00658e-06
208 	 0.202376 	 6.83903e-06
209 	 0.193022 	 6.84345e-06
210 	 0.187396 	 6.51521e-06
211 	 0.183918 	 6.39428e-06
212 	 0.17827 	 6.27309e-06
213 	 0.180183 	 5.85068e-06
214 	 0.175123 	 6.17938e-06
215 	 0.184066 	 6.20138e-06
216 	 0.185687 	 6.14817e-06
217 	 0.180849 	 6.43374e-06
218 	 0.195491 	 6.28718e-06
219 	 0.187351 	 6.45795e-06
220 	 0.189267 	 6.48087e-06
221 	 0.195535 	 6.7026e-06
222 	 0.202775 	 6.95168e-06
223 	 0.211088 	 7.1897e-06
224 	 0.215425 	 7.88862e-06
225 	 0.231326 	 8.05996e-06
226 	 0.227182 	 8.03588e-06
227 	 0.22205 	 7.92224e-06
228 	 0.225092 	 7.71149e-06
229 	 0.210849 	 7.54159e-06
230 	 0.206547 	 6.99596e-06
231 	 0.200424 	 6.98969e-06
232 	 0.192432 	 6.86621e-06
233 	 0.191045 	 6.44774e-06
234 	 0.181948 	 6.45989e-06
235 	 0.180521 	 6.21882e-06
236 	 0.178715 	 6.34802e-06
237 	 0.182971 	 6.53717e-06
238 	 0.189684 	 6.46288e-06
239 	 0.187028 	 6.78962e-06
240 	 0.195821 	 6.62352e-06
241 	 0.187117 	 6.47195e-06
242 	 0.17709 	 6.36467e-06
243 	 0.173748 	 5.99868e-06
244 	 0.160764 	 5.89263e-06
245 	 0.15532 	 5.36659e-06
246 	 0.140482 	 4.88815e-06
247 	 0.12917 	 4.61192e-06
248 	 0.121212 	 4.25431e-06
249 	 0.112589 	 4.07894e-06
250 	 0.114826 	 3.95487e-06
251 	 0.110439 	 3.9803e-06
252 	 0.104239 	 3.90076e-06
253 	 0.100457 	 3.51194e-06
254 	 0.0870787 	 3.22199e-06
255 	 0.0814906 	 3.01098e-06
256 	 0.0810522 	 2.75715e-06
257 	 0.0773071 	 2.5219e-06
258 	 0.0747402 	 2.46688e-06
259 	 0.0761011 	 2.50991e-06
260 	 0.0772019 	 2.63916e-06
261 	 0.0806349 	 2.87982e-06
262 	 0.0856079 	 2.94408e-06
263 	 0.0806424 	 2.85182e-06
264 	 0.0737587 	 2.6905e-06
265 	 0.0724882 	 2.46225e-06
266 	 0.0661191 	 2.28694e-06
267 	 0.063111 	 2.05143e-06
268 	 0.0596848 	 1.94434e-06
269 	 0.0556328 	 1.92646e-06
270 	 0.0570251 	 1.86967e-06
271 	 0.0561678 	 1.92846e-06
272 	 0.0563029 	 1.89882e-06
273 	 0.0572647 	 1.92028e-06
274 	 0.058673 	 1.98816e-06
275 	 0.0609602 	 1.95303e-06
276 	 0.0591596 	 2.0868e-06
277 	 0.0631964 	 2.15307e-06
278 	 0.0654334 	 2.22553e-06
279 	 0.0652743 	 2.25221e-06
280 	 0.0676532 	 2.12623e-06
281 	 0.0649434 	 2.17273e-06
282 	 0.0688505 	 2.19094e-06
283 	 0.0732132 	 2.36995e-06
284 	 0.0784975 	 2.64774e-06
285 	 0.0854774 	 2.8338e-06
286 	 0.0856778 	 3.06168e-06
287 	 0.0943728 	 3.07767e-06
288 	 0.0972996 	 3.25692e-06
289 	 0.0985096 	 3.38683e-06
290 	 0.106423 	 3.36331e-06
291 	 0.105075 	 3.62576e-06
292 	 0.110595 	 3.57234e-06
293 	 0.11318 	 3.66555e-06
294 	 0.11722 	 3.95552e-06
295 	 0.125685 	 4.00452e-06
296 	 0.126195 	 4.14439e-06
297 	 0.130364 	 4.18752e-06
298 	 0.13425 	 4.36542e-06
299 	 0.138368 	 4.6376e-06
300 	 0.140808 	 4.72747e-06
301 	 0.135838 	 4.8144e-06
302 	 0.137453 	 4.6138e-06
303 	 0.135387 	 4.36611e-06
304 	 0.131724 	 4.40462e-06
305 	 0.137925 	 4.4067e-06
306 	 0.137892 	 4.44397e-06
307 	 0.144005 	 4.56591e-06
308 	 0.147311 	 5.01128e-06
309 	 0.152451 	 5.13018e-06
310 	 0.15789 	 4.86164e-06
311 	 0.144249 	 5.05665e-06
312 	 0.147436 	 4.92569e-06
313 	 0.148219 	 4.60685e-06
314 	 0.137311 	 4.48021e-06
315 	 0.134405 	 4.20978e-06
316 	 0.127489 	 4.09813e-06
317 	 0.127238 	 4.08613e-06
318 	 0.130082 	 4.19109e-06
319 	 0.127936 	 4.29937e-06
320 	 0.128277 	 4.26423e-06
321 	 0.127291 	 4.26309e-06
322 	 0.130449 	 4.20936e-06
323 	 0.135028 	 4.27085e-06
324 	 0.135596 	 4.46098e-06
325 	 0.138095 	 4.39485e-06
326 	 0.137718 	 4.4607e-06
327 	 0.141717 	 4.68707e-06
328 	 0.14605 	 4.68841e-06
329 	 0.141165 	 4.59743e-06
330 	 0.135605 	 4.30636e-06
331 	 0.13082 	 4.01149e-06
332 	 0.128157 	 4.1195e-06
333 	 0.127437 	 4.10254e-06
334 	 0.123474 	 3.89841e-06
335 	 0.116368 	 3.79223e-06
336 	 0.108874 	 3.47265e-06
337 	 0.101524 	 3.2051e-06
338 	 0.097737 	 3.09342e-06
339 	 0.0947751 	 2.97522e-06
340 	 0.0938717 	 2.92734e-06
341 	 0.0968162 	 2.99401e-06
342 	 0.100502 	 3.22791e-06
343 	 0.103431 	 3.36108e-06
344 	 0.106748 	 3.32208e-06
345 	 0.105637 	 3.47414e-06
346 	 0.104894 	 3.46071e-06
347 	 0.104679 	 3.30382e-06
348 	 0.103254 	 3.39524e-06
349 	 0.103458 	 3.33499e-06
350 	 0.100134 	 3.16272e-06
351 	 0.0972978 	 3.16509e-06
352 	 0.0993046 	 3.19125e-06
353 	 0.101226 	 3.24894e-06
354 	 0.102089 	 3.27203e-06
355 	 0.102212 	 3.24521e-06
356 	 0.102344 	 3.27067e-06
357 	 0.103119 	 3.28089e-06
358 	 0.0999536 	 3.35294e-06
359 	 0.0986266 	 3.40073e-06
360 	 0.102115 	 3.26367e-06
361 	 0.101239 	 3.21259e-06
362 	 0.100141 	 3.25507e-06
363 	 0.102837 	 3.1438e-06
364 	 0.102421 	 3.14424e-06
365 	 0.102676 	 3.18111e-06
366 	 0.105354 	 3.18714e-06
367 	 0.104529 	 3.37939e-06
368 	 0.105695 	 3.34888e-06
369 	 0.104868 	 3.31853e-06
370 	 0.106259 	 3.37963e-06
371 	 0.106215 	 3.14869e-06
372 	 0.0990213 	 3.05502e-06
373 	 0.0987336 	 3.02532e-06
374 	 0.0992308 	 2.98734e-06
375 	 0.0998274 	 3.14524e-06
376 	 0.104055 	 3.25984e-06
377 	 0.103341 	 3.27381e-06
378 	 0.102963 	 3.20749e-06
379 	 0.103819 	 3.17228e-06
380 	 0.103359 	 3.2045e-06
381 	 0.106701 	 3.19224e-06
382 	 0.108444 	 3.32105e-06
383 	 0.112771 	 3.5121e-06
384 	 0.116314 	 3.64099e-06
385 	 0.117853 	 3.70602e-06
386 	 0.119344 	 3.71792e-06
387 	 0.121853 	 3.72574e-06
388 	 0.125402 	 3.79998e-06
389 	 0.127621 	 4.00309e-06
390 	 0.128592 	 4.03573e-06
391 	 0.128902 	 4.04774e-06
392 	 0.129231 	 4.10373e-06
393 	 0.126922 	 3.87523e-06
394 	 0.119379 	 3.79558e-06
395 	 0.119417 	 3.74733e-06
396 	 0.115843 	 3.54504e-06
397 	 0.106768 	 3.46149e-06
398 	 0.104856 	 3.29027e-06
399 	 0.0991772 	 3.14858e-06
400 	 0.0961496 	 3.07586e-06
401 	 0.0973372 	 2.9424e-06
402 	 0.0939911 	 2.94106e-06
403 	 0.0930499 	 2.83538e-06
404 	 0.0911313 	 2.68701e-06
405 	 0.0901691 	 2.84267e-06
406 	 0.0921552 	 2.90367e-06
407 	 0.0885732 	 2.73812e-06
408 	 0.0843459 	 2.72379e-06
409 	 0.0837276 	 2.80981e-06
410 	 0.084809 	 2.72887e-06
411 	 0.0825218 	 2.61005e-06
412 	 0.0798504 	 2.55877e-06
413 	 0.077251 	 2.45264e-06
414 	 0.0727579 	 2.28742e-06
415 	 0.0687932 	 2.13924e-06
416 	 0.0649387 	 2.07319e-06
417 	 0.0606712 	 1.9462e-06
418 	 0.056705 	 1.71998e-06
419 	 0.0515922 	 1.59066e-06
420 	 0.0472884 	 1.46164e-06
421 	 0.0438696 	 1.28662e-06
422 	 0.0406821 	 1.22507e-06
423 	 0.0399997 	 1.22019e-06
424 	 0.0392968 	 1.21614e-06
425 	 0.0383158 	 1.21424e-06
426 	 0.0374002 	 1.19209e-06
427 	 0.035484 	 1.129e-06
428 	 0.0344082 	 1.05214e-06
429 	 0.0330031 	 1.01483e-06
430 	 0.0321205 	 9.51231e-07
431 	 0.0312619 	 8.98804e-07
432 	 0.0306508 	 9.32915e-07
433 	 0.0314392 	 9.47671e-07
434 	 0.031859 	 9.29793e-07
435 	 0.0310577 	 9.48047e-07
436 	 0.0312616 	 9.42779e-07
437 	 0.0317007 	 9.26683e-07
438 	 0.0311637 	 9.40353e-07
439 	 0.0311442 	 9.37091e-07
440 	 0.031107 	 9.55841e-07
441 	 0.0317314 	 9.78225e-07
442 	 0.0328735 	 9.70935e-07
443 	 0.0325998 	 9.97321e-07
444 	 0.0330848 	 1.00009e-06
445 	 0.0343727 	 1.00072e-06
446 	 0.0348133 	 1.09329e-06
447 	 0.0364217 	 1.11439e-06
448 	 0.0361164 	 1.07885e-06
449 	 0.0356458 	 1.10268e-06
450 	 0.0364323 	 1.08387e-06
451 	 0.0352086 	 1.0445e-06
452 	 0.0346151 	 1.05511e-06
453 	 0.0349511 	 1.02912e-06
454 	 0.0334962 	 9.75605e-07
455 	 0.0322844 	 9.60216e-07
456 	 0.0316793 	 9.32067e-07
457 	 0.0303398 	 9.15498e-07
458 	 0.0301698 	 9.26571e-07
459 	 0.0304945 	 9.11848e-07
460 	 0.0304601 	 9.28509e-07
461 	 0.0317153 	 9.98614e-07
462 	 0.0343588 	 1.03199e-06
463 	 0.0357016 	 1.06135e-06
464 	 0.0375834 	 1.12552e-06
465 	 0.0396961 	 1.16482e-06
466 	 0.0404542 	 1.17077e-06
467 	 0.0411835 	 1.20193e-06
468 	 0.0413137 	 1.26949e-06
469 	 0.0443424 	 1.25736e-06
470 	 0.0458354 	 1.27692e-06
471 	 0.0452938 	 1.36934e-06
472 	 0.0485455 	 1.38499e-06
473 	 0.0498827 	 1.43723e-06
474 	 0.0514838 	 1.54018e-06
475 	 0.0558183 	 1.64469e-06
476 	 0.0564058 	 1.73352e-06
477 	 0.0561424 	 1.74666e-06
478 	 0.0541543 	 1.67174e-06
479 	 0.0504725 	 1.49941e-06
480 	 0.0477105 	 1.41825e-06
481 	 0.0462014 	 1.38839e-06
482 	 0.0453953 	 1.27282e-06
483 	 0.0433238 	 1.23623e-06
484 	 0.041463 	 1.21922e-06
485 	 0.0396281 	 1.19171e-06
486 	 0.0376123 	 1.17009e-06
487 	 0.0356594 	 1.06281e-06
488 	 0.0335366 	 9.84263e-07
489 	 0.0329611 	 9.37845e-07
490 	 0.0322892 	 8.90451e-07
491 	 0.0310867 	 9.14208e-07
492 	 0.0322672 	 9.04866e-07
493 	 0.0318269 	 8.98199e-07
494 	 0.031169 	 9.33482e-07
495 	 0.0317179 	 9.04266e-07
496 	 0.030176 	 8.48332e-07
497 	 0.028734 	 8.13975e-07
498 	 0.028514 	 7.89844e-07
499 	 0.0281544 	 7.8582e-07
500 	 0.0280038 	 8.08591e-07
501 	 0.028557 	 8.17191e-07
502 	 0.0280151 	 8.2357e-07
503 	 0.0275488 	 8.23189e-07
504 	 0.027331 	 7.76557e-07
505 	 0.0259602 	 7.57651e-07
506 	 0.0253669 	 7.4805e-07
507 	 0.0247629 	 7.11891e-07
508 	 0.0229411 	 6.98066e-07
509 	 0.0231423 	 6.66584e-07
510 	 0.022858 	 6.35859e-07
511 	 0.0218713 	 6.47158e-07
512 	 0.0221828 	 6.2864e-07
513 	 0.0217098 	 5.99925e-07
514 	 0.0211567 	 6.08974e-07
515 	 0.021193 	 5.9747e-07
516 	 0.0203675 	 5.69732e-07
517 	 0.0197537 	 5.76755e-07
518 	 0.0195924 	 5.63709e-07
519 	 0.0192246 	 5.19787e-07
520 	 0.0180985 	 5.18374e-07
521 	 0.0177297 	 5.05368e-07
522 	 0.0173596 	 4.74521e-07
523 	 0.0165077 	 4.68351e-07
524 	 0.0161912 	 4.59099e-07
525 	 0.0160771 	 4.42827e-07
526 	 0.0161589 	 4.36349e-07
527 	 0.0161498 	 4.65704e-07
528 	 0.0159078 	 4.87723e-07
529 	 0.0160823 	 4.56693e-07
530 	 0.0150618 	 4.25487e-07
531 	 0.0141486 	 4.01859e-07
532 	 0.0134979 	 3.74658e-07
533 	 0.0127407 	 3.4894e-07
534 	 0.0124648 	 3.30974e-07
535 	 0.0122673 	 3.41013e-07
536 	 0.012445 	 3.42855e-07
537 	 0.0125028 	 3.39774e-07
538 	 0.0121652 	 3.55199e-07
539 	 0.0122892 	 3.53171e-07
540 	 0.0119491 	 3.36431e-07
541 	 0.0112469 	 3.21865e-07
542 	 0.0106663 	 3.03773e-07
543 	 0.010165 	 2.86537e-07
544 	 0.0101338 	 2.8952e-07
545 	 0.0105178 	 2.99296e-07
546 	 0.0108139 	 2.88834e-07
547 	 0.0104635 	 2.90285e-07
548 	 0.010496 	 3.01452e-07
549 	 0.0108926 	 3.03725e-07
550 	 0.0109411 	 3.08509e-07
551 	 0.0110058 	 3.03656e-07
552 	 0.0109901 	 3.05558e-07
553 	 0.0109123 	 3.13342e-07
554 	 0.0112272 	 3.11771e-07
555 	 0.011295 	 3.35377e-07
556 	 0.0118346 	 3.5236e-07
557 	 0.0124909 	 3.34237e-07
558 	 0.0123126 	 3.37143e-07
559 	 0.0123174 	 3.44003e-07
560 	 0.0123619 	 3.35404e-07
561 	 0.0124241 	 3.39756e-07
562 	 0.0126458 	 3.46372e-07
563 	 0.0128046 	 3.46117e-07
564 	 0.0127576 	 3.55684e-07
565 	 0.0126658 	 3.69471e-07
566 	 0.0128726 	 3.61098e-07
567 	 0.0127612 	 3.51909e-07
568 	 0.0124766 	 3.58667e-07
569 	 0.0127222 	 3.45282e-07
570 	 0.0124568 	 3.29019e-07
571 	 0.012073 	 3.34471e-07
572 	 0.0121479 	 3.33594e-07
573 	 0.0120622 	 3.21896e-07
574 	 0.0118926 	 3.18258e-07
575 	 0.0117425 	 3.22727e-07
576 	 0.0116904 	 3.15549e-07
577 	 0.0114798 	 3.03546e-07
578 	 0.0112867 	 3.02939e-07
579 	 0.0113243 	 3.09157e-07
580 	 0.0112946 	 3.08364e-07
581 	 0.0110741 	 2.99268e-07
582 	 0.0108157 	 3.02572e-07
583 	 0.0107759 	 2.96589e-07
584 	 0.0104575 	 2.72335e-07
585 	 0.0100015 	 2.69928e-07
586 	 0.00991691 	 2.68807e-07
587 	 0.00950244 	 2.55008e-07
588 	 0.00925246 	 2.44452e-07
589 	 0.008962 	 2.32024e-07
590 	 0.00842491 	 2.2408e-07
591 	 0.00834018 	 2.16525e-07
592 	 0.00811727 	 2.12326e-07
593 	 0.00798908 	 2.1434e-07
594 	 0.00799277 	 2.07546e-07
595 	 0.00758808 	 2.05857e-07
596 	 0.00747122 	 2.06733e-07
597 	 0.00724192 	 1.91564e-07
598 	 0.00679078 	 1.76725e-07
599 	 0.00655408 	 1.7238e-07
600 	 0.00637774 	 1.71657e-07
601 	 0.0062468 	 1.74173e-07
602 	 0.00626282 	 1.71927e-07
603 	 0.00619861 	 1.65744e-07
604 	 0.00598335 	 1.63369e-07
605 	 0.00596743 	 1.59245e-07
606 	 0.00585964 	 1.57653e-07
607 	 0.005764 	 1.55456e-07
608 	 0.00573907 	 1.46876e-07
609 	 0.00541067 	 1.45985e-07
610 	 0.00521282 	 1.38804e-07
611 	 0.00497103 	 1.26957e-07
612 	 0.00462106 	 1.25784e-07
613 	 0.00448091 	 1.16406e-07
614 	 0.00419823 	 1.07759e-07
615 	 0.00391972 	 1.06699e-07
616 	 0.00376717 	 9.7828e-08
617 	 0.00352942 	 9.27305e-08
618 	 0.0034378 	 9.15174e-08
619 	 0.00336292 	 8.67851e-08
620 	 0.00330971 	 8.63245e-08
621 	 0.00334166 	 8.80103e-08
622 	 0.00321083 	 8.7919e-08
623 	 0.003091 	 8.46235e-08
624 	 0.00296003 	 7.89778e-08
625 	 0.00268747 	 7.33011e-08
626 	 0.00251577 	 6.40776e-08
627 	 0.00233988 	 5.73921e-08
628 	 0.00219244 	 5.53295e-08
629 	 0.00222584 	 5.4401e-08
630 	 0.0022796 	 5.82504e-08
631 	 0.00230196 	 6.20668e-08
632 	 0.00232522 	 6.2686e-08
633 	 0.00229745 	 6.18773e-08
634 	 0.00221117 	 5.73631e-08
635 	 0.00208171 	 5.27906e-08
636 	 0.0019488 	 5.01483e-08
637 	 0.00186221 	 4.68722e-08
638 	 0.00178807 	 4.54471e-08
639 	 0.00171095 	 4.57835e-08
640 	 0.00169906 	 4.49394e-08
641 	 0.00166622 	 4.32777e-08
642 	 0.00158579 	 4.05095e-08
643 	 0.00150448 	 3.78318e-08
644 	 0.00147087 	 3.75335e-08
645 	 0.00151893 	 3.79799e-08
646 	 0.00150044 	 3.95824e-08
647 	 0.00146394 	 4.12225e-08
648 	 0.00146296 	 3.83654e-08
649 	 0.00135019 	 3.48112e-08
650 	 0.00123363 	 3.34477e-08
651 	 0.0011832 	 3.03468e-08
652 	 0.00112791 	 2.76008e-08
653 	 0.00111058 	 2.77703e-08
654 	 0.00113102 	 2.87107e-08
655 	 0.00112724 	 2.98883e-08
656 	 0.00110886 	 2.98776e-08
657 	 0.00105733 	 2.76247e-08
658 	 0.000983789 	 2.50655e-08
659 	 0.000916493 	 2.30384e-08
660 	 0.00086504 	 2.19044e-08
661 	 0.000844331 	 2.11346e-08
662 	 0.000810579 	 2.04747e-08
663 	 0.000781781 	 2.07047e-08
664 	 0.000771925 	 2.05275e-08
665 	 0.00074221 	 1.91246e-08
666 	 0.00071854 	 1.80876e-08
667 	 0.000715744 	 1.78344e-08
668 	 0.000717022 	 1.78648e-08
669 	 0.000730809 	 1.84386e-08
670 	 0.000735673 	 1.94403e-08
671 	 0.000744387 	 1.99319e-08
672 	 0.000732229 	 1.93362e-08
673 	 0.000681073 	 1.78112e-08
674 	 0.000633946 	 1.58163e-08
675 	 0.000594169 	 1.41579e-08
676 	 0.000566011 	 1.34498e-08
677 	 0.000543141 	 1.34141e-08
678 	 0.000524801 	 1.33965e-08
679 	 0.000509324 	 1.34211e-08
680 	 0.000502525 	 1.31016e-08
681 	 0.000489832 	 1.22018e-08
682 	 0.000464147 	 1.1601e-08
683 	 0.00044795 	 1.1033e-08
684 	 0.00043956 	 1.06522e-08
685 	 0.000427167 	 1.08283e-08
686 	 0.000399592 	 1.04484e-08
687 	 0.000362816 	 9.6385e-09
688 	 0.000335999 	 8.63123e-09
689 	 0.000309155 	 7.44631e-09
690 	 0.000282258 	 6.78901e-09
691 	 0.000271323 	 6.58866e-09
692 	 0.000264203 	 6.73296e-09
693 	 0.000265289 	 6.93636e-09
694 	 0.000262372 	 6.86564e-09
695 	 0.000247346 	 6.70326e-09
696 	 0.00023612 	 6.29485e-09
697 	 0.000221448 	 5.70495e-09
698 	 0.000206839 	 5.2408e-09
699 	 0.000199719 	 4.96337e-09
700 	 0.000193436 	 4.90178e-09
701 	 0.000189399 	 4.9325e-09
702 	 0.000187906 	 4.90791e-09
703 	 0.000183919 	 4.68093e-09
704 	 0.000177392 	 4.3955e-09
705 	 0.000166069 	 4.09212e-09
706 	 0.000158552 	 3.72005e-09
707 	 0.00015212 	 3.72284e-09
708 	 0.000148601 	 3.78666e-09
709 	 0.000148126 	 3.67981e-09
710 	 0.000143071 	 3.71526e-09
711 	 0.000141371 	 3.5535e-09
712 	 0.000137093 	 3.32611e-09
713 	 0.000130523 	 3.28782e-09
714 	 0.000129694 	 3.16574e-09
715 	 0.000125992 	 3.08672e-09
716 	 0.000122353 	 3.02601e-09
717 	 0.000123134 	 2.97269e-09
718 	 0.000122697 	 3.07114e-09
719 	 0.000123114 	 3.12982e-09
720 	 0.000120078 	 3.06605e-09
721 	 0.000115917 	 2.91511e-09
722 	 0.000111485 	 2.83327e-09
723 	 0.000108656 	 2.78729e-09
724 	 0.000108122 	 2.65151e-09
725 	 0.000104364 	 2.55466e-09
726 	 0.000101515 	 2.45502e-09
727 	 9.73835e-05 	 2.37535e-09
728 	 9.53488e-05 	 2.32532e-09
729 	 9.51328e-05 	 2.2148e-09
730 	 9.1775e-05 	 2.21291e-09
731 	 9.15984e-05 	 2.20418e-09
732 	 8.96811e-05 	 2.18118e-09
733 	 8.92032e-05 	 2.21127e-09
734 	 8.98011e-05 	 2.1595e-09
735 	 8.57739e-05 	 2.15947e-09
736 	 8.69478e-05 	 2.10578e-09
737 	 8.66677e-05 	 1.98619e-09
738 	 8.52859e-05 	 2.06255e-09
739 	 8.78692e-05 	 2.12892e-09
740 	 8.65711e-05 	 2.10848e-09
741 	 8.2467e-05 	 2.07947e-09
742 	 7.8796e-05 	 1.96448e-09
743 	 7.36068e-05 	 1.85413e-09
744 	 7.10528e-05 	 1.7621e-09
745 	 6.86595e-05 	 1.6623e-09
746 	 6.54998e-05 	 1.59671e-09
747 	 6.41416e-05 	 1.53297e-09
748 	 6.24832e-05 	 1.48177e-09
749 	 6.03838e-05 	 1.47208e-09
750 	 5.86978e-05 	 1.43748e-09
751 	 5.69215e-05 	 1.39964e-09
752 	 5.41023e-05 	 1.36572e-09
753 	 5.14546e-05 	 1.27356e-09
754 	 4.98086e-05 	 1.18788e-09
755 	 4.8106e-05 	 1.18893e-09
756 	 4.8946e-05 	 1.18852e-09
757 	 4.91038e-05 	 1.15186e-09
758 	 4.71158e-05 	 1.14753e-09
759 	 4.64844e-05 	 1.15731e-09
760 	 4.67817e-05 	 1.14812e-09
761 	 4.62818e-05 	 1.17151e-09
762 	 4.63635e-05 	 1.17664e-09
763 	 4.54201e-05 	 1.08594e-09
764 	 4.24171e-05 	 1.018e-09
765 	 3.99932e-05 	 9.93665e-10
766 	 3.81839e-05 	 9.31906e-10
767 	 3.62744e-05 	 8.79785e-10
768 	 3.62182e-05 	 8.44722e-10
769 	 3.64028e-05 	 8.54845e-10
770 	 3.67996e-05 	 9.26525e-10
771 	 3.83531e-05 	 9.49623e-10
772 	 3.75587e-05 	 9.24101e-10
773 	 3.5971e-05 	 8.95865e-10
774 	 3.49393e-05 	 8.34183e-10
775 	 3.33968e-05 	 7.59804e-10
776 	 3.24511e-05 	 7.48712e-10
777 	 3.21031e-05 	 7.8149e-10
778 	 3.17531e-05 	 7.61348e-10
779 	 3.05701e-05 	 7.24725e-10
780 	 2.88362e-05 	 7.14217e-10
781 	 2.80094e-05 	 6.68343e-10
782 	 2.69467e-05 	 6.19149e-10
783 	 2.56327e-05 	 6.113e-10
784 	 2.48209e-05 	 5.95062e-10
785 	 2.36797e-05 	 5.61019e-10
786 	 2.21745e-05 	 5.37555e-10
787 	 2.12179e-05 	 5.14466e-10
788 	 2.01632e-05 	 4.83557e-10
789 	 1.89415e-05 	 4.6099e-10
790 	 1.8368e-05 	 4.40996e-10
791 	 1.75205e-05 	 4.29631e-10
792 	 1.72018e-05 	 4.25346e-10
793 	 1.7198e-05 	 4.10919e-10
794 	 1.68058e-05 	 4.04609e-10
795 	 1.6754e-05 	 4.05963e-10
796 	 1.71876e-05 	 4.01014e-10
797 	 1.707e-05 	 4.07153e-10
798 	 1.72646e-05 	 4.06484e-10
799 	 1.69456e-05 	 4.03076e-10
800 	 1.63722e-05 	 4.02098e-10
801 	 1.63138e-05 	 3.78838e-10
802 	 1.588e-05 	 3.69839e-10
803 	 1.56662e-05 	 3.79339e-10
804 	 1.57505e-05 	 3.76409e-10
805 	 1.57308e-05 	 3.82536e-10
806 	 1.59251e-05 	 3.94627e-10
807 	 1.61569e-05 	 3.88222e-10
808 	 1.59533e-05 	 3.79724e-10
809 	 1.58229e-05 	 3.77498e-10
810 	 1.58545e-05 	 3.64645e-10
811 	 1.54815e-05 	 3.5198e-10
812 	 1.49699e-05 	 3.5837e-10
813 	 1.52694e-05 	 3.61424e-10
814 	 1.53058e-05 	 3.48487e-10
815 	 1.49262e-05 	 3.46596e-10
816 	 1.49892e-05 	 3.46913e-10
817 	 1.45803e-05 	 3.34385e-10
818 	 1.4214e-05 	 3.38664e-10
819 	 1.44864e-05 	 3.47317e-10
820 	 1.43582e-05 	 3.34876e-10
821 	 1.3998e-05 	 3.24021e-10
822 	 1.40916e-05 	 3.1374e-10
823 	 1.40778e-05 	 3.07679e-10
824 	 1.40178e-05 	 3.27659e-10
825 	 1.46748e-05 	 3.47117e-10
826 	 1.49565e-05 	 3.53843e-10
827 	 1.49006e-05 	 3.56286e-10
828 	 1.50221e-05 	 3.49333e-10
829 	 1.47313e-05 	 3.33297e-10
830 	 1.42524e-05 	 3.17788e-10
831 	 1.41292e-05 	 3.18509e-10
832 	 1.43705e-05 	 3.29092e-10
833 	 1.46532e-05 	 3.34503e-10
834 	 1.46588e-05 	 3.42743e-10
835 	 1.46222e-05 	 3.48537e-10
836 	 1.44646e-05 	 3.36777e-10
837 	 1.3893e-05 	 3.16966e-10
838 	 1.32368e-05 	 3.09677e-10
839 	 1.30142e-05 	 3.1166e-10
840 	 1.31301e-05 	 3.10382e-10
841 	 1.33329e-05 	 3.07996e-10
842 	 1.33099e-05 	 3.06829e-10
843 	 1.31537e-05 	 3.03059e-10
844 	 1.28963e-05 	 3.01131e-10
845 	 1.28949e-05 	 2.91978e-10
846 	 1.28957e-05 	 2.8199e-10
847 	 1.26316e-05 	 2.88354e-10
848 	 1.28096e-05 	 2.95325e-10
849 	 1.33332e-05 	 3.03762e-10
850 	 1.35775e-05 	 3.2373e-10
851 	 1.40966e-05 	 3.37396e-10
852 	 1.45339e-05 	 3.36643e-10
853 	 1.44503e-05 	 3.27894e-10
854 	 1.44899e-05 	 3.22962e-10
855 	 1.49782e-05 	 3.37169e-10
856 	 1.57973e-05 	 3.6413e-10
857 	 1.66536e-05 	 3.88256e-10
858 	 1.72425e-05 	 4.08099e-10
859 	 1.78927e-05 	 4.1602e-10
860 	 1.80084e-05 	 4.14099e-10
861 	 1.80547e-05 	 4.16791e-10
862 	 1.8594e-05 	 4.2236e-10
863 	 1.90732e-05 	 4.3458e-10
864 	 1.98189e-05 	 4.51717e-10
865 	 2.00095e-05 	 4.6135e-10
866 	 1.98847e-05 	 4.66929e-10
867 	 2.01929e-05 	 4.57586e-10
868 	 2.00251e-05 	 4.33776e-10
869 	 1.96065e-05 	 4.25262e-10
870 	 1.99723e-05 	 4.30826e-10
871 	 2.02609e-05 	 4.48217e-10
872 	 2.03022e-05 	 4.74579e-10
873 	 2.09884e-05 	 4.72213e-10
874 	 2.09356e-05 	 4.61767e-10
875 	 2.05149e-05 	 4.65633e-10
876 	 2.08035e-05 	 4.50133e-10
877 	 2.09231e-05 	 4.53923e-10
878 	 2.10939e-05 	 4.84803e-10
879 	 2.21251e-05 	 4.98148e-10
880 	 2.28115e-05 	 5.22579e-10
881 	 2.36039e-05 	 5.64399e-10
882 	 2.49607e-05 	 5.86125e-10
883 	 2.6008e-05 	 5.94423e-10
884 	 2.66292e-05 	 6.10867e-10
885 	 2.71532e-05 	 6.19141e-10
886 	 2.76826e-05 	 6.08978e-10
887 	 2.76994e-05 	 6.12277e-10
888 	 2.75157e-05 	 6.24927e-10
889 	 2.71794e-05 	 6.30756e-10
890 	 2.7671e-05 	 6.44899e-10
891 	 2.87488e-05 	 6.54646e-10
892 	 2.93434e-05 	 6.65949e-10
893 	 2.96179e-05 	 6.8545e-10
894 	 2.98667e-05 	 6.74708e-10
895 	 2.96428e-05 	 6.6385e-10
896 	 2.92411e-05 	 6.62096e-10
897 	 2.94798e-05 	 6.54697e-10
898 	 2.96342e-05 	 6.76683e-10
899 	 3.01591e-05 	 6.84795e-10
900 	 3.03681e-05 	 6.82396e-10
901 	 3.02293e-05 	 7.03539e-10
902 	 3.02375e-05 	 6.94581e-10
903 	 3.01284e-05 	 6.65943e-10
904 	 2.9432e-05 	 6.45102e-10
905 	 2.89892e-05 	 6.41182e-10
906 	 2.88222e-05 	 6.80521e-10
907 	 2.94161e-05 	 7.02989e-10
908 	 2.95611e-05 	 6.7936e-10
909 	 2.92371e-05 	 6.58634e-10
910 	 2.86379e-05 	 6.41169e-10
911 	 2.83603e-05 	 6.1432e-10
912 	 2.79284e-05 	 6.01979e-10
913 	 2.78092e-05 	 6.15896e-10
914 	 2.8355e-05 	 6.47812e-10
915 	 2.91179e-05 	 6.7011e-10
916 	 2.92647e-05 	 6.50261e-10
917 	 2.87943e-05 	 6.13136e-10
918 	 2.81048e-05 	 6.04574e-10
919 	 2.79802e-05 	 6.03385e-10
920 	 2.8114e-05 	 6.18927e-10
921 	 2.88158e-05 	 6.51776e-10
922 	 2.92121e-05 	 6.43977e-10
923 	 2.84944e-05 	 6.22378e-10
924 	 2.7934e-05 	 6.17587e-10
925 	 2.77083e-05 	 5.92967e-10
926 	 2.75844e-05 	 5.9233e-10
927 	 2.77092e-05 	 6.18002e-10
928 	 2.75151e-05 	 6.07716e-10
929 	 2.68271e-05 	 6.05455e-10
930 	 2.61364e-05 	 6.10511e-10
931 	 2.54619e-05 	 5.81062e-10
932 	 2.42142e-05 	 5.44865e-10
933 	 2.34017e-05 	 5.00672e-10
934 	 2.23034e-05 	 4.73629e-10
935 	 2.14997e-05 	 4.85269e-10
936 	 2.2022e-05 	 5.00079e-10
937 	 2.31088e-05 	 5.37364e-10
938 	 2.44985e-05 	 5.8514e-10
939 	 2.59016e-05 	 5.77177e-10
940 	 2.58279e-05 	 5.5869e-10
941 	 2.58589e-05 	 5.664e-10
942 	 2.61428e-05 	 5.44637e-10
943 	 2.65665e-05 	 5.44705e-10
944 	 2.74853e-05 	 5.99273e-10
945 	 2.84379e-05 	 6.36338e-10
946 	 2.92433e-05 	 6.60851e-10
947 	 2.94967e-05 	 6.6927e-10
948 	 2.92343e-05 	 6.36056e-10
949 	 2.90268e-05 	 6.25353e-10
950 	 2.92374e-05 	 6.41034e-10
951 	 3.01785e-05 	 6.65001e-10
952 	 3.1109e-05 	 7.20741e-10
953 	 3.13289e-05 	 7.40148e-10
954 	 3.15068e-05 	 7.17683e-10
955 	 3.14638e-05 	 6.93164e-10
956 	 3.14028e-05 	 6.41941e-10
957 	 3.10817e-05 	 6.41408e-10
958 	 3.15633e-05 	 6.90333e-10
959 	 3.20354e-05 	 7.21349e-10
960 	 3.24978e-05 	 7.42398e-10
961 	 3.31144e-05 	 7.13383e-10
962 	 3.19147e-05 	 6.67245e-10
963 	 3.14271e-05 	 6.59192e-10
964 	 3.1518e-05 	 6.5698e-10
965 	 3.13598e-05 	 6.79831e-10
966 	 3.18607e-05 	 7.09459e-10
967 	 3.23592e-05 	 7.31475e-10
968 	 3.33444e-05 	 7.47937e-10
969 	 3.38202e-05 	 7.18457e-10
970 	 3.35204e-05 	 6.88114e-10
971 	 3.40803e-05 	 7.01642e-10
972 	 3.454e-05 	 7.31876e-10
973 	 3.54228e-05 	 7.94055e-10
974 	 3.67342e-05 	 8.28442e-10
975 	 3.69349e-05 	 7.89637e-10
976 	 3.63329e-05 	 7.60873e-10
977 	 3.51416e-05 	 7.54959e-10
978 	 3.52382e-05 	 7.38166e-10
979 	 3.51474e-05 	 7.45867e-10
980 	 3.46832e-05 	 7.56117e-10
981 	 3.53627e-05 	 7.38221e-10
982 	 3.46136e-05 	 7.36571e-10
983 	 3.41805e-05 	 7.34949e-10
984 	 3.38214e-05 	 7.20306e-10
985 	 3.24213e-05 	 7.21322e-10
986 	 3.19023e-05 	 7.2329e-10
987 	 3.15032e-05 	 7.04632e-10
988 	 3.07753e-05 	 6.63717e-10
989 	 3.03163e-05 	 6.42856e-10
990 	 3.00296e-05 	 6.60339e-10
991 	 3.09884e-05 	 6.60346e-10
992 	 3.14271e-05 	 6.68391e-10
993 	 3.12855e-05 	 7.03345e-10
994 	 3.18755e-05 	 6.91527e-10
995 	 3.15172e-05 	 6.66564e-10
996 	 3.09023e-05 	 6.60961e-10
997 	 3.0598e-05 	 6.40932e-10
998 	 3.03106e-05 	 6.37696e-10
999 	 3.10639e-05 	 6.45618e-10
1000 	 3.18836e-05 	 6.6794e-10
1001 	 3.29569e-05 	 7.32916e-10
1002 	 3.46441e-05 	 7.77417e-10
1003 	 3.60215e-05 	 7.73069e-10
1004 	 3.6321e-05 	 7.68336e-10
1005 	 3.55518e-05 	 7.52871e-10
1006 	 3.57411e-05 	 7.33583e-10
1007 	 3.63795e-05 	 7.51335e-10
1008 	 3.71445e-05 	 7.74775e-10
1009 	 3.82908e-05 	 7.95499e-10
1010 	 3.86993e-05 	 8.14378e-10
1011 	 3.93735e-05 	 8.14668e-10
1012 	 3.99217e-05 	 8.35018e-10
1013 	 4.06239e-05 	 8.52754e-10
1014 	 4.09806e-05 	 8.40146e-10
1015 	 4.07557e-05 	 8.49544e-10
1016 	 4.08265e-05 	 8.63362e-10
1017 	 4.04549e-05 	 8.57923e-10
1018 	 3.99279e-05 	 8.39454e-10
1019 	 3.88401e-05 	 8.04963e-10
1020 	 3.79108e-05 	 7.82995e-10
1021 	 3.80457e-05 	 7.76334e-10
1022 	 3.77273e-05 	 7.69755e-10
1023 	 3.76335e-05 	 7.84304e-10
1024 	 3.74663e-05 	 8.05898e-10
1025 	 3.65135e-05 	 7.83749e-10
1026 	 3.58177e-05 	 7.38328e-10
1027 	 3.47413e-05 	 7.21537e-10
1028 	 3.34476e-05 	 6.95592e-10
1029 	 3.21029e-05 	 6.69421e-10
1030 	 3.10454e-05 	 6.80932e-10
1031 	 3.08214e-05 	 6.73965e-10
1032 	 3.03746e-05 	 6.48773e-10
1033 	 3.02894e-05 	 6.45199e-10
1034 	 3.00041e-05 	 6.29877e-10
1035 	 2.93894e-05 	 6.02505e-10
1036 	 2.92329e-05 	 6.0398e-10
1037 	 2.91168e-05 	 6.26116e-10
1038 	 2.97577e-05 	 6.4179e-10
1039 	 2.99837e-05 	 6.42773e-10
1040 	 2.957e-05 	 6.44278e-10
1041 	 2.92394e-05 	 6.44857e-10
1042 	 2.88291e-05 	 6.27806e-10
1043 	 2.82598e-05 	 6.05486e-10
1044 	 2.76716e-05 	 5.92176e-10
1045 	 2.75051e-05 	 5.74349e-10
1046 	 2.73667e-05 	 5.54461e-10
1047 	 2.69299e-05 	 5.64113e-10
1048 	 2.74143e-05 	 5.88834e-10
1049 	 2.77088e-05 	 5.91798e-10
1050 	 2.73963e-05 	 5.74743e-10
1051 	 2.7283e-05 	 5.65796e-10
1052 	 2.701e-05 	 5.79431e-10
1053 	 2.69682e-05 	 5.84274e-10
1054 	 2.75607e-05 	 5.65452e-10
1055 	 2.73457e-05 	 5.57395e-10
1056 	 2.72939e-05 	 5.53287e-10
1057 	 2.74112e-05 	 5.52478e-10
1058 	 2.75725e-05 	 5.69365e-10
1059 	 2.82513e-05 	 5.78665e-10
1060 	 2.85734e-05 	 5.89322e-10
1061 	 2.88521e-05 	 5.89484e-10
1062 	 2.86309e-05 	 5.75377e-10
1063 	 2.79671e-05 	 5.86459e-10
1064 	 2.78331e-05 	 5.87514e-10
1065 	 2.78781e-05 	 5.80084e-10
1066 	 2.81271e-05 	 6.06078e-10
1067 	 2.85986e-05 	 6.11647e-10
1068 	 2.89127e-05 	 5.80081e-10
1069 	 2.85531e-05 	 5.87601e-10
1070 	 2.78118e-05 	 5.94645e-10
1071 	 2.66954e-05 	 5.501e-10
1072 	 2.53003e-05 	 5.16185e-10
1073 	 2.38863e-05 	 4.96208e-10
1074 	 2.28771e-05 	 4.54052e-10
1075 	 2.19252e-05 	 4.29162e-10
1076 	 2.14044e-05 	 4.32737e-10
1077 	 2.12091e-05 	 4.35898e-10
1078 	 2.09201e-05 	 4.3198e-10
1079 	 2.04884e-05 	 4.15007e-10
1080 	 1.9849e-05 	 3.9805e-10
1081 	 1.90968e-05 	 3.91411e-10
1082 	 1.85417e-05 	 3.73688e-10
1083 	 1.79257e-05 	 3.43931e-10
1084 	 1.71203e-05 	 3.35842e-10
1085 	 1.68067e-05 	 3.49181e-10
1086 	 1.66514e-05 	 3.50644e-10
1087 	 1.65683e-05 	 3.32221e-10
1088 	 1.62989e-05 	 3.18269e-10
1089 	 1.6103e-05 	 3.26238e-10
1090 	 1.62251e-05 	 3.44604e-10
1091 	 1.67585e-05 	 3.54094e-10
1092 	 1.71988e-05 	 3.57172e-10
1093 	 1.75649e-05 	 3.64589e-10
1094 	 1.79011e-05 	 3.65138e-10
1095 	 1.83404e-05 	 3.60333e-10
1096 	 1.87937e-05 	 3.74991e-10
1097 	 1.92309e-05 	 3.95356e-10
1098 	 1.98253e-05 	 4.01932e-10
1099 	 2.0202e-05 	 4.08138e-10
1100 	 2.04559e-05 	 4.04629e-10
1101 	 2.0755e-05 	 3.96093e-10
1102 	 2.09923e-05 	 4.12343e-10
1103 	 2.18451e-05 	 4.31003e-10
1104 	 2.24904e-05 	 4.50134e-10
1105 	 2.29536e-05 	 4.75835e-10
1106 	 2.33845e-05 	 4.71476e-10
1107 	 2.28418e-05 	 4.53223e-10
1108 	 2.24227e-05 	 4.45202e-10
1109 	 2.21924e-05 	 4.26907e-10
1110 	 2.15113e-05 	 4.05666e-10
1111 	 2.16859e-05 	 4.1285e-10
1112 	 2.20535e-05 	 4.40675e-10
1113 	 2.21719e-05 	 4.50643e-10
1114 	 2.19779e-05 	 4.46535e-10
1115 	 2.1287e-05 	 4.35418e-10
1116 	 2.04029e-05 	 4.10974e-10
1117 	 1.95881e-05 	 3.89665e-10
1118 	 1.89273e-05 	 3.76139e-10
1119 	 1.869e-05 	 3.71819e-10
1120 	 1.88845e-05 	 3.78238e-10
1121 	 1.89139e-05 	 3.81126e-10
1122 	 1.89379e-05 	 3.78384e-10
1123 	 1.88809e-05 	 3.67387e-10
1124 	 1.82712e-05 	 3.54946e-10
1125 	 1.75703e-05 	 3.49369e-10
1126 	 1.69964e-05 	 3.39739e-10
1127 	 1.61759e-05 	 3.25457e-10
1128 	 1.56814e-05 	 3.08304e-10
1129 	 1.51674e-05 	 2.94179e-10
1130 	 1.46817e-05 	 2.83377e-10
1131 	 1.45411e-05 	 2.79083e-10
1132 	 1.44708e-05 	 2.8716e-10
1133 	 1.46276e-05 	 2.88574e-10
1134 	 1.44905e-05 	 2.8589e-10
1135 	 1.4356e-05 	 2.83727e-10
1136 	 1.42701e-05 	 2.69706e-10
1137 	 1.37699e-05 	 2.67598e-10
1138 	 1.39221e-05 	 2.72068e-10
1139 	 1.42332e-05 	 2.70147e-10
1140 	 1.4035e-05 	 2.80958e-10
1141 	 1.39192e-05 	 2.91034e-10
1142 	 1.35831e-05 	 2.89884e-10
1143 	 1.35255e-05 	 2.8111e-10
1144 	 1.36406e-05 	 2.63477e-10
1145 	 1.35993e-05 	 2.53611e-10
1146 	 1.38702e-05 	 2.63569e-10
1147 	 1.44998e-05 	 2.82337e-10
1148 	 1.52988e-05 	 3.05218e-10
1149 	 1.58371e-05 	 3.26663e-10
1150 	 1.62019e-05 	 3.31171e-10
1151 	 1.631e-05 	 3.20216e-10
1152 	 1.61732e-05 	 3.12209e-10
1153 	 1.60655e-05 	 3.08568e-10
1154 	 1.57847e-05 	 3.08841e-10
1155 	 1.58388e-05 	 3.16509e-10
1156 	 1.64398e-05 	 3.26089e-10
1157 	 1.68529e-05 	 3.41069e-10
1158 	 1.73712e-05 	 3.56533e-10
1159 	 1.77166e-05 	 3.56321e-10
1160 	 1.82608e-05 	 3.45164e-10
1161 	 1.84173e-05 	 3.51378e-10
1162 	 1.84427e-05 	 3.69751e-10
1163 	 1.91235e-05 	 3.69402e-10
1164 	 1.89858e-05 	 3.60784e-10
1165 	 1.87158e-05 	 3.63202e-10
1166 	 1.86934e-05 	 3.63404e-10
1167 	 1.83502e-05 	 3.53717e-10
1168 	 1.86456e-05 	 3.47912e-10
1169 	 1.87825e-05 	 3.57319e-10
1170 	 1.89227e-05 	 3.6804e-10
1171 	 1.9169e-05 	 3.72247e-10
1172 	 1.88719e-05 	 3.74884e-10
1173 	 1.89106e-05 	 3.7379e-10
1174 	 1.8811e-05 	 3.70067e-10
1175 	 1.83536e-05 	 3.55009e-10
1176 	 1.77822e-05 	 3.36436e-10
1177 	 1.7056e-05 	 3.36834e-10
1178 	 1.65831e-05 	 3.38771e-10
1179 	 1.62856e-05 	 3.31895e-10
1180 	 1.58359e-05 	 3.20438e-10
1181 	 1.53373e-05 	 3.00146e-10
1182 	 1.45938e-05 	 2.8392e-10
1183 	 1.41799e-05 	 2.79558e-10
1184 	 1.38157e-05 	 2.73306e-10
1185 	 1.34843e-05 	 2.65595e-10
1186 	 1.33649e-05 	 2.63951e-10
1187 	 1.307e-05 	 2.56007e-10
1188 	 1.25806e-05 	 2.44942e-10
1189 	 1.19681e-05 	 2.43454e-10
1190 	 1.14504e-05 	 2.30713e-10
1191 	 1.09264e-05 	 2.07746e-10
1192 	 1.03595e-05 	 1.9841e-10
1193 	 9.9815e-06 	 1.9662e-10
1194 	 9.73414e-06 	 1.98092e-10
1195 	 9.64361e-06 	 2.0217e-10
1196 	 9.78244e-06 	 1.972e-10
1197 	 9.80666e-06 	 1.8606e-10
1198 	 9.64798e-06 	 1.85246e-10
1199 	 9.54541e-06 	 1.93533e-10
1200 	 9.73598e-06 	 1.98468e-10
1201 	 9.99246e-06 	 1.98031e-10
1202 	 1.03461e-05 	 1.994e-10
1203 	 1.06524e-05 	 2.06567e-10
1204 	 1.10496e-05 	 2.13775e-10
1205 	 1.1513e-05 	 2.16903e-10
1206 	 1.17138e-05 	 2.22603e-10
1207 	 1.18165e-05 	 2.33591e-10
1208 	 1.21834e-05 	 2.41015e-10
1209 	 1.21059e-05 	 2.3537e-10
1210 	 1.18154e-05 	 2.22709e-10
1211 	 1.16607e-05 	 2.17983e-10
1212 	 1.16547e-05 	 2.19079e-10
1213 	 1.19312e-05 	 2.22509e-10
1214 	 1.21943e-05 	 2.30634e-10
1215 	 1.22767e-05 	 2.34677e-10
1216 	 1.20667e-05 	 2.35665e-10
1217 	 1.19955e-05 	 2.34182e-10
1218 	 1.17736e-05 	 2.26161e-10
1219 	 1.14051e-05 	 2.14151e-10
1220 	 1.13495e-05 	 2.02933e-10
1221 	 1.12166e-05 	 2.04216e-10
1222 	 1.11882e-05 	 2.15846e-10
1223 	 1.15585e-05 	 2.25635e-10
1224 	 1.18276e-05 	 2.31293e-10
1225 	 1.19903e-05 	 2.33389e-10
1226 	 1.21133e-05 	 2.3387e-10
1227 	 1.20149e-05 	 2.31472e-10
1228 	 1.18881e-05 	 2.26316e-10
1229 	 1.17422e-05 	 2.22871e-10
1230 	 1.16668e-05 	 2.20696e-10
1231 	 1.16552e-05 	 2.2253e-10
1232 	 1.17038e-05 	 2.26215e-10
1233 	 1.17892e-05 	 2.24033e-10
1234 	 1.17789e-05 	 2.21117e-10
1235 	 1.17142e-05 	 2.21144e-10
1236 	 1.14261e-05 	 2.20239e-10
1237 	 1.09654e-05 	 2.17471e-10
1238 	 1.0476e-05 	 2.07132e-10
1239 	 9.90227e-06 	 1.89997e-10
1240 	 9.26336e-06 	 1.7846e-10
1241 	 8.89964e-06 	 1.70697e-10
1242 	 8.70913e-06 	 1.61565e-10
1243 	 8.61184e-06 	 1.60569e-10
1244 	 8.42723e-06 	 1.65175e-10
1245 	 8.27609e-06 	 1.67468e-10
1246 	 8.06636e-06 	 1.68449e-10
1247 	 7.92732e-06 	 1.6134e-10
1248 	 7.8345e-06 	 1.47496e-10
1249 	 7.49867e-06 	 1.40433e-10
1250 	 7.34863e-06 	 1.38196e-10
1251 	 7.43716e-06 	 1.38678e-10
1252 	 7.53223e-06 	 1.45634e-10
1253 	 7.622e-06 	 1.49187e-10
1254 	 7.54673e-06 	 1.44211e-10
1255 	 7.25599e-06 	 1.37212e-10
1256 	 7.0312e-06 	 1.31189e-10
1257 	 6.84515e-06 	 1.28211e-10
1258 	 6.7442e-06 	 1.2741e-10
1259 	 6.80542e-06 	 1.2433e-10
1260 	 6.74113e-06 	 1.23198e-10
1261 	 6.74894e-06 	 1.28482e-10
1262 	 6.93215e-06 	 1.31884e-10
1263 	 7.03617e-06 	 1.29638e-10
1264 	 6.96023e-06 	 1.28317e-10
1265 	 6.82652e-06 	 1.2828e-10
1266 	 6.74339e-06 	 1.27863e-10
1267 	 6.79723e-06 	 1.27379e-10
1268 	 6.94601e-06 	 1.26206e-10
1269 	 6.98078e-06 	 1.29344e-10
1270 	 6.99862e-06 	 1.35565e-10
1271 	 7.26301e-06 	 1.39129e-10
1272 	 7.50109e-06 	 1.43638e-10
1273 	 7.62889e-06 	 1.47884e-10
1274 	 7.88898e-06 	 1.46553e-10
1275 	 7.96558e-06 	 1.4546e-10
1276 	 8.09465e-06 	 1.48842e-10
1277 	 8.41193e-06 	 1.56673e-10
1278 	 8.63279e-06 	 1.67496e-10
1279 	 9.04952e-06 	 1.73219e-10
1280 	 9.24952e-06 	 1.72833e-10
1281 	 9.18344e-06 	 1.70421e-10
1282 	 9.20371e-06 	 1.66792e-10
1283 	 9.20742e-06 	 1.6777e-10
1284 	 9.31403e-06 	 1.7466e-10
1285 	 9.45104e-06 	 1.80923e-10
1286 	 9.47346e-06 	 1.80672e-10
1287 	 9.49139e-06 	 1.74401e-10
1288 	 9.46901e-06 	 1.70401e-10
1289 	 9.41063e-06 	 1.71031e-10
1290 	 9.57197e-06 	 1.73325e-10
1291 	 9.87127e-06 	 1.79304e-10
1292 	 1.00955e-05 	 1.88197e-10
1293 	 1.02012e-05 	 1.95729e-10
1294 	 1.01194e-05 	 1.99016e-10
1295 	 9.97497e-06 	 1.88593e-10
1296 	 9.61993e-06 	 1.69704e-10
1297 	 9.10336e-06 	 1.60743e-10
1298 	 8.9634e-06 	 1.62825e-10
1299 	 8.95615e-06 	 1.70345e-10
1300 	 9.22287e-06 	 1.78303e-10
1301 	 9.47862e-06 	 1.82789e-10
1302 	 9.59093e-06 	 1.85638e-10
1303 	 9.62126e-06 	 1.82529e-10
1304 	 9.49278e-06 	 1.73615e-10
1305 	 9.21829e-06 	 1.68096e-10
1306 	 9.03931e-06 	 1.61511e-10
1307 	 9.05409e-06 	 1.58868e-10
1308 	 9.21239e-06 	 1.67425e-10
1309 	 9.53552e-06 	 1.75578e-10
1310 	 9.78273e-06 	 1.81299e-10
1311 	 9.89237e-06 	 1.82274e-10
1312 	 9.89502e-06 	 1.80015e-10
1313 	 9.86947e-06 	 1.83101e-10
1314 	 9.82019e-06 	 1.81945e-10
1315 	 9.70962e-06 	 1.77117e-10
1316 	 9.44611e-06 	 1.74908e-10
1317 	 9.13427e-06 	 1.69774e-10
1318 	 8.89348e-06 	 1.65474e-10
1319 	 8.86946e-06 	 1.61784e-10
1320 	 8.81611e-06 	 1.58391e-10
1321 	 8.83518e-06 	 1.61135e-10
1322 	 9.02862e-06 	 1.63509e-10
1323 	 9.13954e-06 	 1.64125e-10
1324 	 9.27592e-06 	 1.69468e-10
1325 	 9.50813e-06 	 1.74451e-10
1326 	 9.65451e-06 	 1.74745e-10
1327 	 9.85009e-06 	 1.74076e-10
1328 	 1.01524e-05 	 1.78967e-10
1329 	 1.06033e-05 	 1.91269e-10
1330 	 1.10785e-05 	 2.05741e-10
1331 	 1.17362e-05 	 2.13538e-10
1332 	 1.20862e-05 	 2.15564e-10
1333 	 1.24274e-05 	 2.26733e-10
1334 	 1.30565e-05 	 2.41869e-10
1335 	 1.34496e-05 	 2.44818e-10
1336 	 1.38463e-05 	 2.48263e-10
1337 	 1.41863e-05 	 2.61353e-10
1338 	 1.46315e-05 	 2.7197e-10
1339 	 1.51642e-05 	 2.82989e-10
1340 	 1.56055e-05 	 2.86797e-10
1341 	 1.58554e-05 	 2.81735e-10
1342 	 1.6291e-05 	 2.9914e-10
1343 	 1.70354e-05 	 3.26257e-10
1344 	 1.79581e-05 	 3.32684e-10
1345 	 1.82862e-05 	 3.40097e-10
1346 	 1.85746e-05 	 3.48321e-10
1347 	 1.84522e-05 	 3.35983e-10
1348 	 1.80388e-05 	 3.23243e-10
1349 	 1.77384e-05 	 3.17596e-10
1350 	 1.72601e-05 	 3.13493e-10
1351 	 1.67275e-05 	 3.15286e-10
1352 	 1.6152e-05 	 3.08598e-10
1353 	 1.55526e-05 	 2.87309e-10
1354 	 1.48993e-05 	 2.67854e-10
1355 	 1.415e-05 	 2.59651e-10
1356 	 1.34546e-05 	 2.54508e-10
1357 	 1.28208e-05 	 2.43164e-10
1358 	 1.24425e-05 	 2.27605e-10
1359 	 1.19265e-05 	 2.15865e-10
1360 	 1.15219e-05 	 2.11111e-10
1361 	 1.13696e-05 	 2.10593e-10
1362 	 1.1034e-05 	 2.07554e-10
1363 	 1.07051e-05 	 2.00285e-10
1364 	 1.02287e-05 	 1.90492e-10
1365 	 9.61369e-06 	 1.75322e-10
1366 	 9.15103e-06 	 1.61053e-10
1367 	 8.61719e-06 	 1.54876e-10
1368 	 8.38478e-06 	 1.5114e-10
1369 	 8.35313e-06 	 1.51239e-10
1370 	 8.34424e-06 	 1.54632e-10
1371 	 8.34581e-06 	 1.52734e-10
1372 	 8.26135e-06 	 1.48106e-10
1373 	 8.166e-06 	 1.45688e-10
1374 	 8.12097e-06 	 1.44734e-10
1375 	 8.04442e-06 	 1.44161e-10
1376 	 8.04063e-06 	 1.44043e-10
1377 	 8.14467e-06 	 1.46165e-10
1378 	 8.22634e-06 	 1.46431e-10
1379 	 8.36941e-06 	 1.46143e-10
1380 	 8.61379e-06 	 1.49216e-10
1381 	 8.7343e-06 	 1.55883e-10
1382 	 9.04288e-06 	 1.68248e-10
1383 	 9.48495e-06 	 1.76292e-10
1384 	 9.81824e-06 	 1.77342e-10
1385 	 1.01434e-05 	 1.82206e-10
1386 	 1.0455e-05 	 1.86369e-10
1387 	 1.06903e-05 	 1.90507e-10
1388 	 1.09733e-05 	 1.98129e-10
1389 	 1.12885e-05 	 2.03563e-10
1390 	 1.16062e-05 	 2.11409e-10
1391 	 1.19206e-05 	 2.15326e-10
1392 	 1.20038e-05 	 2.11572e-10
1393 	 1.2026e-05 	 2.1429e-10
1394 	 1.21166e-05 	 2.19556e-10
1395 	 1.2322e-05 	 2.20545e-10
1396 	 1.24813e-05 	 2.22743e-10
1397 	 1.23748e-05 	 2.26218e-10
1398 	 1.22389e-05 	 2.2348e-10
1399 	 1.20181e-05 	 2.13641e-10
1400 	 1.16494e-05 	 2.07562e-10
1401 	 1.13475e-05 	 2.05792e-10
1402 	 1.1147e-05 	 1.99618e-10
1403 	 1.0882e-05 	 1.94133e-10
1404 	 1.0674e-05 	 1.94248e-10
1405 	 1.05531e-05 	 1.99703e-10
1406 	 1.05718e-05 	 2.06294e-10
1407 	 1.06039e-05 	 1.98405e-10
1408 	 1.03141e-05 	 1.8004e-10
1409 	 9.88577e-06 	 1.72887e-10
1410 	 9.74332e-06 	 1.70348e-10
1411 	 9.73274e-06 	 1.71939e-10
1412 	 9.80992e-06 	 1.80181e-10
1413 	 1.00362e-05 	 1.82378e-10
1414 	 1.00076e-05 	 1.82423e-10
1415 	 1.00449e-05 	 1.80179e-10
1416 	 9.96744e-06 	 1.74245e-10
1417 	 9.65199e-06 	 1.72351e-10
1418 	 9.55148e-06 	 1.68533e-10
1419 	 9.38304e-06 	 1.67002e-10
1420 	 9.22181e-06 	 1.67695e-10
1421 	 9.27569e-06 	 1.64702e-10
1422 	 9.35674e-06 	 1.692e-10
1423 	 9.66105e-06 	 1.77015e-10
1424 	 9.96311e-06 	 1.8425e-10
1425 	 1.03362e-05 	 1.95121e-10
1426 	 1.08459e-05 	 1.97707e-10
1427 	 1.10425e-05 	 1.95608e-10
1428 	 1.11121e-05 	 1.96375e-10
1429 	 1.12564e-05 	 1.94584e-10
1430 	 1.14173e-05 	 2.00826e-10
1431 	 1.16873e-05 	 2.08762e-10
1432 	 1.19599e-05 	 2.0881e-10
1433 	 1.20349e-05 	 2.11304e-10
1434 	 1.202e-05 	 2.13857e-10
1435 	 1.19911e-05 	 2.14816e-10
1436 	 1.20113e-05 	 2.14829e-10
1437 	 1.16477e-05 	 2.11468e-10
1438 	 1.13111e-05 	 2.04927e-10
1439 	 1.09426e-05 	 1.93086e-10
1440 	 1.04548e-05 	 1.84362e-10
1441 	 1.00743e-05 	 1.85426e-10
1442 	 9.91372e-06 	 1.82565e-10
1443 	 9.88996e-06 	 1.74082e-10
1444 	 9.73244e-06 	 1.70761e-10
1445 	 9.43947e-06 	 1.69561e-10
1446 	 9.15e-06 	 1.65209e-10
1447 	 8.75872e-06 	 1.56455e-10
1448 	 8.48366e-06 	 1.4681e-10
1449 	 8.29637e-06 	 1.45194e-10
1450 	 8.30904e-06 	 1.46429e-10
1451 	 8.29115e-06 	 1.44769e-10
1452 	 8.12738e-06 	 1.44807e-10
1453 	 8.05721e-06 	 1.40982e-10
1454 	 7.81325e-06 	 1.37772e-10
1455 	 7.71541e-06 	 1.42154e-10
1456 	 7.77577e-06 	 1.43629e-10
1457 	 8.00026e-06 	 1.4413e-10
1458 	 8.33819e-06 	 1.50566e-10
1459 	 8.60703e-06 	 1.55893e-10
1460 	 8.86232e-06 	 1.58166e-10
1461 	 8.91328e-06 	 1.5951e-10
1462 	 8.91763e-06 	 1.5797e-10
1463 	 9.07226e-06 	 1.59733e-10
1464 	 9.19128e-06 	 1.65595e-10
1465 	 9.60329e-06 	 1.6849e-10
1466 	 9.83614e-06 	 1.7161e-10
1467 	 9.94609e-06 	 1.7644e-10
1468 	 9.98114e-06 	 1.75342e-10
1469 	 9.98218e-06 	 1.70482e-10
1470 	 1.00439e-05 	 1.70237e-10
1471 	 1.00899e-05 	 1.76245e-10
1472 	 1.02127e-05 	 1.83496e-10
1473 	 1.04181e-05 	 1.82192e-10
1474 	 1.0431e-05 	 1.78076e-10
1475 	 1.05127e-05 	 1.85107e-10
1476 	 1.07231e-05 	 1.9201e-10
1477 	 1.09162e-05 	 1.89357e-10
1478 	 1.10781e-05 	 1.87513e-10
1479 	 1.12566e-05 	 1.87354e-10
1480 	 1.1299e-05 	 1.90955e-10
1481 	 1.14039e-05 	 2.02625e-10
1482 	 1.16179e-05 	 2.08694e-10
1483 	 1.18513e-05 	 2.0327e-10
1484 	 1.16728e-05 	 2.00462e-10
1485 	 1.16247e-05 	 2.00718e-10
1486 	 1.14902e-05 	 1.98012e-10
1487 	 1.12661e-05 	 1.95899e-10
1488 	 1.13345e-05 	 1.96884e-10
1489 	 1.11504e-05 	 1.96445e-10
1490 	 1.09948e-05 	 1.88316e-10
1491 	 1.07946e-05 	 1.79868e-10
1492 	 1.04477e-05 	 1.77591e-10
1493 	 1.02526e-05 	 1.7678e-10
1494 	 1.00812e-05 	 1.77212e-10
1495 	 9.84426e-06 	 1.72436e-10
1496 	 9.52169e-06 	 1.63435e-10
1497 	 9.22682e-06 	 1.60284e-10
1498 	 8.94994e-06 	 1.56524e-10
1499 	 8.62869e-06 	 1.5088e-10
1500 	 8.63627e-06 	 1.47276e-10
1501 	 8.537e-06 	 1.46305e-10
1502 	 8.54268e-06 	 1.55716e-10
1503 	 8.92976e-06 	 1.67086e-10
1504 	 9.15166e-06 	 1.65554e-10
1505 	 9.05484e-06 	 1.58952e-10
1506 	 8.93185e-06 	 1.55077e-10
1507 	 8.90633e-06 	 1.51713e-10
1508 	 9.14368e-06 	 1.54577e-10
1509 	 9.49967e-06 	 1.62194e-10
1510 	 9.94857e-06 	 1.70636e-10
1511 	 1.03708e-05 	 1.83733e-10
1512 	 1.09904e-05 	 1.96908e-10
1513 	 1.15593e-05 	 2.05307e-10
1514 	 1.20097e-05 	 2.0786e-10
1515 	 1.23058e-05 	 2.03709e-10
1516 	 1.24046e-05 	 2.06488e-10
1517 	 1.26095e-05 	 2.19711e-10
1518 	 1.29983e-05 	 2.25434e-10
1519 	 1.32653e-05 	 2.21501e-10
1520 	 1.32867e-05 	 2.2195e-10
1521 	 1.35038e-05 	 2.25528e-10
1522 	 1.3501e-05 	 2.22623e-10
1523 	 1.33056e-05 	 2.24044e-10
1524 	 1.36388e-05 	 2.32843e-10
1525 	 1.36806e-05 	 2.32358e-10
1526 	 1.36583e-05 	 2.28381e-10
1527 	 1.38449e-05 	 2.28238e-10
1528 	 1.38586e-05 	 2.28042e-10
1529 	 1.39981e-05 	 2.37006e-10
1530 	 1.42743e-05 	 2.4485e-10
1531 	 1.4152e-05 	 2.42995e-10
1532 	 1.39122e-05 	 2.38346e-10
1533 	 1.34709e-05 	 2.24934e-10
1534 	 1.28989e-05 	 2.15054e-10
1535 	 1.24488e-05 	 2.11136e-10
1536 	 1.21091e-05 	 1.98649e-10
1537 	 1.17255e-05 	 1.92845e-10
1538 	 1.1559e-05 	 1.98255e-10
1539 	 1.1325e-05 	 1.99024e-10
1540 	 1.10465e-05 	 1.93202e-10
1541 	 1.07167e-05 	 1.83972e-10
1542 	 1.03172e-05 	 1.75007e-10
1543 	 1.0274e-05 	 1.71071e-10
1544 	 1.02562e-05 	 1.73382e-10
1545 	 1.03597e-05 	 1.77865e-10
1546 	 1.05525e-05 	 1.82089e-10
1547 	 1.06719e-05 	 1.87061e-10
1548 	 1.08587e-05 	 1.88034e-10
1549 	 1.0756e-05 	 1.84114e-10
1550 	 1.0655e-05 	 1.8008e-10
1551 	 1.06559e-05 	 1.72846e-10
1552 	 1.03908e-05 	 1.68306e-10
1553 	 1.01951e-05 	 1.773e-10
1554 	 1.02046e-05 	 1.86089e-10
1555 	 1.05746e-05 	 1.85945e-10
1556 	 1.09911e-05 	 1.87141e-10
1557 	 1.1203e-05 	 1.88563e-10
1558 	 1.13523e-05 	 1.84445e-10
1559 	 1.13597e-05 	 1.84968e-10
1560 	 1.16487e-05 	 1.87965e-10
1561 	 1.20609e-05 	 1.96146e-10
1562 	 1.2572e-05 	 2.12815e-10
1563 	 1.31276e-05 	 2.21919e-10
1564 	 1.34675e-05 	 2.2604e-10
1565 	 1.377e-05 	 2.28791e-10
1566 	 1.41542e-05 	 2.25936e-10
1567 	 1.4301e-05 	 2.28339e-10
1568 	 1.47498e-05 	 2.39928e-10
1569 	 1.53345e-05 	 2.60114e-10
1570 	 1.61105e-05 	 2.75315e-10
1571 	 1.67718e-05 	 2.71169e-10
1572 	 1.69039e-05 	 2.68974e-10
1573 	 1.67729e-05 	 2.74678e-10
1574 	 1.67109e-05 	 2.75005e-10
1575 	 1.68121e-05 	 2.76575e-10
1576 	 1.6637e-05 	 2.75436e-10
1577 	 1.63531e-05 	 2.71243e-10
1578 	 1.59262e-05 	 2.7161e-10
1579 	 1.54056e-05 	 2.66458e-10
1580 	 1.48147e-05 	 2.54426e-10
1581 	 1.41463e-05 	 2.39661e-10
1582 	 1.35306e-05 	 2.22914e-10
1583 	 1.28361e-05 	 2.13295e-10
1584 	 1.22736e-05 	 2.06263e-10
1585 	 1.18991e-05 	 1.9469e-10
1586 	 1.14263e-05 	 1.89528e-10
1587 	 1.11948e-05 	 1.88077e-10
1588 	 1.11822e-05 	 1.83105e-10
1589 	 1.09128e-05 	 1.81687e-10
1590 	 1.06512e-05 	 1.80922e-10
1591 	 1.05641e-05 	 1.75024e-10
1592 	 1.04598e-05 	 1.71234e-10
1593 	 1.04673e-05 	 1.749e-10
1594 	 1.05257e-05 	 1.77083e-10
1595 	 1.04259e-05 	 1.75414e-10
1596 	 1.0442e-05 	 1.78775e-10
1597 	 1.03766e-05 	 1.8193e-10
1598 	 1.04474e-05 	 1.82405e-10
1599 	 1.08619e-05 	 1.89617e-10
1600 	 1.15038e-05 	 1.98893e-10
1601 	 1.18721e-05 	 1.99651e-10
1602 	 1.19533e-05 	 1.97539e-10
1603 	 1.19189e-05 	 1.99463e-10
1604 	 1.18707e-05 	 2.02896e-10
1605 	 1.21308e-05 	 1.98952e-10
1606 	 1.2433e-05 	 1.94269e-10
1607 	 1.24559e-05 	 2.04275e-10
1608 	 1.28992e-05 	 2.17982e-10
1609 	 1.3251e-05 	 2.27342e-10
1610 	 1.34096e-05 	 2.32975e-10
1611 	 1.36795e-05 	 2.28424e-10
1612 	 1.35821e-05 	 2.21419e-10
1613 	 1.35217e-05 	 2.22413e-10
1614 	 1.37392e-05 	 2.26814e-10
1615 	 1.38743e-05 	 2.3191e-10
1616 	 1.40975e-05 	 2.35606e-10
1617 	 1.43505e-05 	 2.37229e-10
1618 	 1.42623e-05 	 2.37958e-10
1619 	 1.41546e-05 	 2.36315e-10
1620 	 1.37871e-05 	 2.33479e-10
1621 	 1.31988e-05 	 2.23349e-10
1622 	 1.2754e-05 	 2.10106e-10
1623 	 1.23185e-05 	 2.08126e-10
1624 	 1.22035e-05 	 2.07139e-10
1625 	 1.21302e-05 	 1.99811e-10
1626 	 1.18282e-05 	 1.96137e-10
1627 	 1.15903e-05 	 1.93378e-10
1628 	 1.13547e-05 	 1.89165e-10
1629 	 1.11468e-05 	 1.84686e-10
1630 	 1.09179e-05 	 1.79045e-10
1631 	 1.07813e-05 	 1.76098e-10
1632 	 1.07621e-05 	 1.77559e-10
1633 	 1.07905e-05 	 1.84347e-10
1634 	 1.09528e-05 	 1.92512e-10
1635 	 1.13722e-05 	 1.96413e-10
1636 	 1.16974e-05 	 1.97397e-10
1637 	 1.19813e-05 	 1.96225e-10
1638 	 1.20501e-05 	 1.96682e-10
1639 	 1.22176e-05 	 2.01853e-10
1640 	 1.24349e-05 	 2.07263e-10
1641 	 1.26318e-05 	 2.11172e-10
1642 	 1.26965e-05 	 2.13223e-10
1643 	 1.25991e-05 	 2.11695e-10
1644 	 1.25844e-05 	 2.06258e-10
1645 	 1.24678e-05 	 2.0389e-10
1646 	 1.27219e-05 	 2.11769e-10
1647 	 1.31985e-05 	 2.24102e-10
1648 	 1.37541e-05 	 2.32695e-10
1649 	 1.41511e-05 	 2.3716e-10
1650 	 1.41215e-05 	 2.36845e-10
1651 	 1.40421e-05 	 2.28054e-10
1652 	 1.38109e-05 	 2.15856e-10
1653 	 1.34871e-05 	 2.16285e-10
1654 	 1.33386e-05 	 2.24741e-10
1655 	 1.31217e-05 	 2.2332e-10
1656 	 1.26002e-05 	 2.12989e-10
1657 	 1.19943e-05 	 2.00112e-10
1658 	 1.14532e-05 	 1.87641e-10
1659 	 1.10353e-05 	 1.78405e-10
1660 	 1.0829e-05 	 1.73758e-10
1661 	 1.07529e-05 	 1.76825e-10
1662 	 1.05146e-05 	 1.81138e-10
1663 	 1.02804e-05 	 1.76318e-10
1664 	 9.98862e-06 	 1.6569e-10
1665 	 9.45269e-06 	 1.54671e-10
1666 	 9.03937e-06 	 1.45953e-10
1667 	 8.61066e-06 	 1.42847e-10
1668 	 8.30755e-06 	 1.40179e-10
1669 	 8.14846e-06 	 1.31547e-10
1670 	 7.84328e-06 	 1.22416e-10
1671 	 7.65678e-06 	 1.20388e-10
1672 	 7.63294e-06 	 1.21576e-10
1673 	 7.52288e-06 	 1.20641e-10
1674 	 7.54304e-06 	 1.21265e-10
1675 	 7.56535e-06 	 1.22512e-10
1676 	 7.58364e-06 	 1.22135e-10
1677 	 7.73141e-06 	 1.25924e-10
1678 	 7.93292e-06 	 1.30372e-10
1679 	 8.19523e-06 	 1.3112e-10
1680 	 8.54919e-06 	 1.34877e-10
1681 	 8.9346e-06 	 1.42785e-10
1682 	 9.5291e-06 	 1.53695e-10
1683 	 1.01905e-05 	 1.67916e-10
1684 	 1.078e-05 	 1.76474e-10
1685 	 1.12158e-05 	 1.78215e-10
1686 	 1.13594e-05 	 1.8198e-10
1687 	 1.14469e-05 	 1.83605e-10
1688 	 1.14749e-05 	 1.8067e-10
1689 	 1.13257e-05 	 1.80744e-10
1690 	 1.10014e-05 	 1.82596e-10
1691 	 1.04621e-05 	 1.78743e-10
1692 	 1.00864e-05 	 1.70059e-10
1693 	 9.90472e-06 	 1.62269e-10
1694 	 9.58854e-06 	 1.57024e-10
1695 	 9.27848e-06 	 1.50355e-10
1696 	 8.98608e-06 	 1.42399e-10
1697 	 8.735e-06 	 1.39942e-10
1698 	 8.6435e-06 	 1.43353e-10
1699 	 8.55699e-06 	 1.41856e-10
1700 	 8.30422e-06 	 1.32977e-10
1701 	 8.08652e-06 	 1.27173e-10
1702 	 7.80553e-06 	 1.2617e-10
1703 	 7.76888e-06 	 1.2528e-10
1704 	 7.80882e-06 	 1.27572e-10
1705 	 7.86613e-06 	 1.30956e-10
1706 	 8.00303e-06 	 1.30399e-10
1707 	 8.02797e-06 	 1.30212e-10
1708 	 8.2183e-06 	 1.31026e-10
1709 	 8.31325e-06 	 1.31426e-10
1710 	 8.36018e-06 	 1.34486e-10
1711 	 8.49895e-06 	 1.37717e-10
1712 	 8.53862e-06 	 1.39445e-10
1713 	 8.57807e-06 	 1.40083e-10
1714 	 8.62675e-06 	 1.38029e-10
1715 	 8.45966e-06 	 1.36463e-10
1716 	 8.40729e-06 	 1.3505e-10
1717 	 8.24039e-06 	 1.32473e-10
1718 	 8.21642e-06 	 1.33668e-10
1719 	 8.20184e-06 	 1.35033e-10
1720 	 8.11891e-06 	 1.30012e-10
1721 	 7.88661e-06 	 1.25634e-10
1722 	 7.64025e-06 	 1.2554e-10
1723 	 7.512e-06 	 1.23885e-10
1724 	 7.36869e-06 	 1.20864e-10
1725 	 7.27479e-06 	 1.18832e-10
1726 	 7.2712e-06 	 1.16894e-10
1727 	 7.27778e-06 	 1.17043e-10
1728 	 7.20819e-06 	 1.18902e-10
1729 	 7.22984e-06 	 1.18471e-10
1730 	 7.26567e-06 	 1.16152e-10
1731 	 7.33189e-06 	 1.15786e-10
1732 	 7.46626e-06 	 1.19112e-10
1733 	 7.53107e-06 	 1.23963e-10
1734 	 7.50823e-06 	 1.27225e-10
1735 	 7.52363e-06 	 1.27158e-10
1736 	 7.41079e-06 	 1.24589e-10
1737 	 7.4546e-06 	 1.21694e-10
1738 	 7.41881e-06 	 1.19484e-10
1739 	 7.32935e-06 	 1.21626e-10
1740 	 7.35371e-06 	 1.25842e-10
1741 	 7.29991e-06 	 1.23048e-10
1742 	 7.43331e-06 	 1.18902e-10
1743 	 7.59995e-06 	 1.24252e-10
1744 	 7.97229e-06 	 1.30568e-10
1745 	 8.3671e-06 	 1.34717e-10
1746 	 8.61796e-06 	 1.42078e-10
1747 	 8.75804e-06 	 1.44186e-10
1748 	 8.73307e-06 	 1.39971e-10
1749 	 8.56994e-06 	 1.3766e-10
1750 	 8.59907e-06 	 1.35565e-10
1751 	 8.61018e-06 	 1.3561e-10
1752 	 8.59365e-06 	 1.40579e-10
1753 	 8.76589e-06 	 1.43883e-10
1754 	 8.69044e-06 	 1.43375e-10
1755 	 8.5704e-06 	 1.39563e-10
1756 	 8.56734e-06 	 1.324e-10
1757 	 8.44548e-06 	 1.30284e-10
1758 	 8.49859e-06 	 1.34286e-10
1759 	 8.7621e-06 	 1.38238e-10
1760 	 8.83365e-06 	 1.43821e-10
1761 	 8.94604e-06 	 1.4589e-10
1762 	 8.94955e-06 	 1.4245e-10
1763 	 8.78285e-06 	 1.41813e-10
1764 	 8.61874e-06 	 1.39065e-10
1765 	 8.2986e-06 	 1.32864e-10
1766 	 8.0715e-06 	 1.31196e-10
1767 	 7.97794e-06 	 1.31057e-10
1768 	 7.9065e-06 	 1.29503e-10
1769 	 7.8774e-06 	 1.28421e-10
1770 	 7.86838e-06 	 1.2512e-10
1771 	 7.67536e-06 	 1.21265e-10
1772 	 7.44031e-06 	 1.19714e-10
1773 	 7.26981e-06 	 1.15764e-10
1774 	 7.06345e-06 	 1.09912e-10
1775 	 6.908e-06 	 1.07263e-10
1776 	 6.90909e-06 	 1.06306e-10
1777 	 6.90065e-06 	 1.06784e-10
1778 	 6.96273e-06 	 1.10379e-10
1779 	 7.07147e-06 	 1.13539e-10
1780 	 7.21164e-06 	 1.14017e-10
1781 	 7.15251e-06 	 1.12114e-10
1782 	 6.97474e-06 	 1.08571e-10
1783 	 6.9841e-06 	 1.07983e-10
1784 	 7.03756e-06 	 1.12321e-10
1785 	 7.20365e-06 	 1.17846e-10
1786 	 7.43235e-06 	 1.23108e-10
1787 	 7.54384e-06 	 1.25491e-10
1788 	 7.669e-06 	 1.21658e-10
1789 	 7.65088e-06 	 1.1765e-10
1790 	 7.5383e-06 	 1.17288e-10
1791 	 7.54464e-06 	 1.15451e-10
1792 	 7.49295e-06 	 1.15319e-10
1793 	 7.56284e-06 	 1.1912e-10
1794 	 7.70142e-06 	 1.21838e-10
1795 	 7.73598e-06 	 1.22049e-10
1796 	 7.67759e-06 	 1.2145e-10
1797 	 7.61132e-06 	 1.20265e-10
1798 	 7.64089e-06 	 1.16432e-10
1799 	 7.57938e-06 	 1.14998e-10
1800 	 7.66298e-06 	 1.21743e-10
1801 	 7.76745e-06 	 1.26763e-10
1802 	 7.88819e-06 	 1.25203e-10
1803 	 7.94429e-06 	 1.24573e-10
1804 	 7.8612e-06 	 1.25468e-10
1805 	 7.79591e-06 	 1.26344e-10
1806 	 7.75291e-06 	 1.26467e-10
1807 	 7.73019e-06 	 1.24186e-10
1808 	 7.66935e-06 	 1.21165e-10
1809 	 7.47434e-06 	 1.19089e-10
1810 	 7.3463e-06 	 1.18866e-10
1811 	 7.25221e-06 	 1.1837e-10
1812 	 7.14262e-06 	 1.14612e-10
1813 	 7.0202e-06 	 1.11316e-10
1814 	 6.7438e-06 	 1.09206e-10
1815 	 6.60824e-06 	 1.03465e-10
1816 	 6.48563e-06 	 9.71926e-11


==> numericalresults/data/bone/scalabilitySetupS.dat <==
1     1221     1.0      606     1.0     292   1.0
2      633     1.93     326     1.86    155   1.88
4      314     3.9      169     3.6     81    3.6
8      166     7.4       89     6.8     39    7.48
16      85     14.4      42    14.2     21    13.9


==> numericalresults/pics/embeddedsphere/embeddedsphere.tikz <==
%\tdplotsetmaincoords{60}{30}

\definecolor{darkgreen}{rgb}{0,0.4,0}
\tikzstyle{stress} = [-latex]

\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      %x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      dim/.style={latex-latex}
      ]
      
  %\scriptsize%
  \large 
 
  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,5) node[anchor=west]{$z$};
  
\pgfmathsetmacro\Width{10}
\pgfmathsetmacro\Height{10}
\pgfmathsetmacro\Depth{10}
\pgfmathsetmacro\Radius{0.1}

\coordinate (O) at (-0.5*\Depth, -0.5*\Width,-0.5*\Height);
\coordinate (A) at ( 0.5*\Depth, -0.5*\Width,-0.5*\Height);
\coordinate (B) at ( 0.5*\Depth,  0.5*\Width,-0.5*\Height);
\coordinate (C) at (-0.5*\Depth,  0.5*\Width,-0.5*\Height);
\coordinate (D) at (-0.5*\Depth, -0.5*\Width, 0.5*\Height);
\coordinate (E) at ( 0.5*\Depth, -0.5*\Width, 0.5*\Height);
\coordinate (F) at ( 0.5*\Depth,  0.5*\Width, 0.5*\Height);
\coordinate (G) at (-0.5*\Depth,  0.5*\Width, 0.5*\Height);

\draw[draw=none,fill=gray!20] (O) -- (A) -- (B) -- (C) -- cycle;% Back Face
\draw[draw=black, dashed,fill=none] (C) -- (O) -- (A);% Back Face
\draw[draw=black,fill=none] (B) -- (C);% Back Face
\draw[draw=none,fill=gray!20,opacity=0.8] (D) -- (O) -- (C) -- (G) -- cycle;% Left Face
\draw[draw=black, dashed,fill=none] (O) -- (D);% Left Face
\draw[draw=black,fill=none] (G) -- (C);% Left Face
\draw[black,fill=gray!20,opacity=0.8] (E) -- (F) -- (B) -- (A) -- cycle;% Right Face
\draw[black,fill=gray!20,opacity=0.6] (D) -- (E) -- (F) -- (G) -- cycle;% Front Face
 
\shade[ball color = gray!10, opacity = 0.4] (0,0) circle (2cm);
\draw (0,0) circle (2cm);
\draw (-2,0) arc (180:360:2 and 0.6);
\draw[dashed] (2,0) arc (0:180:2 and 0.6);
\fill[fill=black] (0,0) circle (1pt);
\draw[dashed] (0,0 ) -- node[above]{$r$} (2,0);

%\node[anchor=north west, inner sep=5pt] at (0.5*\Depth, -0.5*\Width, 0.*\Height ) {$w$};
%\node[ ] at (0.08,-0.5*\Width,0.65*\Height ) {$l$};
\draw[dim] (0.5*\Depth + 0.6, 0.5*\Width, -0.5*\Height) -- (0.5*\Depth + 0.6, -0.5*\Width, -0.5*\Height) node[midway, anchor=west]{$a$};
\draw (0.5*\Depth + 0.4, 0.5*\Width, -0.5*\Height) -- (0.5*\Depth + 0.8, 0.5*\Width, -0.5*\Height);
\draw (0.5*\Depth + 0.4, -0.5*\Width, -0.5*\Height) -- (0.5*\Depth + 0.8, -0.5*\Width, -0.5*\Height);

%% surface load

\pgfmathsetmacro\ArrowLength{1}
\coordinate (AI) at (-0.5*\Depth, -0.5*\Width,-0.5*\Height);
\coordinate (AII) at (-0.5*\Depth, -0.5*\Width + \ArrowLength,-0.5*\Height);

\foreach \x in {0,2.0,...,10}
 \foreach \z in {0,2.0,...,10}
  \draw [stress] (-0.5*\Depth+\x, 0.5*\Width + \ArrowLength,-0.5*\Height+\z) -- ++ (0,-\ArrowLength,0); 

\node[anchor=south east] at (-0.5*\Depth, 0.5*\Width + \ArrowLength,0.5*\Height) {$P$};


%% Dirichlet boundary condition lines
\coordinate (BI) at (-0.5*\Depth, -0.5*\Width -0.4, 0.5*\Height);
\coordinate (BII) at (0.5*\Depth, -0.5*\Width -0.4, 0.5*\Height);
\coordinate (BIII) at (0.5*\Depth,-0.5*\Width -0.4, -0.5*\Height);
\draw[black] (BI) -- (BII) -- (BIII);

 \foreach \x in {0.2,2.0,...,10}
 {
  \draw (-0.5*\Depth+\x, -0.5*\Width - 0.2,0.5*\Height) circle (0.2cm); 
 }

\tikzset{xzplane/.style={canvas is xz plane at y=#1}}
\tikzset{yzplane/.style={canvas is yz plane at x=#1}}
\tikzset{xyplane/.style={canvas is xy plane at z=#1}}

\begin{scope}[yzplane=5]
      \foreach \y in {0.2,2.0,...,10} 
      {
       \draw (-0.5*\Depth - 0.2, -0.5*\Width + \y) circle (0.2cm); 
      }
\end{scope}

\end{tikzpicture}


==> preconditioning/graphs/refinement_1d_hpd_rank.tikz <==
\begin{tikzpicture}
[
	scale=1,
	connection/.style={
		gray!40,
                dashed,
		shorten >=2pt,
		shorten <=2pt,
	},
	curve/.style={
		%line width=1pt,
		black,
	},
       submatrix1/.style={black,pattern=north east lines,pattern color=black,preaction={fill=violet!30,fill opacity=0.5}},
       submatrix2/.style={black,pattern=dots,pattern color=black,preaction={fill=gray!50,fill opacity=0.5}},
       submatrix3/.style={black,pattern=north west lines,pattern color=black,preaction={fill=brown!50,fill opacity=0.5}}
]

%\scriptsize%
\fontsize{7}{7}
\pgfmathsetmacro\radius{0.03};
\pgfmathsetmacro\levelA{0.0};
\pgfmathsetmacro\levelB{2.1};
\pgfmathsetmacro\levelC{3.2};
\pgfmathsetmacro\levelD{4.0};
\pgfmathsetmacro\scale{1.8};


% element boundaries
\node[] at (1,1.4*\scale) {element 1};
\node[] at (3,1.4*\scale) {element 2};
\node[] at (5,1.4*\scale) {element 3};
\draw[connection] (0,\levelA) -- (0,1.5*\scale);
\draw[connection] (2,\levelA) -- (2,1.5*\scale);
\draw[connection] (4,\levelA) -- (4,1.5*\scale);
\draw[connection] (6,\levelA) -- (6,1.5*\scale);

% Level 0
%\node[left] at (0,\levelA) {$k=0$};

% linear modes
\draw[gray] (0,\levelA) -- ++(6,0);
\draw[curve,thick] (0,\levelA) -- ++(2,\scale) -- ++(2,-\scale) -- ++(2,\scale);
\draw[curve,thick] (0,{\levelA+\scale}) -- ++(2,-\scale) -- ++(2,\scale) --
++(2,-\scale);



% ####################################################### 
% second order modes
\def\pa{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pared{%
\draw[curve,thick,red,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pablue{%
\draw[curve,thick,blue,dash dot,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pagray{%
\draw[curve,thick,gray,loosely dashed,mark=o,mark size=0.2pt, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

% ####################################################### 
% third order modes

\def\pb{%
\draw[curve,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pbred{%
\draw[curve,red,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})

}
\def\pbblue{%
\draw[curve,thick,blue,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pbgray{%
\draw[curve,thick,gray,loosely dashed,mark=o,mark size=0.2pt, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

% ####################################################### 
% fourth order modes

\def\pc{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\def\pcblue{%
\draw[curve,thick,blue,dash dot, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\def\pcgray{%
\draw[curve,thick,gray,dashed, mark=x, mark size=0.2pt, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\begin{scope}[shift={(1,0)}]
\pared; \pbblue; 
\end{scope}

\begin{scope}[shift={(3,0)}]
\pared; \pbblue; 
\end{scope}

\begin{scope}[shift={(5,0)}]
\pared; \pbblue; 
\end{scope}

%\node[right] at (6,\levelA) {$p=4$};
%\node[right] at (6,\levelB) {$p=1$};

%% group info
%\node[] at (0,1.1*\scale) {\footnotesize{1}};
%\node[] at (2,1.1*\scale) {$1,2$};
%\node[] at (1,-0.2) {$1$};
%\node[] at (1,-0.9) {$1$};
%
%\node[] at (3,-0.2) {$2$};
%\node[] at (3,-0.9) {$2$};
%
%\node[] at (5,-0.2) {$3$};
%\node[] at (5,-0.9) {$3$};
%\node[] at (4,1.1*\scale) {$2,3$};
%\node[] at (6,1.1*\scale) {$3$};

%% matrix with boxes
\matrix[matrix of math nodes,left delimiter = (,right delimiter = ),row sep=10pt, row sep = 2pt,column sep = 2pt, inner sep=2pt,text width=.5em, text height= .5ex, text depth=.5ex] (m) at (8.0,0.5*\scale,0) {
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
 };
\draw[submatrix3] (m-1-1.north west) -- (m-1-2.north east) -- (m-2-2.south east) -- (m-2-1.south west) --cycle ;
\draw[submatrix2] (m-2-2.north west) -- (m-2-3.north east) -- (m-3-3.south east) -- (m-3-2.south west) --cycle ;
\draw[submatrix1] (m-3-3.north west) -- (m-3-4.north east) -- (m-4-4.south east) -- (m-4-3.south west) --cycle ;


%% mark dofs in group
\draw[violet, <-, >=stealth'] (5.5,-1.2) -- (5.5,\scale);
\foreach \y in {1/4*\scale,3/4*\scale,\scale*-0.4592793268, \scale*-0.29646635306 }
{
  \filldraw[violet] ( 5.5, \y ) circle (1.3*\radius);
}

\node (n1) at (m-3-1.north west) {};
\node (n2) at ([xshift=-2cm]n1) {};
\path (n2) -- (n1) node[pos=.5] (n3) {$\mathbf{S}$};
\path (n3) -- (n1) node[pos=.25] (n4) {$=$};


\node[] at (5.5,-1.4) {${\color{violet}\mathbf{A}_3}$};
\draw[violet, ->, >=stealth'] (5.8,-1.4) -- (6.8,-1.4);
\node[] at (7.2,-1.4) {${\color{violet}\mathbf{A}^{-1}_3}$};
\draw[violet, ->, >=stealth'] (7.6,-1.4) -- (8.4,-1.4) -- (8.4,-0.1);

% black dots
\filldraw[black] 
(0,\levelA) circle (\radius)
(2,\levelA) circle (\radius)
(4,\levelA) circle (\radius)
(6,\levelA) circle (\radius);

\end{tikzpicture}


==> preconditioning/graphs/refinement_cbas.tikz <==
\begin{tikzpicture}
[
	scale=1,
	connection/.style={
		gray!40,
                dashed,
		shorten >=2pt,
		shorten <=2pt,
	},
	curve/.style={
		%line width=1pt,
		black,
	},
       submatrix1/.style={black,pattern=north east lines,pattern color=black,preaction={fill=violet!30,fill opacity=0.5}},
       submatrix2/.style={black,pattern=dots,pattern color=black,preaction={fill=gray!50,fill opacity=0.5}},
       submatrix3/.style={black,pattern=north west lines,pattern color=black,preaction={fill=brown!50,fill opacity=0.5}}
]

%\scriptsize%
\fontsize{7}{7}
\pgfmathsetmacro\radius{0.03};
\pgfmathsetmacro\levelA{0.0};
\pgfmathsetmacro\levelB{2.3};
\pgfmathsetmacro\levelC{3.2};
\pgfmathsetmacro\levelD{4.0};
\pgfmathsetmacro\scale{1.8};


% element boundaries
\node[] at (1,1.2*\levelC) {element 1};
\node[] at (3,1.2*\levelC) {element 2};
\draw[connection] (0,\levelA) -- (0,1.2*\levelC);
\draw[connection] (2,\levelA) -- (2,1.2*\levelC);
\draw[connection] (4,\levelA) -- (4,1.2*\levelC);
\draw[connection] (3,\levelA) -- (3,1.0*\levelC);

% Level 0
\node[left] at (0,\levelA) {$k=0$};

% linear modes
\draw[gray] (0,\levelA) -- ++(4,0);
\draw[curve,thick] (0,\levelA) -- ++(2,\scale) -- ++(2,-\scale);
\draw[curve,thick] (0,{\levelA+\scale}) -- ++(2,-\scale) -- ++(2,\scale);

\filldraw[black] 
(0,\levelA) circle (\radius)
(2,\levelA) circle (\radius)
(4,\levelA) circle (\radius);

% Level 1
\node[left] at (0,\levelB) {$k=1$};

\draw[gray] (2,\levelB) -- ++(2,0);

\draw[curve,thick] (2,\levelB) -- ++(1,0.5*\scale);
\draw[curve,thick] (3,\levelB+0.5*\scale) -- ++(1,-0.5*\scale);

\filldraw[black] (2,\levelB) circle (\radius);
\filldraw[black] (4,\levelB) circle (\radius);


% ####################################################### 
% second order modes
\def\pa{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pared{%
\draw[curve,thick,red,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pablue{%
\draw[curve,thick,blue,dash dot,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pagray{%
\draw[curve,thick,gray,loosely dashed,mark=o,mark size=0.2pt, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

% ####################################################### 
% third order modes

\def\pb{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pbred{%
\draw[curve,red,thick,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})

}
\def\pbblue{%
\draw[curve,thick,blue,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pbgray{%
\draw[curve,thick,gray,loosely dashed,mark=o,mark size=0.2pt, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

% ####################################################### 
% fourth order modes

\def\pc{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\def\pcblue{%
\draw[curve,thick,blue,dash dot, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\def\pcgray{%
\draw[curve,thick,gray,dashed, mark=x, mark size=0.2pt, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\begin{scope}[shift={(1,0)}]
\pared; \pbblue; 
\end{scope}

%% deactivated high order modes element 1
%\begin{scope}[shift={(3,0)}]
%\pared; \pbblue; 
%\end{scope}

% element 3
%\begin{scope}[shift={(5,0)}]
%\pared; \pbblue; 
%\end{scope}

% high order modes levelB

\begin{scope}[shift={(2.5,\levelB)}, scale=0.5]
\pared; \pbblue;
\end{scope}

\begin{scope}[shift={(3.5,\levelB)}, scale=0.5]
\pared; \pbblue;
\end{scope}

%\node[right] at (6,\levelA) {$p=4$};
%\node[right] at (6,\levelB) {$p=1$};

%%% group info
%\node[] at (0,1.1*\scale) {$1$};
%\node[] at (2,1.1*\scale) {$1,2$};
%\node[] at (1,-0.2) {$1$};
%\node[] at (1,-0.9) {$1$};
%
%\node[] at (3,-0.2) {$2$};
%\node[] at (3,-0.9) {$2$};
%
%\node[] at (5,-0.2) {$3$};
%\node[] at (5,-0.9) {$3$};
%\node[] at (4,1.1*\scale) {$2,3$};
%\node[] at (6,1.1*\scale) {$3$};

%% matrix with boxes
\matrix[matrix of math nodes,left delimiter = (,right delimiter = ),row sep=10pt, row sep = 2pt,column sep = 2pt, inner sep=2pt,text width=.5em, text height= .5ex, text depth=.5ex] (m) at (6.5,1.1*\scale,0) {
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
 };
\draw[submatrix3] (m-1-1.north west) -- (m-1-2.north east) -- (m-2-2.south east) -- (m-2-1.south west) --cycle ;
\draw[submatrix2] (m-2-2.north west) -- (m-2-3.north east) -- (m-3-3.south east) -- (m-3-2.south west) --cycle ;
\draw[submatrix1] (m-3-3.north west) -- (m-3-4.north east) -- (m-4-4.south east) -- (m-4-3.south west) --cycle ;

\node (n1) at (m-3-1.north west) {};
\node (n2) at ([xshift=-2cm]n1) {};
\path (n2) -- (n1) node[pos=.5] (n3) {$\mathbf{S}$};
\path (n3) -- (n1) node[pos=.25] (n4) {$=$};

%% mark dofs in group
\draw[violet, <-, >=stealth'] (3.5,-0.6) -- (3.5,1.4*\levelB);
\foreach \y in {1/4*\scale,3/4*\scale,\levelB, \levelB-\scale*0.29646635306,1/4*\scale+\levelB}
{
  \filldraw[violet] ( 3.5, \y ) circle (1.3*\radius);
}

\node[] at (3.5,-0.8) {${\color{violet}\mathbf{A}_3}$};
\draw[violet, ->, >=stealth'] (3.8,-0.8) -- (4.8,-0.8);
\node[] at (5.2,-0.8) {${\color{violet}\mathbf{A}^{-1}_3}$};
\draw[violet, ->, >=stealth'] (5.6,-0.8) -- (6.9,-0.8) -- (6.9,1.0);

\end{tikzpicture}


==> preconditioning/graphs/refinement_cbas_trunk.tikz <==
\begin{tikzpicture}
[
	scale=1,
	connection/.style={
		gray!40,
                dashed,
		shorten >=2pt,
		shorten <=2pt,
	},
	curve/.style={
		%line width=1pt,
		black,
	},
       submatrix1/.style={black,pattern=north east lines,pattern color=black,preaction={fill=violet!30,fill opacity=0.5}},
       submatrix2/.style={black,pattern=dots,pattern color=black,preaction={fill=gray!50,fill opacity=0.5}},
       submatrix3/.style={black,pattern=north west lines,pattern color=black,preaction={fill=brown!50,fill opacity=0.5}}
]

%\scriptsize%
\fontsize{7}{7}
\pgfmathsetmacro\radius{0.03};
\pgfmathsetmacro\levelA{0.0};
\pgfmathsetmacro\levelB{2.3};
\pgfmathsetmacro\levelC{3.2};
\pgfmathsetmacro\levelD{4.0};
\pgfmathsetmacro\scale{1.8};


% element boundaries
\node[] at (1,1.2*\levelC) {element 1};
\node[] at (3,1.2*\levelC) {element 2};
\draw[connection] (0,\levelA) -- (0,1.2*\levelC);
\draw[connection] (2,\levelA) -- (2,1.2*\levelC);
\draw[connection] (4,\levelA) -- (4,1.2*\levelC);
\draw[connection] (3,\levelA) -- (3,1.0*\levelC);

% Level 0
\node[left] at (0,\levelA) {$k=0$};

% linear modes
\draw[gray] (0,\levelA) -- ++(4,0);
\draw[curve,thick] (0,\levelA) -- ++(2,\scale) -- ++(2,-\scale);
\draw[curve,thick] (0,{\levelA+\scale}) -- ++(2,-\scale) -- ++(2,\scale);

\filldraw[black] 
(0,\levelA) circle (\radius)
(2,\levelA) circle (\radius)
(4,\levelA) circle (\radius);

% Level 1
\node[left] at (0,\levelB) {$k=1$};

\draw[gray] (2,\levelB) -- ++(2,0);

\draw[curve,thick] (2,\levelB) -- ++(1,0.5*\scale);
\draw[curve,thick] (3,\levelB+0.5*\scale) -- ++(1,-0.5*\scale);

\filldraw[black] (2,\levelB) circle (\radius);
\filldraw[black] (4,\levelB) circle (\radius);


% ####################################################### 
% second order modes
\def\pa{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pared{%
\draw[curve,thick,red,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pablue{%
\draw[curve,thick,blue,dash dot,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pagray{%
\draw[curve,thick,gray,loosely dashed,mark=o,mark size=0.2pt, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

% ####################################################### 
% third order modes

\def\pb{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pbred{%
\draw[curve,red,thick,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})

}
\def\pbblue{%
\draw[curve,thick,blue,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pbgray{%
\draw[curve,thick,gray,loosely dashed,mark=o,mark size=0.2pt, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

% ####################################################### 
% fourth order modes

\def\pc{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\def\pcblue{%
\draw[curve,thick,blue,dash dot, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\def\pcgray{%
\draw[curve,thick,gray,dashed, mark=x, mark size=0.2pt, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\begin{scope}[shift={(1,0)}]
\pared; \pbblue; 
\end{scope}

%% deactivated high order modes element 1
%\begin{scope}[shift={(3,0)}]
%\pared; \pbblue; 
%\end{scope}

% element 3
%\begin{scope}[shift={(5,0)}]
%\pared; \pbblue; 
%\end{scope}

% high order modes levelB

\begin{scope}[shift={(2.5,\levelB)}, scale=0.5]
\pared; \pbblue;
\end{scope}

\begin{scope}[shift={(3.5,\levelB)}, scale=0.5]
\pared; \pbblue;
\end{scope}

%\node[right] at (6,\levelA) {$p=4$};
%\node[right] at (6,\levelB) {$p=1$};

%%% group info
%\node[] at (0,1.1*\scale) {$1$};
%\node[] at (2,1.1*\scale) {$1,2$};
%\node[] at (1,-0.2) {$1$};
%\node[] at (1,-0.9) {$1$};
%
%\node[] at (3,-0.2) {$2$};
%\node[] at (3,-0.9) {$2$};
%
%\node[] at (5,-0.2) {$3$};
%\node[] at (5,-0.9) {$3$};
%\node[] at (4,1.1*\scale) {$2,3$};
%\node[] at (6,1.1*\scale) {$3$};

%% matrix with boxes
\matrix[matrix of math nodes,left delimiter = (,right delimiter = ),row sep=10pt, row sep = 2pt,column sep = 2pt, inner sep=2pt,text width=.5em, text height= .5ex, text depth=.5ex] (m) at (6.5,1.1*\scale,0) {
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
{\color{white}\cdot}&{\color{white}\cdot}& {\color{white}\cdot}& {\color{white}\cdot}\\
 };
\draw[submatrix3] (m-1-1.north west) -- (m-1-2.north east) -- (m-2-2.south east) -- (m-2-1.south west) --cycle ;
\draw[submatrix2] (m-2-2.north west) -- (m-2-3.north east) -- (m-3-3.south east) -- (m-3-2.south west) --cycle ;
\draw[submatrix1] (m-3-3.north west) -- (m-3-4.north east) -- (m-4-4.south east) -- (m-4-3.south west) --cycle ;

\node (n1) at (m-3-1.north west) {};
\node (n2) at ([xshift=-2cm]n1) {};
\path (n2) -- (n1) node[pos=.5] (n3) {$\mathbf{S}$};
\path (n3) -- (n1) node[pos=.25] (n4) {$=$};

%% mark dofs in group
\draw[violet, <-, >=stealth'] (3.5,-0.6) -- (3.5,1.4*\levelB);
\foreach \y in {3/4*\scale,\levelB, \levelB-\scale*0.29646635306,1/4*\scale+\levelB}
{
  \filldraw[violet] ( 3.5, \y ) circle (1.3*\radius);
}

\node[] at (3.5,-0.8) {${\color{violet}\mathbf{A}_3}$};
\draw[violet, ->, >=stealth'] (3.8,-0.8) -- (4.8,-0.8);
\node[] at (5.2,-0.8) {${\color{violet}\mathbf{A}^{-1}_3}$};
\draw[violet, ->, >=stealth'] (5.6,-0.8) -- (6.9,-0.8) -- (6.9,1.0);

\end{tikzpicture}


==> preconditioning/pics/mlhp-blocks/mlhp-blocks.tikz <==
\definecolor{darkgreen}{rgb}{0,0.4,0}

\begin{tikzpicture}
[
  scale=1,
  connection/.style={
    dotted,
  },
  curve/.style={
    line width=.6pt,
    black,
  },
  activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=5, solid},
  inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
  activeEdge/.style={draw=darkgreen, fill=none, line width=.6},
  inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed,line width=.6}
]

%\scriptsize%
\fontsize{7}{7}
\pgfmathsetmacro\radius{0.06};
\pgfmathsetmacro\levelA{0.0};
\pgfmathsetmacro\levelB{2.1};
\pgfmathsetmacro\levelC{3.2};
\pgfmathsetmacro\levelD{4.0};
\pgfmathsetmacro\scale{1.8};
\pgfmathsetmacro\off{0.06};

% Discontinuity
%\draw[red] (2.6,0) -- ++(0,\levelD);

% Connections
% 0 - 1
\draw[connection] (0,\levelA) -- (0,1.05*\levelD);
\draw[connection] (2,\levelA) -- (2,1.05*\levelD);
\draw[connection] (4,\levelA) -- (4,1.05*\levelD);
\draw[connection] (6,\levelA) -- (6,1.05*\levelD);

% 1 - 2
\draw[connection] (2.5,\levelC) -- (2.5,1.05*\levelD);
\draw[connection] (3,\levelB) -- (3,1.05*\levelD);


\def\pa{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pbrownA{%
\draw[curve,violet, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pb{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pXbrownb{%
\draw[curve,violet, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pc{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\def\pd{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/2*(1.0 - \x)})
}

\def\pYd{%
\draw[curve,violet,domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/2*(1.0 - \x)})
}

\begin{scope}[shift={(3.5,\levelB)}, scale=0.5]
\pa; \pb; 
\end{scope}

\begin{scope}[shift={(2.25,\levelC)}, scale=0.25]
\pa; \pb;
\end{scope}

\begin{scope}[shift={(2.75,\levelC)}, scale=0.25]
\pbrownA; \pXbrownb;
\end{scope}

\begin{scope}[shift={(1,0)}]
\pa; \pb;
\end{scope}

\begin{scope}[shift={(5,0)}]
\pa; \pb;
\end{scope}

%% nodes and edges
% Level 0
\node[left] at (0 - \off,\levelA) {$k=0$};

\draw[activeEdge] (0,\levelA) -- ++(2,0);
\draw[inactiveEdgeLinearIndependence] (2,\levelA) -- ++(2,0);
\draw[activeEdge] (4,\levelA) -- ++(2,0);
\draw[curve] (0,\levelA) -- ++(2,\scale) -- ++(2,-\scale) -- ++(2,\scale);
\draw[curve] (0,{\levelA+\scale}) -- ++(2,-\scale) -- ++(2,\scale) --
++(2,-\scale);

\filldraw[activeNode] 
(0,\levelA) circle (\radius)
(2,\levelA) circle (\radius)
(4,\levelA) circle (\radius)
(6,\levelA) circle (\radius);

% Level 1
\node[left] at (0 - \off,\levelB) {$k=1$};

\draw[inactiveEdgeLinearIndependence] (2,\levelB) -- ++(1,0);
\draw[activeEdge] (3,\levelB) -- ++(1,0);
\draw[curve,violet] (2,\levelB) -- ++(1,0.5*\scale) -- ++(1,-0.5*\scale);

\filldraw[activeNode] 
(3,\levelB) circle (\radius);

\filldraw[inactiveNodeCompatible] 
(2,\levelB) circle (\radius)
(4,\levelB) circle (\radius);

% Level 2
\node[left] at (0 - \off,\levelC) {$k=2$};

\draw[activeEdge] (2,\levelC) -- ++(0.5,0);
\draw[activeEdge] (2.5,\levelC) -- ++(0.5,0);
\draw[curve,violet] (2,\levelC) -- ++(0.5,0.25*\scale) -- ++(0.5,-0.25*\scale);

\filldraw[activeNode] 
(2.5,  \levelC) circle (\radius);

\filldraw[inactiveNodeCompatible] 
(2,\levelC) circle (\radius)
(3,\levelC) circle (\radius);

%% collected basis functions

\pgfmathsetmacro\moveY{1.3};

% axis full
\draw[curve,line width=.2,->] (8.5,\levelA + \moveY) -- ( 11.5, \levelA + \moveY );
\draw[curve,line width=.2,->] (8.5,\levelA + \moveY) -- ++( 0, \levelA + 2.2 );
\node[left] at (8.5,\moveY){0};
\node[left] at (8.5, \scale + \moveY){1};

\draw [fill=red,opacity=0.1] (9.0, \moveY - 4*0.29646635306 + 0.07) rectangle (11,\scale + \moveY);

% dashed lines - full groups
\draw[curve,violet,dashed] (9.0,\levelA + 0.5*\scale + \moveY) -- ++(-0.5,-0.125*\scale);
\draw[curve,dashed] (9.0, \moveY + 0.25*\scale) --  ++(-0.5,-0.0675*\scale);
\draw[curve,dashed] (11,\levelA + 0.5*\scale + \moveY) -- ++(0.5,0.0675*\scale);
\draw[curve,dashed] (11,\levelA + 0.5*\scale + \moveY) -- ++(0.5,-0.0675*\scale);
\draw[curve,dashed] (9,\levelA + 0.75*\scale + \moveY) -- ++(-0.5,0.0675*\scale);
\draw[curve,violet,dashed] (9,\levelA + \scale + \moveY) -- ++(-0.5,-0.25*\scale);
\draw[curve,violet,dashed] (11,\levelA + \scale + \moveY) -- ++(0.5,-0.125*\scale);

\draw[curve,brown,line width=.9] (9.0,\levelA + \moveY) -- ++(2,0);
\filldraw[black] 
(9,\levelA + \moveY) circle (\radius)
(11,\levelA + \moveY) circle (\radius);
\node[below] at (10.0,\moveY) {$T_3$};

% full groups
\draw[curve,violet] (9.0,\levelA + 0.5*\scale + \moveY) -- ++(2,0.5*\scale);
\draw[curve] (9.0,\levelA + 0.25*\scale + \moveY) -- ++(2,0.25*\scale);
\draw[curve] (9.0,\levelA + 0.75*\scale + \moveY) -- ++(2,-0.25*\scale);

\begin{scope}[shift={(10,\levelA + \moveY)}, scale=1.0]
\pbrownA; \pXbrownb; \pYd; 
\end{scope}

% axis full
\draw[curve,line width=.2,->] (13.5,\levelA + \moveY) -- ( 16.5, \levelA + \moveY );
\draw[curve,line width=.2,->] (13.5,\levelA + \moveY) -- ++( 0, \levelA + 2.2 );
\node[left] at (13.5,\moveY){0};
\node[left] at (13.5, \scale + \moveY){1};

% truncated groups

\draw [fill=red,opacity=0.1] (14.0, \moveY - 4*0.29646635306 + 0.07) rectangle (16,\scale + \moveY);
\draw[curve,brown,line width=.9] (14.0,\levelA + \moveY) -- ++(2,0);
\filldraw[black] 
(14,\levelA + \moveY) circle (\radius)
(16,\levelA + \moveY) circle (\radius);
\node[below] at (15.0,\moveY) {$T_3$};

%% dotted lines
\draw[curve,violet,dashed] (14,\levelA + \scale + \moveY) -- ++(-0.5,-0.25*\scale);
\draw[curve,violet,dashed] (16,\levelA + \scale + \moveY) -- ++(0.5,-0.125*\scale);
\draw[curve,violet,dashed] (14,\levelA + 0.5*\scale + \moveY) -- ++(-0.5,-0.125*\scale);

\begin{scope}[shift={(15.0,\levelA + \moveY)}, scale=1.0]
\pbrownA; \pXbrownb; \pYd; 
\end{scope}

% trunc 
\draw[curve,violet] (14.0,\levelA + 0.5*\scale + \moveY) -- ++(2,0.5*\scale);

% upper projection

\draw[black,line width=0.40] (0,1.05*\levelD) -- (6,1.05*\levelD);
\draw[brown,line width=0.6] (2.5,1.05*\levelD) -- (3,1.05*\levelD);

\filldraw[black,minimum size=1] 
(0,1.05*\levelD) circle (\radius)
(2,1.05*\levelD) circle (\radius)
(2.5,1.05*\levelD) circle (\radius)
(3,1.05*\levelD) circle (\radius)
(4,1.05*\levelD) circle (\radius)
(6,1.05*\levelD) circle (\radius);

\node[above] at (1.0, 1.05*\levelD) {$T_1$};
\node[above] at (2.25, 1.05*\levelD) {$T_2$};
\node[above] at (2.75, 1.05*\levelD) {$T_3$};
\node[above] at (3.5, 1.05*\levelD) {$T_4$};
\node[above] at (5.0, 1.05*\levelD) {$T_5$};


% smallest subset capable of representing a polynomial of order p - p+1 basis functions 

\node[below] at (10.0, \levelA + \moveY - 2*0.7) { (b) Full blocks:};
\node[below] at (10.0, \levelA + \moveY - 2.5*0.7) { \hspace{3mm} All 6 basis functions on $T_3$};
\node[below] at (10.0, \levelA + \moveY - 3*0.7) {considered in $B_3$};

\node[below] at (15., \levelA + \moveY - 2*0.7) {(c) Truncated blocks:};
\node[below] at (15., \levelA + \moveY - 2.5*0.7) { \hspace{3mm} selected basis functions on $T_3$};
\node[below] at (15., \levelA + \moveY - 3*0.7) {considered in $B_3$};


%% fake captions

\node[below] at (3, \levelA - 1.3) {(a) One dimensional multi-level $hp$-mesh with 5 leaf elements. };

\end{tikzpicture}


==> problemformulation/graphs/cutcells.tikz <==
\begin{tikzpicture}
[
 dirichlet/.style={
      decoration={
        markings,
        mark=
          between positions {0.5} and {0.7} step {0.015}
          with{\draw (0,0) -- (0,0.2);}
       },decorate
	},
 neumann/.style={
      decoration={
        markings,
        mark=
          between positions {0.45} and {0.55} step {0.02}
          with{\node [name=neumann-\pgfkeysvalueof{/pgf/decoration/mark
          info/sequence number}, inner sep=0, outer sep=0] {};} },decorate
	},
	fictitious/.style={
		fill=gray!10,
	},
        use Hobby shortcut
]

\pgfmathsetmacro\xmin{0.6};
\pgfmathsetmacro\xmax{9};
\pgfmathsetmacro\ymin{1.8};
\pgfmathsetmacro\ymax{9};

% Cell
\draw[fictitious] (\xmin,\ymin) rectangle (\xmax+0.2, \ymax+0.6);

% physical domain

\coordinate (CI)   at (\xmin,\ymax*0.6);
\coordinate (CII)  at (\xmax*0.6,\ymax*0.4);
\coordinate (CIII) at (\xmax*0.8,\ymin);
\coordinate (CIV) at (\xmin,\ymin);

\draw[fill=gray!20,out angle=-10, in angle=110] (CI) .. (CII) .. (CIII) --  (CIV) -- (CI);

% Legend

\node at (0.3*\xmax,0.3*\ymax) {$\Omega_{phys} = \Omega_{tr}$};
\node at (0.6*\xmax,0.8*\ymax) {$\Omega_{fict} = \Omega /\ \Omega_{tr}$};

%\node at (0.5*\xmax,0.6*\ymin) {$\eta = \dfrac{\Omega_{phys}}{\Omega_{phys} + \Omega_{fict}} = \dfrac{\Omega_{tr}}{\Omega}$};

\end{tikzpicture}


==> problemformulation/graphs/physicalDomain1.tikz <==
\begin{tikzpicture}
[
 dirichlet/.style={
      decoration={
        markings,
        mark=
          between positions {0.5} and {0.7} step {0.015}
          with{\draw (0,0) -- (0,0.2);}
       },decorate
	},
 neumann/.style={
      decoration={
        markings,
        mark=
          between positions {0.45} and {0.55} step {0.02}
          with{\node [name=neumann-\pgfkeysvalueof{/pgf/decoration/mark
          info/sequence number}, inner sep=0, outer sep=0] {};} },decorate
	},
	fictitious/.style={
		fill=gray!10,
	},
]

\pgfmathsetmacro\xmin{0.8};
\pgfmathsetmacro\xmax{9};
\pgfmathsetmacro\ymin{1.8};
\pgfmathsetmacro\ymax{9};

\pgfmathsetmacro\cellsInX{3};
\pgfmathsetmacro\cellsInY{3};
\pgfmathsetmacro\deltaX{(\xmax-\xmin+0.2)/\cellsInX};
\pgfmathsetmacro\deltaY{(\ymax-\ymin+0.6)/\cellsInY};

\path (\xmin,\ymin) rectangle (\xmax, \ymax);

% % Fictitious
% \draw[fictitious] (\xmin,\ymin) rectangle (\xmax+0.2, \ymax+0.6);

% \draw[step=1.0,gray!20,thin] (\xmin,\ymin) grid (\xmax, \ymax);

\coordinate (AI)   at (4,4);
\coordinate (AII)  at (1.6,5);
\coordinate (AIII) at (1.8,8.4);
\coordinate (AIV)  at (8,7.5);
\coordinate (AV)   at (8.2,4);
\coordinate (AVI)  at (6,2);

\draw[fill=gray!20] plot [smooth cycle, tension=0.8]
coordinates { (AI) (AII) (AIII) (AIV) (AV) (AVI) };

\path[postaction={neumann}] plot [smooth, tension=0.8] 
	coordinates { (AII) (AIII) (AIV) (AV) };

\foreach \i in {1,2,...,5}
{
	\draw[latex-] (neumann-\i) -- ++ (0.2,0.4);
}

\path[postaction={dirichlet}] plot [smooth, tension=0.8]
  coordinates { (AV) (AVI) (AI) (AII) };

% The control points
% \filldraw [gray]
% (AI)   circle [radius=1pt]
% (AII)  circle [radius=1pt]
% (AIII) circle [radius=1pt]
% (AIV)  circle [radius=1pt]
% (AV)   circle [radius=1pt]
% (AVI)  circle [radius=1pt];

\coordinate (BI)   at (5,4);
\coordinate (BII)  at (5,5.2);
\coordinate (BIII) at (7,5);
\coordinate (BIV)  at (7.3,4);
\coordinate (BV)   at (6.3,3);

\draw[fill=white] plot [smooth cycle, tension=0.8]
coordinates { (BI) (BII) (BIII) (BIV) (BV) };

\coordinate (CI)   at (1.8,7.7);
\coordinate (CII)  at (4.5,8.0);
\coordinate (CIII) at (5,7);
\coordinate (CIV)  at (3.0,6.8);
\coordinate (CV)   at (3.3,5.0);
\coordinate (CVI)  at (1.9,5.6);

\draw[fill=white] plot [smooth cycle, tension=0.8]
coordinates { (CI) (CII) (CIII) (CIV) (CV) (CVI) };

% % Fictitious
% \draw[fictitious] plot [smooth cycle, tension=0.8]
% coordinates { (BI) (BII) (BIII) (BIV) (BV) };

% The control points
% \filldraw [gray]
% (CI)   circle [radius=1pt]
% (CII)  circle [radius=1pt]
% (CIII) circle [radius=1pt]
% (CIV)  circle [radius=1pt]
% (CV)   circle [radius=1pt]
% (CVI)   circle [radius=1pt];

\node at (5.0,6.0) {$\Omega_{\textrm{phys}}$};
\node[anchor=north east, inner sep=2pt] at (4.8,2.8) {$\Gamma_{D}$};
\node[anchor=south west, inner sep=2pt] at (AIV) {$\Gamma_{N}$};
\node[anchor=south west, inner sep=2pt] at ($(neumann-2) + (1.1,0.2)$) {$\bar{\boldsymbol{t}}$};

% % Fictitious
% \node at (2.5,3) {$\Omega_{\textrm{fict}}$};
% \node at (5.6,4.7) {$\alpha=0$};
% \node at (7.7,8.2) {$\alpha=0$};
% \node at (2.6,7.2) {$\alpha=1$};

%\filldraw []
%(AIII) circle [radius=1pt]
%(AV)   circle [radius=1pt];
%
% \foreach \ix in {1,2,...,\cellsInX}
% {
% 	\foreach \iy in {1,2,...,\cellsInY}
% 	{
% 		\draw ($({\xmin+(\ix-1)*\deltaX},{\ymin+(\iy-1)*\deltaY})$) 
% 		rectangle ($({\xmin+\ix*\deltaX},{\ymin+\iy*\deltaY})$); 
% 	}
% }


\end{tikzpicture}


==> problemformulation/graphs/physicalDomain2.tikz <==
\begin{tikzpicture}
[
 dirichlet/.style={
      decoration={
        markings,
        mark=
          between positions {0.5} and {0.7} step {0.015}
          with{\draw (0,0) -- (0,0.2);}
       },decorate
	},
 neumann/.style={
      decoration={
        markings,
        mark=
          between positions {0.45} and {0.55} step {0.02}
          with{\node [name=neumann-\pgfkeysvalueof{/pgf/decoration/mark
          info/sequence number}, inner sep=0, outer sep=0] {};} },decorate
	},
	fictitious/.style={
		fill=gray!10,
	},
]

\pgfmathsetmacro\xmin{0.6};
\pgfmathsetmacro\xmax{9};
\pgfmathsetmacro\ymin{1.8};
\pgfmathsetmacro\ymax{9};

\pgfmathsetmacro\cellsInX{3};
\pgfmathsetmacro\cellsInY{3};
\pgfmathsetmacro\deltaX{(\xmax-\xmin+0.2)/\cellsInX};
\pgfmathsetmacro\deltaY{(\ymax-\ymin+0.6)/\cellsInY};

\path (\xmin,\ymin) rectangle (\xmax, \ymax);

% % Fictitious
\draw[fictitious] (\xmin,\ymin) rectangle (\xmax+0.2, \ymax+0.6);

% \draw[step=1.0,gray!20,thin] (\xmin,\ymin) grid (\xmax, \ymax);

\coordinate (AI)   at (4,4);
\coordinate (AII)  at (1.6,5);
\coordinate (AIII) at (1.8,8.4);
\coordinate (AIV)  at (8,7.5);
\coordinate (AV)   at (8.2,4);
\coordinate (AVI)  at (6,2);

\draw[fill=gray!20] plot [smooth cycle, tension=0.8]
coordinates { (AI) (AII) (AIII) (AIV) (AV) (AVI) };

\path[postaction={neumann}] plot [smooth, tension=0.8] 
	coordinates { (AII) (AIII) (AIV) (AV) };

\foreach \i in {1,2,...,5}
{
	\draw[latex-] (neumann-\i) -- ++ (0.2,0.4);
}

\path[postaction={dirichlet}] plot [smooth, tension=0.8]
  coordinates { (AV) (AVI) (AI) (AII) };

% The control points
% \filldraw [gray]
% (AI)   circle [radius=1pt]
% (AII)  circle [radius=1pt]
% (AIII) circle [radius=1pt]
% (AIV)  circle [radius=1pt]
% (AV)   circle [radius=1pt]
% (AVI)  circle [radius=1pt];

\coordinate (BI)   at (5,4);
\coordinate (BII)  at (5,5.2);
\coordinate (BIII) at (7,5);
\coordinate (BIV)  at (7.3,4);
\coordinate (BV)   at (6.3,3);

%\draw[fill=white] plot [smooth cycle, tension=0.8]
%coordinates { (BI) (BII) (BIII) (BIV) (BV) };

\coordinate (CI)   at (1.8,7.7);
\coordinate (CII)  at (4.5,8.0);
\coordinate (CIII) at (5,7);
\coordinate (CIV)  at (3.0,6.8);
\coordinate (CV)   at (3.3,5.0);
\coordinate (CVI)  at (1.9,5.6);

%\draw[fill=white] plot [smooth cycle, tension=0.8]
%coordinates { (CI) (CII) (CIII) (CIV) (CV) (CVI) };

% % Fictitious
\draw[fictitious] plot [smooth cycle, tension=0.8]
coordinates { (BI) (BII) (BIII) (BIV) (BV) };

\draw[fictitious] plot [smooth cycle, tension=0.8]
coordinates { (CI) (CII) (CIII) (CIV) (CV) (CVI) };


% The control points
% \filldraw [gray]
% (CI)   circle [radius=1pt]
% (CII)  circle [radius=1pt]
% (CIII) circle [radius=1pt]
% (CIV)  circle [radius=1pt]
% (CV)   circle [radius=1pt]
% (CVI)   circle [radius=1pt];

\node at (5.0,6.0) {$\Omega_{\textrm{phys}}$};
\node[anchor=north east, inner sep=2pt] at (4.8,2.8) {$\Gamma_{D}$};
\node[anchor=south west, inner sep=2pt] at (AIV) {$\Gamma_{N}$};
\node[anchor=south west, inner sep=2pt] at ($(neumann-2) + (1.1,0.2)$) {$\bar{\boldsymbol{t}}$};

% % Fictitious
 \node at (2.3,3) {$\Omega_{\textrm{fict}}$};
 \node at (6.1,4.2) {\small{$\alpha \ll 1$}};
 \node at (7.5,6.2) {\small{$\alpha=1$}};
 \node at (7.9,8.9) {\small{$\alpha \ll 1$}};
 \node at (2.6,7.4) {\small{$\alpha \ll 1$}};

%\filldraw []
%(AIII) circle [radius=1pt]
%(AV)   circle [radius=1pt];
%
% \foreach \ix in {1,2,...,\cellsInX}
% {
% 	\foreach \iy in {1,2,...,\cellsInY}
% 	{
% 		\draw ($({\xmin+(\ix-1)*\deltaX},{\ymin+(\iy-1)*\deltaY})$) 
% 		rectangle ($({\xmin+\ix*\deltaX},{\ymin+\iy*\deltaY})$); 
% 	}
% }


\end{tikzpicture}


==> problemformulation/graphs/physicalDomain3.tikz <==
\begin{tikzpicture}
[
 dirichlet/.style={
      decoration={
        markings,
        mark=
          between positions {0.5} and {0.7} step {0.015}
          with{\draw (0,0) -- (0,0.2);}
       },decorate
	},
 neumann/.style={
      decoration={
        markings,
        mark=
          between positions {0.45} and {0.55} step {0.02}
          with{\node [name=neumann-\pgfkeysvalueof{/pgf/decoration/mark
          info/sequence number}, inner sep=0, outer sep=0] {};} },decorate
	},
	fictitious/.style={
		fill=gray!10,
	},
]

\pgfmathsetmacro\xmin{0.6};
\pgfmathsetmacro\xmax{9};
\pgfmathsetmacro\ymin{1.8};
\pgfmathsetmacro\ymax{9};

\pgfmathsetmacro\cellsInX{3};
\pgfmathsetmacro\cellsInY{3};
\pgfmathsetmacro\deltaX{(\xmax-\xmin+0.2)/\cellsInX};
\pgfmathsetmacro\deltaY{(\ymax-\ymin+0.6)/\cellsInY};

\path (\xmin,\ymin) rectangle (\xmax, \ymax);

% % Fictitious
\draw[fictitious] (\xmin,\ymin) rectangle (\xmax+0.2, \ymax+0.6);

% \draw[step=1.0,gray!20,thin] (\xmin,\ymin) grid (\xmax, \ymax);

\coordinate (AI)   at (4,4);
\coordinate (AII)  at (1.6,5);
\coordinate (AIII) at (1.8,8.4);
\coordinate (AIV)  at (8,7.5);
\coordinate (AV)   at (8.2,4);
\coordinate (AVI)  at (6,2);

\draw[fill=gray!20] plot [smooth cycle, tension=0.8]
coordinates { (AI) (AII) (AIII) (AIV) (AV) (AVI) };

\path[postaction={neumann}] plot [smooth, tension=0.8] 
	coordinates { (AII) (AIII) (AIV) (AV) };

\foreach \i in {1,2,...,5}
{
	\draw[latex-] (neumann-\i) -- ++ (0.2,0.4);
}

\path[postaction={dirichlet}] plot [smooth, tension=0.8]
  coordinates { (AV) (AVI) (AI) (AII) };

% The control points
% \filldraw [gray]
% (AI)   circle [radius=1pt]
% (AII)  circle [radius=1pt]
% (AIII) circle [radius=1pt]
% (AIV)  circle [radius=1pt]
% (AV)   circle [radius=1pt]
% (AVI)  circle [radius=1pt];

\coordinate (BI)   at (5,4);
\coordinate (BII)  at (5,5.2);
\coordinate (BIII) at (7,5);
\coordinate (BIV)  at (7.3,4);
\coordinate (BV)   at (6.3,3);

%\draw[fill=white] plot [smooth cycle, tension=0.8]
%coordinates { (BI) (BII) (BIII) (BIV) (BV) };

\coordinate (CI)   at (1.8,7.7);
\coordinate (CII)  at (4.5,8.0);
\coordinate (CIII) at (5,7);
\coordinate (CIV)  at (3.0,6.8);
\coordinate (CV)   at (3.3,5.0);
\coordinate (CVI)  at (1.9,5.6);

%\draw[fill=white] plot [smooth cycle, tension=0.8]
%coordinates { (CI) (CII) (CIII) (CIV) (CV) (CVI) };

% % Fictitious
\draw[fictitious] plot [smooth cycle, tension=0.8]
coordinates { (BI) (BII) (BIII) (BIV) (BV) };

\draw[fictitious] plot [smooth cycle, tension=0.8]
coordinates { (CI) (CII) (CIII) (CIV) (CV) (CVI) };


% The control points
% \filldraw [gray]
% (CI)   circle [radius=1pt]
% (CII)  circle [radius=1pt]
% (CIII) circle [radius=1pt]
% (CIV)  circle [radius=1pt]
% (CV)   circle [radius=1pt]
% (CVI)   circle [radius=1pt];

\node at (5.0,6.0) {$\Omega_{\textrm{phys}}$};
\node[anchor=north east, inner sep=2pt] at (4.8,2.8) {$\Gamma_{D}$};
\node[anchor=south west, inner sep=2pt] at (AIV) {$\Gamma_{N}$};
\node[anchor=south west, inner sep=2pt] at ($(neumann-2) + (1.1,0.2)$) {$\bar{\boldsymbol{t}}$};

% % Fictitious
 \node at (2.3,3) {$\Omega_{\textrm{fict}}$};
 \node at (6.0,4.1) {\small{$\alpha \ll 1$}};
 \node at (7.5,6.2) {\small{$\alpha=1$}};
 \node at (7.9,8.9) {\small{$\alpha \ll 1$}};
 \node at (2.6,7.4) {\small{$\alpha \ll 1$}};

%\filldraw []
%(AIII) circle [radius=0pt]
%(AV)   circle [radius=0pt];

 \foreach \ix in {1,2,...,\cellsInX}
 {
 	\foreach \iy in {1,2,...,\cellsInY}
 	{
 		\draw ($({\xmin+(\ix-1)*\deltaX},{\ymin+(\iy-1)*\deltaY})$) 
 		rectangle ($({\xmin+\ix*\deltaX},{\ymin+\iy*\deltaY})$); 
 	}
 }


\end{tikzpicture}


==> problemformulation/pics/multiLevelhp2d.tikz <==
%\tdplotsetmaincoords{60}{30}

\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      activeFace/.style={darkgreen,fill=darkgreen!30,draw=none},
      inactiveFaceLinearIndependence/.style={fill=blue!20,draw=none},
      inactiveFaceCompatibility/.style={fill=red!20,draw=none},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
   \tikzset{xzplane/.style={canvas is xz plane at y=#1}}
   \tikzset{yzplane/.style={canvas is yz plane at x=#1}}
   \tikzset{xyplane/.style={canvas is xy plane at z=#1}}

  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};
  
  \coordinate (p1) at (-10,-1,-1);
  \coordinate (p2) at (+1,+1,+1);

  %draw the cube
  %\drawRectangle{-1}{-1}{-1}{+1}{+1}{+1};
  
  \begin{scope}[xyplane=0]
     \foreach \x in {0} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[inactiveFaceLinearIndependence] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
       \draw[activeFace] (\x, 0) -- (\x+1, 0 ) -- (\x+1, 1 ) -- (\x, 1 ) -- cycle;
     }
     \foreach \x in {1} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1,2,3} 
     	{
	     \node[activeNode] at (\x,\y) {};
	     }
     }
     \foreach \y in {0,1,2,3} 
     {
	     \draw[activeEdge] (1,\y) -- (2,\y);
     }
     \foreach \y in {2,3} 
     {
	     \draw[inactiveEdgeLinearIndependence] (0,\y) -- (1,\y);
     }
     \draw[activeEdge] (0,0) -- (1,0);
     \draw[activeEdge] (0,1) -- (1,1);
     \draw[activeEdge] (0,0) -- (0,1);
     \draw[activeEdge] (1,0) -- (1,1)-- (1,2)-- (1,3);
     \draw[activeEdge] (2,0) -- (2,1)-- (2,2)-- (2,3);
     \draw[inactiveEdgeLinearIndependence] (0,1)-- (0,2)-- (0,3);
 \end{scope}
  
  %% --- Level 1 ----------------------------------------------------------------
  
  \def\basex{0}
  \def\basey{1}
  \def\basez{1}
  \def\s{0.5}
  
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 0 ) -- ( \x, \y, \basez );
	     }
 	}
  
  
  \begin{scope}[xyplane=\basez]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {0,1,2} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
	     \foreach \y in {3} 
	     {
       		\draw[inactiveFaceLinearIndependence]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2,3} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {0} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {4} 
     {
      \draw[inactiveEdgeLinearIndependence]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s);
       \draw[inactiveEdgeLinearIndependence]   (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {1,2} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
      \foreach \y in {0} 
      {
       \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {1} 
     {
      \foreach \y in {0,1,2} 
      {
       \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
     \foreach \x in {1} 
     {
     	\foreach \y in {1,2,3,4} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
	    \foreach \y in {0} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
 \end{scope}
 
% 
%   %% --- Level 2 ----------------------------------------------------------------
 
 \def\basex{0}
 \def\basey{2.5}
 \def\basez{1.75}
 \def\s{0.25}
 
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 1 ) -- ( \x, \y, \basez  );
	     }
 	}
 

\begin{scope}[xyplane=\basez]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \y in {0,1} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \y in {0} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1,2,3} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {4} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x ,\basey ) 
     					  -- (\basex + \s*\x,\basey + \s)
     					  -- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
      \foreach \y in {1} 
      {
       \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {2} 
     {
      \foreach \y in {1} 
      {
       \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1,2,3} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + \s+ 2*\s*\x,\basey +  \s*\y) {};
	    }
     }
	 \node[inactiveNodeCompatible] at (\basex + 4*\s,\basey +  \s) {};
 \end{scope}
 
\def\voffset{0.6cm}
\def\hoffset{0.1cm}
 
%\node[activeNode](ActiveNode) at (0,0,1.8*\basez) {};
% \node[right=\hoffset of ActiveNode.center, anchor=west] (ActiveNodeText)  {Active Node};
% 
%\node[inactiveNodeLinearIndependence, below=\voffset of ActiveNode.center, anchor=center](inactiveNodeLinearIndependence) {};
%\node[below=\voffset of ActiveNodeText.west, anchor=west, align=left] (inactiveNodeLinearIndependenceText) {Inactive node due to\\linear independence};
%
%\node[inactiveNodeCompatible, below=1.25*\voffset of inactiveNodeLinearIndependence.center, anchor=center](inactiveNodeCompatible) {};
%\node[below=1.25*\voffset of inactiveNodeLinearIndependenceText.west, anchor=west, align=left] (inactiveNodeCompatibleText) {Inactive node due to\\ compatibility};
%
%\node[](inactiveNodeCompatible) at (3,0,1.8*\basez) {};
%\node[right=\hoffset of inactiveNodeCompatible.center, anchor=west] (inactiveNodeCompatibleText)  {};
%\node[below left=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=east] (t1) {};
%\node[below right=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=west] (t2) {};
%\draw[activeEdge] (t1) -- (t2);
%\node[below=1.25*\voffset of inactiveNodeCompatibleText.west, anchor=west] (ActiveEdgeText) {Active Edge};
%
%\node[below=\voffset of t1.center, anchor=center] (t1) {};
%\node[below=\voffset of t2.center, anchor=center] (t2) {};
%\draw[inactiveEdgeLinearIndependence, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
%\node[below=\voffset of ActiveEdgeText.west, anchor=west, align=left] (InactiveEdgeTextLinearIndependence) {Inactive edge due to\\ linear indepedence};
%
%\node[below=1.25*\voffset of t1.center, anchor=center] (t1) {};
%\node[below=1.25*\voffset of t2.center, anchor=center] (t2) {};
%\draw[inactiveEdgeCompatible, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
%\node[below=1.25*\voffset of InactiveEdgeTextLinearIndependence.west, anchor=west, align=left] (InactiveEdgeText) {Inactive edge due to\\ compatibility};
%
%
%\node[below=1.25*\voffset of midEdge.center, anchor=center] (c) {};
%\node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
%\node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
%\node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
%\node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
%\draw[activeFace] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
%\node[right=\hoffset of c.center, anchor=west] (ActiveElementText) {Active Face};
%
%\node[below=\voffset of c.center, anchor=center] (c) {};
%\node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
%\node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
%\node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
%\node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
%\draw[inactiveFaceLinearIndependence] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
%\node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ linear independence};
%
%\node[below=1.25*\voffset of c.center, anchor=center] (c) {};
%\node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
%\node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
%\node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
%\node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
%\draw[inactiveFaceCompatibility] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
%\node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ compatibility};
  
\end{tikzpicture}


==> problemformulation/pics/multiLevelhp3d-notext.tikz <==
%\tdplotsetmaincoords{60}{30}


\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      %      
      activeFace/.style={darkgreen,fill=darkgreen!30,draw=none},
      inactiveFaceLinearIndependence/.style={fill=blue!20,draw=none},
      inactiveFaceCompatibility/.style={fill=red!20,draw=none},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
   \tikzset{xzplane/.style={canvas is xz plane at y=#1}}
   \tikzset{yzplane/.style={canvas is yz plane at x=#1}}
   \tikzset{xyplane/.style={canvas is xy plane at z=#1}}
  
  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};
  
  \begin{scope}[xyplane=0]
     \foreach \x in {0} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[inactiveFaceLinearIndependence] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
       \draw[activeFace] (\x, 0) -- (\x+1, 0 ) -- (\x+1, 1 ) -- (\x, 1 ) -- cycle;
     }
     \foreach \x in {1} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1,2,3} 
     	{
	     \node[activeNode] at (\x,\y) {};
	     }
     }
     \foreach \y in {1,2,3} 
     {
	     \draw[activeEdge] (1,\y) -- (2,\y);
     }
     \foreach \y in {2,3} 
     {
	     \draw[inactiveEdgeLinearIndependence] (0,\y) -- (1,\y);
     }
     \draw[activeEdge] (0,1) -- (1,1);
     \draw[activeEdge] (0,0) -- (0,1);
     \draw[activeEdge] (1,0) -- (1,1)-- (1,2)-- (1,3);
     \draw[inactiveEdgeLinearIndependence] (0,1)-- (0,2)-- (0,3);
 \end{scope}
 \begin{scope}[xzplane=0]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{};
     }
  \end{scope}
  \begin{scope}[yzplane=2]
     \foreach \x in {0,1,2} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2,3} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{}-- (3,\y) node[activeNode]{};
     }
  \end{scope}
  
  %% --- Level 1 ----------------------------------------------------------------
  
  \def\basex{0}
  \def\basey{1}
  \def\basez{2}
  \def\s{0.5}
  
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 0 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
  
  
  \begin{scope}[xyplane=\basez]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {0,1,2} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
	     \foreach \y in {3} 
	     {
       		\draw[inactiveFaceLinearIndependence]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2,3} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {4} 
     {
     	\draw[inactiveEdgeLinearIndependence]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s);
       \draw[inactiveEdgeLinearIndependence]   (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0,1,2} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
     \foreach \x in {1} 
     {
     	\foreach \y in {1,2,3,4} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
	    \foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
 \end{scope}
 
 \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
     					  -- (\basex + \s*\x, \basez - 1*\s)
     					  -- (\basex + \s*\x, \basez - 2*\s);
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
     					  -- ( \basex + 1*\s, \basez + \s*\z)
     					  -- ( \basex + 2*\s, \basez + \s*\z);
 	}
 	\foreach \x in {0,1} 
     {
         \foreach \z in {-1,-2} 
	     {
       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
 
 \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2,3,4} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z)
     					 --  (\basey + 3*\s, \basez + \s*\z)
     					 --  (\basey + 4*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
% 
%   %% --- Level 2 ----------------------------------------------------------------
 
 \def\basex{0}
 \def\basey{2.5}
 \def\basez{3}
 \def\s{0.25}
 
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 2 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
 

\begin{scope}[xyplane=\basez]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \y in {0,1} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1,2,3} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1,2,3} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s+ 2*\s*\x,\basey +  \s*\y) {};
	    }
     }
 \end{scope}
 
  \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
         \foreach \x in {0,1,2,3,4} 
	     {
	     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
	     					  -- (\basex + \s*\x, \basez - 1*\s)
	     					  -- (\basex + \s*\x, \basez - 2*\s);
	 	}
	 	\foreach \z in {0,-1,-2} 
	     {
	     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
	     					  -- ( \basex + 1*\s, \basez + \s*\z)
	     					  -- ( \basex + 2*\s, \basez + \s*\z)
	     					  -- ( \basex + 3*\s, \basez + \s*\z)
	     					  -- ( \basex + 4*\s, \basez + \s*\z);
	 	}
	 	\foreach \x in {0,1,2,3} 
     	{
	         \foreach \z in {-1,-2} 
		     {
	       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- cycle;
	         }
     	}
  \end{scope}
  
   \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
  
  
\end{tikzpicture}


==> problemformulation/pics/multiLevelhp3d.tikz <==
%\tdplotsetmaincoords{60}{30}


\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      %      
      activeFace/.style={darkgreen,fill=darkgreen!30,draw=none},
      inactiveFaceLinearIndependence/.style={fill=blue!20,draw=none},
      inactiveFaceCompatibility/.style={fill=red!20,draw=none},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
   \tikzset{xzplane/.style={canvas is xz plane at y=#1}}
   \tikzset{yzplane/.style={canvas is yz plane at x=#1}}
   \tikzset{xyplane/.style={canvas is xy plane at z=#1}}
  
  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};
  
  \begin{scope}[xyplane=0]
     \foreach \x in {0} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[inactiveFaceLinearIndependence] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
       \draw[activeFace] (\x, 0) -- (\x+1, 0 ) -- (\x+1, 1 ) -- (\x, 1 ) -- cycle;
     }
     \foreach \x in {1} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1,2,3} 
     	{
	     \node[activeNode] at (\x,\y) {};
	     }
     }
     \foreach \y in {1,2,3} 
     {
	     \draw[activeEdge] (1,\y) -- (2,\y);
     }
     \foreach \y in {2,3} 
     {
	     \draw[inactiveEdgeLinearIndependence] (0,\y) -- (1,\y);
     }
     \draw[activeEdge] (0,1) -- (1,1);
     \draw[activeEdge] (0,0) -- (0,1);
     \draw[activeEdge] (1,0) -- (1,1)-- (1,2)-- (1,3);
     \draw[inactiveEdgeLinearIndependence] (0,1)-- (0,2)-- (0,3);
 \end{scope}
 \begin{scope}[xzplane=0]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{};
     }
  \end{scope}
  \begin{scope}[yzplane=2]
     \foreach \x in {0,1,2} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2,3} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{}-- (3,\y) node[activeNode]{};
     }
  \end{scope}
  
  %% --- Level 1 ----------------------------------------------------------------
  
  \def\basex{0}
  \def\basey{1}
  \def\basez{2}
  \def\s{0.5}
  
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 0 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
  
  
  \begin{scope}[xyplane=\basez]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {0,1,2} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
	     \foreach \y in {3} 
	     {
       		\draw[inactiveFaceLinearIndependence]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2,3} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {4} 
     {
     	\draw[inactiveEdgeLinearIndependence]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s);
       \draw[inactiveEdgeLinearIndependence]   (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0,1,2} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
     \foreach \x in {1} 
     {
     	\foreach \y in {1,2,3,4} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
	    \foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
 \end{scope}
 
 \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
     					  -- (\basex + \s*\x, \basez - 1*\s)
     					  -- (\basex + \s*\x, \basez - 2*\s);
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
     					  -- ( \basex + 1*\s, \basez + \s*\z)
     					  -- ( \basex + 2*\s, \basez + \s*\z);
 	}
 	\foreach \x in {0,1} 
     {
         \foreach \z in {-1,-2} 
	     {
       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
 
 \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2,3,4} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z)
     					 --  (\basey + 3*\s, \basez + \s*\z)
     					 --  (\basey + 4*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
% 
%   %% --- Level 2 ----------------------------------------------------------------
 
 \def\basex{0}
 \def\basey{2.5}
 \def\basez{3}
 \def\s{0.25}
 
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 2 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
 

\begin{scope}[xyplane=\basez]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \y in {0,1} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1,2,3} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1,2,3} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s+ 2*\s*\x,\basey +  \s*\y) {};
	    }
     }
 \end{scope}
 
  \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
         \foreach \x in {0,1,2,3,4} 
	     {
	     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
	     					  -- (\basex + \s*\x, \basez - 1*\s)
	     					  -- (\basex + \s*\x, \basez - 2*\s);
	 	}
	 	\foreach \z in {0,-1,-2} 
	     {
	     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
	     					  -- ( \basex + 1*\s, \basez + \s*\z)
	     					  -- ( \basex + 2*\s, \basez + \s*\z)
	     					  -- ( \basex + 3*\s, \basez + \s*\z)
	     					  -- ( \basex + 4*\s, \basez + \s*\z);
	 	}
	 	\foreach \x in {0,1,2,3} 
     	{
	         \foreach \z in {-1,-2} 
		     {
	       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- cycle;
	         }
     	}
  \end{scope}
  
   \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
  
\def\voffset{0.6cm}
\def\hoffset{0.1cm}
 
 \node[activeNode](ActiveNode) at (-0.8,0,1.5*\basez) {};
  \node[right=\hoffset of ActiveNode.center, anchor=west] (ActiveNodeText)  {Active Node};
  
 \node[inactiveNodeLinearIndependence, below=\voffset of ActiveNode.center, anchor=center](inactiveNodeLinearIndependence) {};
 \node[below=\voffset of ActiveNodeText.west, anchor=west, align=left] (inactiveNodeLinearIndependenceText) {Inactive node due to \\ linear independence};
 
 \node[inactiveNodeCompatible, below=1.25*\voffset of inactiveNodeLinearIndependence.center, anchor=center](inactiveNodeCompatible) {};
 \node[below=1.25*\voffset of inactiveNodeLinearIndependenceText.west, anchor=west, align=left] (inactiveNodeCompatibleText) {Inactive node due \\ to compatibility};
 
  \node[](inactiveNodeCompatible) at (3.1,0,1.95*\basez) {};
 \node[right=\hoffset of inactiveNodeCompatible.center, anchor=west] (inactiveNodeCompatibleText)  {};
 \node[below left=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=east] (t1) {};
 \node[below right=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=west] (t2) {};
 \draw[activeEdge] (t1) -- (t2);
 \node[below=1.25*\voffset of inactiveNodeCompatibleText.west, anchor=west] (ActiveEdgeText) {Active Edge};
 
 \node[below=\voffset of t1.center, anchor=center] (t1) {};
 \node[below=\voffset of t2.center, anchor=center] (t2) {};
 \draw[inactiveEdgeLinearIndependence, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
 \node[below=\voffset of ActiveEdgeText.west, anchor=west, align=left] (InactiveEdgeTextLinearIndependence) {Inactive edge due to\\ linear indepedence};
 
 \node[below=1.25*\voffset of t1.center, anchor=center] (t1) {};
 \node[below=1.25*\voffset of t2.center, anchor=center] (t2) {};
 \draw[inactiveEdgeCompatible, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
 \node[below=1.25*\voffset of InactiveEdgeTextLinearIndependence.west, anchor=west, align=left] (InactiveEdgeText) {Inactive edge due to\\ compatibility};
 
 
 \node[below=1.25*\voffset of midEdge.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[activeFace] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west] (ActiveElementText) {Active Face};
 
 \node[below=\voffset of c.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[inactiveFaceLinearIndependence] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ linear independence};
 
 \node[below=1.25*\voffset of c.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[inactiveFaceCompatibility] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ compatibility};
  
\end{tikzpicture}


==> problemformulation/pics/refinement_1d_mlhp_woNumbers.tikz <==
\begin{tikzpicture}
[
  scale=1,
  connection/.style={
    dotted,
  },
  curve/.style={
    line width=.6pt,
    black,
  },
  activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=5, solid},
  inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
  activeEdge/.style={draw=darkgreen, fill=none, line width=.6},
  inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed,line width=.6}
]

%\scriptsize%
\fontsize{7}{7}
\pgfmathsetmacro\radius{0.06};
\pgfmathsetmacro\levelA{0.0};
\pgfmathsetmacro\levelB{2.1};
\pgfmathsetmacro\levelC{3.2};
\pgfmathsetmacro\levelD{4.0};
\pgfmathsetmacro\scale{1.8};
\pgfmathsetmacro\off{0.06};

% Discontinuity
%\draw[red] (2.6,0) -- ++(0,\levelD);

% Connections
% 0 - 1
\draw[connection] (2,\levelA) -- (2,\levelB);
\draw[connection] (4,\levelA) -- (4,\levelB);

% 0 - 1
\draw[connection] (2,\levelB) -- (2,\levelC);
\draw[connection] (3,\levelB) -- (3,\levelC);

% 1 - 2
%\draw[connection] (2.5,\levelC) -- (2.5,\levelD);
%\draw[connection] (3,\levelC) -- (3,\levelD);


\def\pa{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pb{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pc{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\begin{scope}[shift={(3.5,\levelB)}, scale=0.5]
\pa; \pb; \pc;
\end{scope}

\begin{scope}[shift={(2.25,\levelC)}, scale=0.25]
\pa; \pb; \pc;
\end{scope}

\begin{scope}[shift={(2.75,\levelC)}, scale=0.25]
\pa; \pb; \pc;
\end{scope}

%\begin{scope}[shift={(2.625,\levelD)}, scale=0.125]
%\pa; \pb; \pc;
%\end{scope}
%\begin{scope}[shift={(2.875,\levelD)}, scale=0.125]
%\pa; \pb; \pc;
%\end{scope}

\begin{scope}[shift={(1,0)}]
\pa; \pb; \pc;
\end{scope}


\begin{scope}[shift={(5,0)}]
\pa; \pb; \pc;
\end{scope}

% \node[right] at (6,\levelA) {$p=4$};
% \node[right] at (4,\levelB) {$p=4$};
% \node[right] at (3,\levelC) {$p=4$};
% \node[right] at (3,\levelD) {$p=4$};

%% nodes and edges
% Level 0
\node[left] at (0 - \off,\levelA) {$k=0$};

\draw[activeEdge] (0,\levelA) -- ++(2,0);
\draw[inactiveEdgeLinearIndependence] (2,\levelA) -- ++(2,0);
\draw[activeEdge] (4,\levelA) -- ++(2,0);
\draw[curve] (0,\levelA) -- ++(2,\scale) -- ++(2,-\scale) -- ++(2,\scale);
\draw[curve] (0,{\levelA+\scale}) -- ++(2,-\scale) -- ++(2,\scale) --
++(2,-\scale);

\filldraw[activeNode] 
(0,\levelA) circle (\radius)
(2,\levelA) circle (\radius)
(4,\levelA) circle (\radius)
(6,\levelA) circle (\radius);

% Level 1
\node[left] at (2 - \off,\levelB) {$k=1$};

\draw[inactiveEdgeLinearIndependence] (2,\levelB) -- ++(1,0);
\draw[activeEdge] (3,\levelB) -- ++(1,0);
\draw[curve] (2,\levelB) -- ++(1,0.5*\scale) -- ++(1,-0.5*\scale);

\filldraw[activeNode] 
(3,\levelB) circle (\radius);

\filldraw[inactiveNodeCompatible] 
(2,\levelB) circle (\radius)
(4,\levelB) circle (\radius);

% Level 2
\node[left] at (2 - \off,\levelC) {$k=2$};

\draw[activeEdge] (2,\levelC) -- ++(0.5,0);
\draw[activeEdge] (2.5,\levelC) -- ++(0.5,0);
\draw[curve] (2,\levelC) -- ++(0.5,0.25*\scale) -- ++(0.5,-0.25*\scale);

\filldraw[activeNode] 
(2.5,  \levelC) circle (\radius);

\filldraw[inactiveNodeCompatible] 
(2,\levelC) circle (\radius)
(3,\levelC) circle (\radius);


% Level 3
% \node[left] at (2.5,\levelD) {$k=3$};
%
%\draw[gray] (2.5,\levelD) -- ++(0.5,0);
%\draw[curve] (2.5,\levelD) -- ++(0.25,0.125*\scale) -- ++(0.25,-0.125*\scale);
%\filldraw[black] 
%(2.5 , \levelD) circle (\radius)
%(2.75, \levelD) circle (\radius)
%(3.0 , \levelD) circle (\radius);

\end{tikzpicture}

